Improving Sonar Image Patch Matching via Deep Learning

Matching sonar images with high accuracy has been a problem for a long time, as sonar images are inherently hard to model due to reflections, noise and viewpoint dependence. Autonomous Underwater Vehicles require good sonar image matching capabilities for tasks such as tracking, simultaneous localization and mapping (SLAM) and some cases of object detection/recognition. We propose the use of Convolutional Neural Networks (CNN) to learn a matching function that can be trained from labeled sonar data, after pre-processing to generate matching and non-matching pairs. In a dataset of 39K training pairs, we obtain 0.91 Area under the ROC Curve (AUC) for a CNN that outputs a binary classification matching decision, and 0.89 AUC for another CNN that outputs a matching score. In comparison, classical keypoint matching methods like SIFT, SURF, ORB and AKAZE obtain AUC 0.61 to 0.68. Alternative learning methods obtain similar results, with a Random Forest Classifier obtaining AUC 0.79, and a Support Vector Machine resulting in AUC 0.66.

==> mlData/new/randomForestClassifierROCCurve.csv <==
threshold		fpr		tpr
0.8297052291	0.0000000000	0.0002688172
0.7644335239	0.0000000000	0.0018817204
0.7329033579	0.0000000000	0.0029569892
0.7318062278	0.0000000000	0.0037634409
0.7000000000	0.0000000000	0.0059139785
0.6883751918	0.0000000000	0.0083333333
0.6666666667	0.0000000000	0.0091397849
0.6662366912	0.0000000000	0.0107526882
0.6640035485	0.0000000000	0.0123655914
0.6333333333	0.0008064516	0.0161290323
0.6332011893	0.0008064516	0.0172043011
0.6330316978	0.0008064516	0.0177419355
0.6329365079	0.0008064516	0.0180107527
0.6329033579	0.0008064516	0.0204301075
0.6329033579	0.0008064516	0.0212365591
0.6328043639	0.0008064516	0.0215053763
0.6327712139	0.0008064516	0.0220430108
0.6323809524	0.0008064516	0.0225806452
0.6323670836	0.0008064516	0.0231182796
0.6319383719	0.0008064516	0.0239247312
0.6318188329	0.0008064516	0.0241935484
0.6312323347	0.0008064516	0.0250000000
0.6288711235	0.0008064516	0.0263440860
0.6000000000	0.0021505376	0.0330645161
0.5999740798	0.0021505376	0.0336021505
0.5998678560	0.0021505376	0.0346774194
0.5995700246	0.0021505376	0.0384408602
0.5995700246	0.0021505376	0.0403225806
0.5994944388	0.0021505376	0.0405913978
0.5986050385	0.0021505376	0.0422043011
0.5981750631	0.0021505376	0.0424731183
0.5978990013	0.0021505376	0.0435483871
0.5977295098	0.0021505376	0.0440860215
0.5974690259	0.0021505376	0.0448924731
0.5666666667	0.0059139785	0.0580645161
0.5665910809	0.0059139785	0.0583333333
0.5665345226	0.0059139785	0.0615591398
0.5662698413	0.0059139785	0.0620967742
0.5662439211	0.0059139785	0.0626344086
0.5662366912	0.0059139785	0.0645161290
0.5662366912	0.0059139785	0.0717741935
0.5657142857	0.0059139785	0.0725806452
0.5652717052	0.0059139785	0.0733870968
0.5651395611	0.0059139785	0.0739247312
0.5645656680	0.0059139785	0.0758064516
0.5638888889	0.0059139785	0.0768817204
0.5634589135	0.0059139785	0.0771505376
0.5333333333	0.0129032258	0.1005376344
0.5333074132	0.0129032258	0.1010752688
0.5332577475	0.0129032258	0.1013440860
0.5332011893	0.0129032258	0.1045698925
0.5329105878	0.0129032258	0.1048387097
0.5329033579	0.0129032258	0.1083333333
0.5329033579	0.0129032258	0.1155913978
0.5327712139	0.0129032258	0.1166666667
0.5325065325	0.0129032258	0.1172043011
0.5323809524	0.0129032258	0.1188172043
0.5323670836	0.0129032258	0.1190860215
0.5319383719	0.0129032258	0.1198924731
0.5315083964	0.0129032258	0.1201612903
0.5312323347	0.0129032258	0.1225806452
0.5308023592	0.0129032258	0.1241935484
0.5238095238	0.0129032258	0.1250000000
0.5000000000	0.0239247312	0.1594086022
0.4999740798	0.0239247312	0.1602150538
0.4999244142	0.0239247312	0.1604838710
0.4998678560	0.0239247312	0.1623655914
0.4995772544	0.0239247312	0.1634408602
0.4995700246	0.0239247312	0.1672043011
0.4995700246	0.0239247312	0.1787634409
0.4994378805	0.0239247312	0.1803763441
0.4991731992	0.0239247312	0.1806451613
0.4991658943	0.0239247312	0.1817204301
0.4984728945	0.0239247312	0.1819892473
0.4978990013	0.0239247312	0.1844086022
0.4975021759	0.0239247312	0.1846774194
0.4974690259	0.0239247312	0.1854838710
0.4974431057	0.0239247312	0.1860215054
0.4875000000	0.0239247312	0.1870967742
0.4666666667	0.0440860215	0.2268817204
0.4665910809	0.0440860215	0.2274193548
0.4665345226	0.0440860215	0.2293010753
0.4665067946	0.0443548387	0.2293010753
0.4664971751	0.0443548387	0.2295698925
0.4662698413	0.0443548387	0.2301075269
0.4662439211	0.0443548387	0.2309139785
0.4662366912	0.0443548387	0.2314516129
0.4662366912	0.0443548387	0.2467741935
0.4661045472	0.0443548387	0.2478494624
0.4661045472	0.0443548387	0.2483870968
0.4658398658	0.0443548387	0.2489247312
0.4658325610	0.0443548387	0.2494623656
0.4657142857	0.0443548387	0.2497311828
0.4655494617	0.0446236559	0.2497311828
0.4652717052	0.0446236559	0.2508064516
0.4648417298	0.0446236559	0.2513440860
0.4645656680	0.0446236559	0.2545698925
0.4644900822	0.0446236559	0.2548387097
0.4641356926	0.0446236559	0.2564516129
0.4640035485	0.0446236559	0.2569892473
0.4638888889	0.0446236559	0.2577956989
0.4571428571	0.0446236559	0.2583333333
0.4333333333	0.0688172043	0.3239247312
0.4332577475	0.0688172043	0.3244623656
0.4332011893	0.0688172043	0.3263440860
0.4329365079	0.0688172043	0.3266129032
0.4329033579	0.0688172043	0.3279569892
0.4329033579	0.0688172043	0.3389784946
0.4327712139	0.0688172043	0.3397849462
0.4324992277	0.0688172043	0.3411290323
0.4319383719	0.0688172043	0.3419354839
0.4312323347	0.0688172043	0.3448924731
0.4311567489	0.0688172043	0.3454301075
0.4306702152	0.0688172043	0.3470430108
0.4000000000	0.1008064516	0.4193548387
0.3999740798	0.1008064516	0.4198924731
0.3999244142	0.1008064516	0.4201612903
0.3998678560	0.1008064516	0.4233870968
0.3996031746	0.1010752688	0.4233870968
0.3995772544	0.1010752688	0.4236559140
0.3995700246	0.1010752688	0.4250000000
0.3995700246	0.1010752688	0.4360215054
0.3995441044	0.1010752688	0.4362903226
0.3995441044	0.1010752688	0.4368279570
0.3994710306	0.1010752688	0.4373655914
0.3994378805	0.1010752688	0.4379032258
0.3991731992	0.1010752688	0.4381720430
0.3991658943	0.1013440860	0.4389784946
0.3990476190	0.1013440860	0.4397849462
0.3987359189	0.1013440860	0.4400537634
0.3978990013	0.1013440860	0.4419354839
0.3972222222	0.1013440860	0.4427419355
0.3666666667	0.1470430108	0.5088709677
0.3666407465	0.1470430108	0.5091397849
0.3665910809	0.1470430108	0.5096774194
0.3665345226	0.1470430108	0.5104838710
0.3665067946	0.1473118280	0.5104838710
0.3662439211	0.1473118280	0.5110215054
0.3662366912	0.1473118280	0.5123655914
0.3662366912	0.1473118280	0.5177419355
0.3658325610	0.1473118280	0.5196236559
0.3648417298	0.1473118280	0.5201612903
0.3645656680	0.1473118280	0.5231182796
0.3641356926	0.1473118280	0.5236559140
0.3634484630	0.1473118280	0.5247311828
0.3541666667	0.1473118280	0.5258064516
0.3333333333	0.1975806452	0.6029569892
0.3332011893	0.1975806452	0.6034946237
0.3329033579	0.1975806452	0.6056451613
0.3329033579	0.1975806452	0.6102150538
0.3324992277	0.1975806452	0.6112903226
0.3322161284	0.1975806452	0.6118279570
0.3319383719	0.1978494624	0.6118279570
0.3312323347	0.1978494624	0.6145161290
0.3311001906	0.1981182796	0.6145161290
0.3000000000	0.2548387097	0.6782258065
0.2999740798	0.2551075269	0.6782258065
0.2999244142	0.2551075269	0.6784946237
0.2998692810	0.2553763441	0.6784946237
0.2998678560	0.2553763441	0.6787634409
0.2996031746	0.2553763441	0.6793010753
0.2995700246	0.2553763441	0.6806451613
0.2995700246	0.2553763441	0.6822580645
0.2994378805	0.2553763441	0.6827956989
0.2987359189	0.2553763441	0.6830645161
0.2978990013	0.2553763441	0.6841397849
0.2974690259	0.2553763441	0.6844086022
0.2666666667	0.3241935484	0.7491935484
0.2662366912	0.3241935484	0.7521505376
0.2658325610	0.3241935484	0.7526881720
0.2645656680	0.3241935484	0.7529569892
0.2583333333	0.3244623656	0.7529569892
0.2333333333	0.3940860215	0.8193548387
0.2329033579	0.3940860215	0.8201612903
0.2329033579	0.3940860215	0.8206989247
0.2324992277	0.3940860215	0.8209677419
0.2312323347	0.3943548387	0.8215053763
0.2000000000	0.4698924731	0.8760752688
0.1996031746	0.4698924731	0.8766129032
0.1995700246	0.4698924731	0.8771505376
0.1991658943	0.4701612903	0.8771505376
0.1978990013	0.4701612903	0.8776881720
0.1666666667	0.5446236559	0.9193548387
0.1662366912	0.5448924731	0.9196236559
0.1333333333	0.6150537634	0.9521505376
0.1312323347	0.6150537634	0.9524193548
0.1000000000	0.6897849462	0.9758064516
0.0666666667	0.7698924731	0.9892473118
0.0665345226	0.7701612903	0.9892473118
0.0333333333	0.8728494624	0.9956989247
0.0324992277	0.8731182796	0.9956989247
0.0000000000	1.0000000000	1.0000000000


==> mlData/new/randomForestROCCurve.csv <==
threshold		fpr		tpr
0.8631945018	0.0000000000	0.0002688172
0.7643264840	0.0000000000	0.0018817204
0.7333333333	0.0000000000	0.0024193548
0.7306838962	0.0000000000	0.0037634409
0.7000000000	0.0000000000	0.0043010753
0.6997696611	0.0000000000	0.0048387097
0.6991009399	0.0000000000	0.0059139785
0.6988184541	0.0000000000	0.0061827957
0.6986561166	0.0000000000	0.0067204301
0.6951008801	0.0000000000	0.0083333333
0.6666666667	0.0010752688	0.0118279570
0.6657676066	0.0010752688	0.0126344086
0.6653227832	0.0010752688	0.0137096774
0.6631114303	0.0010752688	0.0142473118
0.6333333333	0.0021505376	0.0180107527
0.6326119970	0.0021505376	0.0185483871
0.6324342733	0.0021505376	0.0190860215
0.6321517874	0.0021505376	0.0193548387
0.6319894499	0.0024193548	0.0201612903
0.6313969432	0.0024193548	0.0204301075
0.6310903898	0.0024193548	0.0209677419
0.6290185254	0.0024193548	0.0220430108
0.6265536723	0.0026881720	0.0220430108
0.6000000000	0.0034946237	0.0279569892
0.5997696611	0.0034946237	0.0284946237
0.5997175141	0.0034946237	0.0293010753
0.5992786636	0.0034946237	0.0298387097
0.5987166831	0.0034946237	0.0306451613
0.5986561166	0.0034946237	0.0322580645
0.5963159339	0.0034946237	0.0336021505
0.5666666667	0.0061827957	0.0494623656
0.5654851207	0.0061827957	0.0500000000
0.5654672664	0.0064516129	0.0500000000
0.5654516129	0.0064516129	0.0502688172
0.5653227832	0.0064516129	0.0516129032
0.5652369274	0.0067204301	0.0516129032
0.5651691270	0.0067204301	0.0518817204
0.5644237231	0.0067204301	0.0524193548
0.5589737780	0.0067204301	0.0529569892
0.5333333333	0.0112903226	0.0733870968
0.5327025915	0.0112903226	0.0739247312
0.5324342733	0.0112903226	0.0750000000
0.5321339330	0.0115591398	0.0750000000
0.5321182796	0.0115591398	0.0760752688
0.5319894499	0.0115591398	0.0784946237
0.5315400844	0.0115591398	0.0793010753
0.5310903898	0.0115591398	0.0798387097
0.5309792642	0.0115591398	0.0803763441
0.5307743961	0.0115591398	0.0809139785
0.5304596480	0.0115591398	0.0811827957
0.5000000000	0.0271505376	0.1112903226
0.4999495714	0.0274193548	0.1112903226
0.4997175141	0.0274193548	0.1118279570
0.4993692582	0.0274193548	0.1123655914
0.4992786636	0.0274193548	0.1126344086
0.4992092457	0.0279569892	0.1126344086
0.4987849462	0.0279569892	0.1139784946
0.4987849462	0.0279569892	0.1145161290
0.4987098354	0.0282258065	0.1145161290
0.4986561166	0.0282258065	0.1161290323
0.4974410628	0.0282258065	0.1177419355
0.4933333333	0.0282258065	0.1182795699
0.4666666667	0.0470430108	0.1610215054
0.4665777778	0.0470430108	0.1615591398
0.4660359249	0.0470430108	0.1620967742
0.4657676066	0.0470430108	0.1626344086
0.4657161586	0.0473118280	0.1626344086
0.4654516129	0.0473118280	0.1637096774
0.4654516129	0.0473118280	0.1642473118
0.4653833498	0.0475806452	0.1642473118
0.4532015711	0.0475806452	0.1669354839
0.4333333333	0.0720430108	0.2193548387
0.4332829047	0.0723118280	0.2193548387
0.4330508475	0.0723118280	0.2196236559
0.4324342733	0.0723118280	0.2206989247
0.4321182796	0.0723118280	0.2209677419
0.4321182796	0.0723118280	0.2223118280
0.4320500165	0.0725806452	0.2223118280
0.4319894499	0.0725806452	0.2239247312
0.4318357937	0.0725806452	0.2241935484
0.4315400844	0.0728494624	0.2241935484
0.4310903898	0.0728494624	0.2247311828
0.4296492672	0.0731182796	0.2247311828
0.4000000000	0.1024193548	0.2962365591
0.3994311718	0.1029569892	0.2962365591
0.3993692582	0.1029569892	0.2965053763
0.3992786636	0.1032258065	0.2965053763
0.3991009399	0.1032258065	0.2967741935
0.3988005997	0.1034946237	0.2967741935
0.3987849462	0.1034946237	0.2973118280
0.3986561166	0.1034946237	0.2989247312
0.3982067511	0.1037634409	0.2989247312
0.3965420027	0.1037634409	0.2997311828
0.3933333333	0.1037634409	0.3002688172
0.3666666667	0.1451612903	0.3948924731
0.3660978385	0.1454301075	0.3948924731
0.3660359249	0.1454301075	0.3956989247
0.3660320641	0.1454301075	0.3959677419
0.3657676066	0.1454301075	0.3965053763
0.3654672664	0.1459677419	0.3965053763
0.3654516129	0.1459677419	0.3967741935
0.3654516129	0.1459677419	0.3978494624
0.3653833498	0.1462365591	0.3978494624
0.3653227832	0.1462365591	0.3986559140
0.3653005464	0.1462365591	0.3991935484
0.3648734177	0.1467741935	0.3991935484
0.3600000000	0.1467741935	0.3997311828
0.3333333333	0.2032258065	0.4951612903
0.3327127660	0.2040322581	0.4951612903
0.3324342733	0.2040322581	0.4956989247
0.3323828253	0.2043010753	0.4956989247
0.3319894499	0.2043010753	0.4959677419
0.3319672131	0.2043010753	0.4967741935
0.3315400844	0.2043010753	0.4970430108
0.3309931507	0.2043010753	0.4981182796
0.3000000000	0.2655913978	0.5774193548
0.2999459751	0.2658602151	0.5774193548
0.2993692582	0.2658602151	0.5779569892
0.2982067511	0.2666666667	0.5779569892
0.2666666667	0.3268817204	0.6698924731
0.2666162380	0.3271505376	0.6698924731
0.2657676066	0.3271505376	0.6704301075
0.2655733109	0.3274193548	0.6704301075
0.2654516129	0.3274193548	0.6709677419
0.2653005464	0.3274193548	0.6712365591
0.2647487472	0.3276881720	0.6712365591
0.2600000000	0.3276881720	0.6715053763
0.2333333333	0.3930107527	0.7448924731
0.2326119970	0.3932795699	0.7448924731
0.2324342733	0.3932795699	0.7454301075
0.2323828253	0.3935483871	0.7454301075
0.2212121212	0.3935483871	0.7459677419
0.2000000000	0.4637096774	0.8142473118
0.1997696611	0.4642473118	0.8142473118
0.1995098039	0.4645161290	0.8142473118
0.1986561166	0.4655913978	0.8142473118
0.1878787879	0.4655913978	0.8145161290
0.1666666667	0.5247311828	0.8680107527
0.1653833498	0.5258064516	0.8680107527
0.1333333333	0.5771505376	0.9123655914
0.1326119970	0.5776881720	0.9123655914
0.1000000000	0.6403225806	0.9424731183
0.0986561166	0.6408602151	0.9424731183
0.0666666667	0.6975806452	0.9666666667
0.0660978385	0.6978494624	0.9666666667
0.0333333333	0.7677419355	0.9852150538
0.0000000000	1.0000000000	1.0000000000


==> mlData/new/svmProbsROCCurve.csv <==
threshold		fpr		tpr
1.9086332488	0.0000000000	0.0000000000
0.9086332488	0.0002688172	0.0000000000
0.9084776672	0.0005376344	0.0000000000
0.9033969151	0.0005376344	0.0008064516
0.9032398760	0.0008064516	0.0008064516
0.8974526787	0.0008064516	0.0013440860
0.8869528210	0.0016129032	0.0013440860
0.8811974677	0.0016129032	0.0029569892
0.8801064335	0.0021505376	0.0029569892
0.8785388251	0.0021505376	0.0032258065
0.8770722582	0.0029569892	0.0032258065
0.8698770305	0.0029569892	0.0059139785
0.8688985064	0.0032258065	0.0059139785
0.8686652072	0.0032258065	0.0061827957
0.8685043309	0.0034946237	0.0061827957
0.8684457832	0.0034946237	0.0064516129
0.8683083944	0.0037634409	0.0064516129
0.8672992968	0.0037634409	0.0067204301
0.8652486488	0.0040322581	0.0067204301
0.8652153120	0.0040322581	0.0069892473
0.8646063423	0.0043010753	0.0069892473
0.8507640777	0.0043010753	0.0123655914
0.8501644979	0.0045698925	0.0123655914
0.8482455058	0.0045698925	0.0134408602
0.8476090203	0.0048387097	0.0134408602
0.8456670166	0.0048387097	0.0142473118
0.8447966262	0.0051075269	0.0142473118
0.8421288344	0.0051075269	0.0153225806
0.8402362680	0.0053763441	0.0153225806
0.8368640610	0.0053763441	0.0166666667
0.8357059251	0.0059139785	0.0166666667
0.8355269195	0.0059139785	0.0169354839
0.8351954661	0.0061827957	0.0169354839
0.8334059785	0.0061827957	0.0190860215
0.8331715162	0.0064516129	0.0190860215
0.8323934258	0.0064516129	0.0196236559
0.8315073485	0.0067204301	0.0196236559
0.8296251723	0.0067204301	0.0209677419
0.8295086273	0.0072580645	0.0209677419
0.8275692434	0.0072580645	0.0217741935
0.8254849805	0.0094086022	0.0217741935
0.8241679225	0.0094086022	0.0223118280
0.8208178556	0.0099462366	0.0223118280
0.8205791616	0.0099462366	0.0225806452
0.8188139620	0.0102150538	0.0225806452
0.7935991093	0.0102150538	0.0236559140
0.7929671579	0.0104838710	0.0236559140
0.7918796707	0.0104838710	0.0239247312
0.7895460694	0.0110215054	0.0239247312
0.7890265931	0.0110215054	0.0241935484
0.7841234761	0.0120967742	0.0241935484
0.7824650612	0.0120967742	0.0247311828
0.7813125142	0.0126344086	0.0247311828
0.7777795515	0.0126344086	0.0260752688
0.7753842763	0.0129032258	0.0260752688
0.7752294420	0.0129032258	0.0263440860
0.7750743056	0.0131720430	0.0263440860
0.7729220290	0.0131720430	0.0268817204
0.7717683239	0.0134408602	0.0268817204
0.7714896472	0.0134408602	0.0274193548
0.7711641760	0.0137096774	0.0274193548
0.7703077988	0.0137096774	0.0276881720
0.7697370497	0.0142473118	0.0276881720
0.7696221014	0.0142473118	0.0282258065
0.7691028003	0.0145161290	0.0282258065
0.7688610853	0.0145161290	0.0284946237
0.7683900672	0.0147849462	0.0284946237
0.7659976801	0.0147849462	0.0290322581
0.7653717969	0.0155913978	0.0290322581
0.7652908037	0.0155913978	0.0293010753
0.7646698653	0.0158602151	0.0293010753
0.7629975062	0.0158602151	0.0301075269
0.7622353600	0.0161290323	0.0301075269
0.7611881930	0.0161290323	0.0303763441
0.7610421081	0.0163978495	0.0303763441
0.7600936607	0.0163978495	0.0309139785
0.7598248214	0.0169354839	0.0309139785
0.7592479111	0.0169354839	0.0314516129
0.7592112075	0.0172043011	0.0314516129
0.7590424914	0.0172043011	0.0319892473
0.7585051590	0.0174731183	0.0319892473
0.7576607343	0.0174731183	0.0330645161
0.7574096047	0.0174731183	0.0336021505
0.7549397840	0.0174731183	0.0354838710
0.7548999352	0.0177419355	0.0354838710
0.7535399744	0.0177419355	0.0370967742
0.7532013458	0.0180107527	0.0370967742
0.7515725078	0.0180107527	0.0381720430
0.7515470734	0.0182795699	0.0381720430
0.7513525656	0.0182795699	0.0384408602
0.7510087812	0.0185483871	0.0384408602
0.7506619486	0.0185483871	0.0392473118
0.7505536383	0.0190860215	0.0392473118
0.7498758265	0.0190860215	0.0397849462
0.7491214766	0.0193548387	0.0397849462
0.7485533584	0.0193548387	0.0403225806
0.7484231273	0.0196236559	0.0403225806
0.7480791787	0.0196236559	0.0413978495
0.7479749065	0.0198924731	0.0413978495
0.7469170339	0.0198924731	0.0430107527
0.7462784435	0.0209677419	0.0430107527
0.7452708787	0.0209677419	0.0440860215
0.7447956795	0.0215053763	0.0440860215
0.7440408147	0.0215053763	0.0446236559
0.7433796569	0.0220430108	0.0446236559
0.7429945020	0.0220430108	0.0448924731
0.7421738720	0.0228494624	0.0448924731
0.7403813085	0.0228494624	0.0475806452
0.7397095947	0.0228494624	0.0481182796
0.7392469922	0.0231182796	0.0481182796
0.7378800588	0.0231182796	0.0489247312
0.7378208768	0.0233870968	0.0489247312
0.7364644010	0.0233870968	0.0500000000
0.7364529601	0.0236559140	0.0500000000
0.7353303661	0.0236559140	0.0516129032
0.7352938225	0.0239247312	0.0516129032
0.7344480605	0.0239247312	0.0521505376
0.7342590743	0.0247311828	0.0521505376
0.7338626954	0.0247311828	0.0526881720
0.7338422195	0.0247311828	0.0529569892
0.7335448374	0.0250000000	0.0529569892
0.7313424707	0.0250000000	0.0553763441
0.7312968709	0.0252688172	0.0553763441
0.7306184034	0.0252688172	0.0564516129
0.7303524970	0.0255376344	0.0564516129
0.7301210690	0.0255376344	0.0575268817
0.7298765725	0.0260752688	0.0575268817
0.7293318646	0.0260752688	0.0583333333
0.7291091171	0.0266129032	0.0583333333
0.7284852764	0.0266129032	0.0586021505
0.7284425926	0.0268817204	0.0586021505
0.7279900477	0.0268817204	0.0588709677
0.7279251188	0.0271505376	0.0588709677
0.7274571018	0.0271505376	0.0599462366
0.7273811099	0.0274193548	0.0599462366
0.7273440935	0.0274193548	0.0604838710
0.7268611393	0.0274193548	0.0612903226
0.7267747196	0.0276881720	0.0612903226
0.7266616204	0.0276881720	0.0615591398
0.7264969597	0.0279569892	0.0615591398
0.7260816350	0.0279569892	0.0623655914
0.7260230346	0.0279569892	0.0629032258
0.7256887177	0.0279569892	0.0645161290
0.7254342511	0.0282258065	0.0645161290
0.7215714613	0.0282258065	0.0704301075
0.7214672859	0.0284946237	0.0704301075
0.7212774101	0.0284946237	0.0706989247
0.7211261956	0.0290322581	0.0706989247
0.7207964125	0.0290322581	0.0712365591
0.7207439999	0.0293010753	0.0712365591
0.7201736819	0.0293010753	0.0731182796
0.7200968330	0.0295698925	0.0731182796
0.7197602139	0.0295698925	0.0736559140
0.7195769839	0.0298387097	0.0736559140
0.7189800643	0.0298387097	0.0750000000
0.7186006084	0.0301075269	0.0750000000
0.7177042990	0.0301075269	0.0763440860
0.7174179635	0.0309139785	0.0763440860
0.7156293212	0.0309139785	0.0798387097
0.7155818713	0.0311827957	0.0798387097
0.7143145058	0.0311827957	0.0827956989
0.7142142002	0.0314516129	0.0827956989
0.7141956041	0.0314516129	0.0830645161
0.7139471569	0.0314516129	0.0836021505
0.7133909971	0.0314516129	0.0852150538
0.7132578223	0.0317204301	0.0852150538
0.7128138230	0.0317204301	0.0868279570
0.7126979209	0.0322580645	0.0868279570
0.7112640788	0.0322580645	0.0895161290
0.7111725740	0.0325268817	0.0895161290
0.7103644054	0.0325268817	0.0919354839
0.7102086146	0.0327956989	0.0919354839
0.7100890730	0.0327956989	0.0922043011
0.7100858990	0.0330645161	0.0922043011
0.7095817802	0.0330645161	0.0938172043
0.7095543588	0.0333333333	0.0938172043
0.7094343349	0.0333333333	0.0940860215
0.7092806600	0.0341397849	0.0940860215
0.7090763854	0.0341397849	0.0943548387
0.7089482920	0.0344086022	0.0943548387
0.7085271777	0.0344086022	0.0954301075
0.7084687768	0.0346774194	0.0954301075
0.7084329166	0.0346774194	0.0956989247
0.7075747201	0.0357526882	0.0956989247
0.7074364233	0.0357526882	0.0965053763
0.7066757232	0.0362903226	0.0965053763
0.7063775537	0.0362903226	0.0970430108
0.7061305522	0.0365591398	0.0970430108
0.7059487677	0.0365591398	0.0975806452
0.7059090684	0.0368279570	0.0975806452
0.7055676947	0.0368279570	0.0981182796
0.7055675269	0.0368279570	0.0986559140
0.7053872417	0.0368279570	0.0989247312
0.7050754941	0.0376344086	0.0989247312
0.7042800815	0.0376344086	0.1000000000
0.7040187668	0.0379032258	0.1000000000
0.7039995344	0.0379032258	0.1002688172
0.7036886313	0.0384408602	0.1002688172
0.7028785469	0.0384408602	0.1018817204
0.7027969503	0.0387096774	0.1018817204
0.7017908313	0.0387096774	0.1032258065
0.7014575569	0.0387096774	0.1037634409
0.7014396776	0.0387096774	0.1040322581
0.7014073109	0.0389784946	0.1040322581
0.7013711881	0.0389784946	0.1043010753
0.7012673232	0.0392473118	0.1043010753
0.7002528618	0.0392473118	0.1056451613
0.7000579292	0.0395161290	0.1056451613
0.6996297384	0.0395161290	0.1061827957
0.6996099591	0.0397849462	0.1061827957
0.6993043436	0.0397849462	0.1067204301
0.6989265089	0.0405913978	0.1067204301
0.6981234627	0.0405913978	0.1083333333
0.6977911403	0.0411290323	0.1083333333
0.6977329283	0.0411290323	0.1086021505
0.6976862571	0.0413978495	0.1086021505
0.6972271599	0.0413978495	0.1091397849
0.6971307765	0.0419354839	0.1091397849
0.6969623213	0.0419354839	0.1096774194
0.6969547596	0.0422043011	0.1096774194
0.6968380430	0.0422043011	0.1102150538
0.6968108976	0.0424731183	0.1102150538
0.6967278763	0.0424731183	0.1104838710
0.6964539736	0.0427419355	0.1104838710
0.6954897368	0.0427419355	0.1118279570
0.6954800929	0.0430107527	0.1118279570
0.6954198448	0.0430107527	0.1120967742
0.6953984875	0.0432795699	0.1120967742
0.6952797653	0.0432795699	0.1123655914
0.6949662433	0.0435483871	0.1123655914
0.6947914519	0.0435483871	0.1134408602
0.6947824624	0.0438172043	0.1134408602
0.6946281781	0.0438172043	0.1150537634
0.6945442679	0.0443548387	0.1150537634
0.6944314761	0.0443548387	0.1153225806
0.6943857859	0.0446236559	0.1153225806
0.6942819057	0.0446236559	0.1158602151
0.6942344347	0.0448924731	0.1158602151
0.6939155319	0.0448924731	0.1161290323
0.6939088260	0.0451612903	0.1161290323
0.6937655968	0.0451612903	0.1166666667
0.6935652611	0.0454301075	0.1166666667
0.6934801839	0.0454301075	0.1172043011
0.6934376541	0.0456989247	0.1172043011
0.6926960916	0.0456989247	0.1188172043
0.6924548959	0.0456989247	0.1193548387
0.6907080353	0.0456989247	0.1212365591
0.6906393874	0.0459677419	0.1212365591
0.6904644510	0.0459677419	0.1217741935
0.6903010426	0.0467741935	0.1217741935
0.6889877369	0.0467741935	0.1236559140
0.6889419787	0.0470430108	0.1236559140
0.6889118147	0.0470430108	0.1239247312
0.6888139729	0.0473118280	0.1239247312
0.6883055534	0.0473118280	0.1250000000
0.6882047854	0.0475806452	0.1250000000
0.6879592062	0.0475806452	0.1255376344
0.6877177719	0.0481182796	0.1255376344
0.6873887522	0.0483870968	0.1255376344
0.6872338469	0.0483870968	0.1258064516
0.6871812822	0.0486559140	0.1258064516
0.6871150102	0.0486559140	0.1263440860
0.6868021066	0.0491935484	0.1263440860
0.6866675295	0.0491935484	0.1268817204
0.6865622614	0.0494623656	0.1268817204
0.6865315073	0.0494623656	0.1271505376
0.6864439801	0.0497311828	0.1271505376
0.6864271226	0.0497311828	0.1274193548
0.6863987346	0.0500000000	0.1274193548
0.6863748891	0.0500000000	0.1276881720
0.6863644036	0.0502688172	0.1276881720
0.6861740180	0.0502688172	0.1287634409
0.6859675886	0.0505376344	0.1287634409
0.6854159707	0.0505376344	0.1314516129
0.6852509009	0.0505376344	0.1319892473
0.6851818584	0.0505376344	0.1325268817
0.6851436793	0.0508064516	0.1325268817
0.6849488802	0.0508064516	0.1333333333
0.6849012192	0.0510752688	0.1333333333
0.6840731603	0.0510752688	0.1365591398
0.6838908141	0.0518817204	0.1365591398
0.6838877709	0.0518817204	0.1370967742
0.6832852507	0.0518817204	0.1392473118
0.6832796149	0.0521505376	0.1392473118
0.6831624883	0.0521505376	0.1400537634
0.6831440074	0.0524193548	0.1400537634
0.6830707770	0.0524193548	0.1403225806
0.6828760417	0.0526881720	0.1403225806
0.6821347899	0.0526881720	0.1427419355
0.6817634239	0.0540322581	0.1427419355
0.6809046889	0.0540322581	0.1459677419
0.6807870216	0.0545698925	0.1459677419
0.6801866243	0.0545698925	0.1483870968
0.6801850487	0.0548387097	0.1483870968
0.6800910470	0.0548387097	0.1489247312
0.6800750130	0.0551075269	0.1489247312
0.6796290576	0.0551075269	0.1505376344
0.6795306792	0.0559139785	0.1505376344
0.6790987495	0.0559139785	0.1510752688
0.6789221263	0.0561827957	0.1510752688
0.6772603708	0.0561827957	0.1564516129
0.6772347310	0.0567204301	0.1564516129
0.6772157527	0.0567204301	0.1567204301
0.6771771541	0.0569892473	0.1567204301
0.6768829988	0.0569892473	0.1575268817
0.6768527366	0.0572580645	0.1575268817
0.6768292558	0.0572580645	0.1577956989
0.6766107202	0.0577956989	0.1577956989
0.6764005838	0.0577956989	0.1583333333
0.6763099609	0.0583333333	0.1583333333
0.6756192857	0.0583333333	0.1602150538
0.6756010035	0.0586021505	0.1602150538
0.6755111310	0.0586021505	0.1607526882
0.6751789096	0.0586021505	0.1612903226
0.6751263515	0.0586021505	0.1620967742
0.6751012102	0.0588709677	0.1620967742
0.6749975866	0.0588709677	0.1623655914
0.6748106237	0.0588709677	0.1629032258
0.6743073984	0.0588709677	0.1650537634
0.6741883851	0.0591397849	0.1650537634
0.6738005224	0.0591397849	0.1663978495
0.6737873836	0.0594086022	0.1663978495
0.6729021438	0.0594086022	0.1696236559
0.6726051459	0.0604838710	0.1696236559
0.6723792269	0.0604838710	0.1704301075
0.6722398544	0.0612903226	0.1704301075
0.6713383545	0.0612903226	0.1739247312
0.6712835197	0.0615591398	0.1739247312
0.6706834461	0.0615591398	0.1760752688
0.6706657456	0.0618279570	0.1760752688
0.6705400235	0.0618279570	0.1766129032
0.6705381965	0.0620967742	0.1766129032
0.6705110183	0.0620967742	0.1771505376
0.6703661892	0.0620967742	0.1779569892
0.6703151789	0.0623655914	0.1779569892
0.6700334417	0.0623655914	0.1793010753
0.6699233235	0.0626344086	0.1793010753
0.6695865217	0.0626344086	0.1798387097
0.6694500858	0.0631720430	0.1798387097
0.6694027594	0.0631720430	0.1803763441
0.6692262542	0.0634408602	0.1803763441
0.6689452740	0.0634408602	0.1811827957
0.6689015801	0.0637096774	0.1811827957
0.6684661920	0.0637096774	0.1836021505
0.6681591679	0.0639784946	0.1836021505
0.6676880213	0.0639784946	0.1852150538
0.6676119958	0.0642473118	0.1852150538
0.6675548062	0.0642473118	0.1860215054
0.6674884946	0.0645161290	0.1860215054
0.6669051011	0.0645161290	0.1895161290
0.6667973795	0.0647849462	0.1895161290
0.6661175283	0.0647849462	0.1922043011
0.6661162853	0.0650537634	0.1922043011
0.6659064047	0.0650537634	0.1935483871
0.6658719526	0.0653225806	0.1935483871
0.6658262107	0.0653225806	0.1940860215
0.6647055301	0.0653225806	0.1962365591
0.6646466345	0.0655913978	0.1962365591
0.6646417274	0.0655913978	0.1965053763
0.6645284658	0.0661290323	0.1965053763
0.6641847727	0.0661290323	0.1975806452
0.6641274245	0.0663978495	0.1975806452
0.6639119294	0.0663978495	0.1983870968
0.6637170741	0.0669354839	0.1983870968
0.6636319743	0.0669354839	0.1986559140
0.6635320806	0.0672043011	0.1986559140
0.6633505473	0.0672043011	0.1989247312
0.6632344976	0.0674731183	0.1989247312
0.6627865829	0.0674731183	0.2008064516
0.6624638453	0.0680107527	0.2008064516
0.6622136009	0.0680107527	0.2024193548
0.6621818071	0.0682795699	0.2024193548
0.6612102759	0.0682795699	0.2051075269
0.6608694723	0.0688172043	0.2051075269
0.6607678794	0.0688172043	0.2053763441
0.6607420489	0.0690860215	0.2053763441
0.6597368050	0.0690860215	0.2072580645
0.6597332645	0.0693548387	0.2072580645
0.6592134628	0.0693548387	0.2088709677
0.6592025792	0.0693548387	0.2094086022
0.6590529905	0.0696236559	0.2094086022
0.6586839521	0.0696236559	0.2115591398
0.6586121466	0.0698924731	0.2115591398
0.6584165256	0.0698924731	0.2118279570
0.6583659904	0.0701612903	0.2118279570
0.6574236761	0.0701612903	0.2139784946
0.6574008823	0.0704301075	0.2139784946
0.6571946806	0.0704301075	0.2142473118
0.6571322065	0.0706989247	0.2142473118
0.6568366718	0.0706989247	0.2153225806
0.6567635949	0.0715053763	0.2153225806
0.6566712823	0.0715053763	0.2158602151
0.6564697242	0.0717741935	0.2158602151
0.6564054113	0.0717741935	0.2163978495
0.6563053806	0.0723118280	0.2163978495
0.6561582153	0.0723118280	0.2166666667
0.6561458634	0.0725806452	0.2166666667
0.6560224253	0.0725806452	0.2174731183
0.6557091212	0.0731182796	0.2174731183
0.6556225064	0.0731182796	0.2180107527
0.6555529739	0.0733870968	0.2180107527
0.6551755913	0.0733870968	0.2188172043
0.6550966227	0.0736559140	0.2188172043
0.6549505226	0.0736559140	0.2198924731
0.6549028469	0.0739247312	0.2198924731
0.6545978880	0.0739247312	0.2206989247
0.6545420005	0.0741935484	0.2206989247
0.6543279393	0.0741935484	0.2212365591
0.6542925092	0.0744623656	0.2212365591
0.6538051062	0.0744623656	0.2217741935
0.6534354097	0.0750000000	0.2217741935
0.6534290059	0.0750000000	0.2220430108
0.6533113645	0.0755376344	0.2220430108
0.6528009951	0.0755376344	0.2244623656
0.6525689673	0.0760752688	0.2244623656
0.6523980231	0.0760752688	0.2250000000
0.6523797603	0.0763440860	0.2250000000
0.6520281832	0.0763440860	0.2255376344
0.6518455351	0.0768817204	0.2255376344
0.6518209069	0.0768817204	0.2258064516
0.6517791525	0.0771505376	0.2258064516
0.6515982402	0.0771505376	0.2268817204
0.6514744708	0.0774193548	0.2268817204
0.6514692447	0.0774193548	0.2271505376
0.6514663989	0.0776881720	0.2271505376
0.6514647741	0.0776881720	0.2274193548
0.6513163519	0.0779569892	0.2274193548
0.6509273094	0.0779569892	0.2279569892
0.6508814920	0.0782258065	0.2279569892
0.6501026488	0.0782258065	0.2301075269
0.6500299944	0.0784946237	0.2301075269
0.6496437375	0.0784946237	0.2306451613
0.6496349926	0.0787634409	0.2306451613
0.6492788554	0.0787634409	0.2325268817
0.6492425515	0.0790322581	0.2325268817
0.6483237231	0.0790322581	0.2368279570
0.6482918883	0.0790322581	0.2373655914
0.6479574119	0.0790322581	0.2389784946
0.6478475898	0.0793010753	0.2389784946
0.6478114272	0.0793010753	0.2392473118
0.6476773577	0.0801075269	0.2392473118
0.6475841065	0.0801075269	0.2397849462
0.6475365589	0.0803763441	0.2397849462
0.6472134320	0.0803763441	0.2411290323
0.6471682701	0.0809139785	0.2411290323
0.6471646225	0.0809139785	0.2413978495
0.6470600444	0.0814516129	0.2413978495
0.6469614485	0.0814516129	0.2422043011
0.6467379094	0.0819892473	0.2422043011
0.6464542031	0.0819892473	0.2430107527
0.6462920598	0.0827956989	0.2430107527
0.6462378178	0.0827956989	0.2432795699
0.6462121718	0.0833333333	0.2432795699
0.6461022529	0.0833333333	0.2435483871
0.6460801621	0.0836021505	0.2435483871
0.6458665918	0.0836021505	0.2446236559
0.6458514827	0.0838709677	0.2446236559
0.6458282460	0.0838709677	0.2448924731
0.6458239252	0.0841397849	0.2448924731
0.6456082648	0.0841397849	0.2459677419
0.6455908776	0.0844086022	0.2459677419
0.6452638240	0.0844086022	0.2470430108
0.6452402758	0.0849462366	0.2470430108
0.6451362867	0.0849462366	0.2475806452
0.6450123443	0.0852150538	0.2475806452
0.6447105348	0.0852150538	0.2489247312
0.6447067624	0.0854838710	0.2489247312
0.6446559695	0.0854838710	0.2494623656
0.6445626018	0.0854838710	0.2500000000
0.6445321532	0.0857526882	0.2500000000
0.6444724348	0.0857526882	0.2505376344
0.6444068293	0.0857526882	0.2508064516
0.6442881057	0.0868279570	0.2508064516
0.6440306928	0.0868279570	0.2516129032
0.6438550466	0.0873655914	0.2516129032
0.6436652222	0.0873655914	0.2526881720
0.6435853970	0.0879032258	0.2526881720
0.6430474835	0.0879032258	0.2529569892
0.6427771333	0.0884408602	0.2529569892
0.6424919214	0.0884408602	0.2545698925
0.6424516158	0.0887096774	0.2545698925
0.6422409870	0.0887096774	0.2551075269
0.6421395703	0.0889784946	0.2551075269
0.6419576524	0.0889784946	0.2561827957
0.6418207930	0.0889784946	0.2569892473
0.6416875743	0.0892473118	0.2569892473
0.6415506664	0.0892473118	0.2575268817
0.6414840127	0.0895161290	0.2575268817
0.6414427877	0.0895161290	0.2580645161
0.6413844899	0.0897849462	0.2580645161
0.6413648150	0.0897849462	0.2583333333
0.6411770864	0.0900537634	0.2583333333
0.6409929591	0.0900537634	0.2591397849
0.6408736103	0.0903225806	0.2591397849
0.6401141331	0.0903225806	0.2604838710
0.6400838884	0.0905913978	0.2604838710
0.6400567223	0.0905913978	0.2607526882
0.6400515607	0.0908602151	0.2607526882
0.6399163865	0.0908602151	0.2612903226
0.6398187660	0.0911290323	0.2612903226
0.6395067065	0.0911290323	0.2623655914
0.6392710347	0.0913978495	0.2623655914
0.6391481549	0.0913978495	0.2629032258
0.6390931693	0.0919354839	0.2629032258
0.6388565853	0.0919354839	0.2634408602
0.6388444849	0.0922043011	0.2634408602
0.6386387928	0.0922043011	0.2642473118
0.6385096010	0.0924731183	0.2642473118
0.6374094685	0.0924731183	0.2661290323
0.6373307589	0.0927419355	0.2661290323
0.6364760329	0.0927419355	0.2674731183
0.6363043415	0.0930107527	0.2674731183
0.6361950450	0.0930107527	0.2680107527
0.6361782153	0.0932795699	0.2680107527
0.6353615168	0.0932795699	0.2698924731
0.6352935005	0.0935483871	0.2698924731
0.6350120718	0.0935483871	0.2712365591
0.6348439281	0.0940860215	0.2712365591
0.6346892260	0.0940860215	0.2717741935
0.6346725567	0.0940860215	0.2723118280
0.6333962790	0.0940860215	0.2755376344
0.6332799251	0.0943548387	0.2755376344
0.6325900271	0.0943548387	0.2771505376
0.6325610109	0.0946236559	0.2771505376
0.6324545993	0.0946236559	0.2779569892
0.6324361074	0.0948924731	0.2779569892
0.6314660859	0.0948924731	0.2814516129
0.6314459354	0.0951612903	0.2814516129
0.6311541907	0.0951612903	0.2827956989
0.6311008686	0.0954301075	0.2827956989
0.6308440877	0.0954301075	0.2836021505
0.6306576781	0.0956989247	0.2836021505
0.6295382820	0.0956989247	0.2857526882
0.6295351789	0.0962365591	0.2857526882
0.6292810271	0.0962365591	0.2865591398
0.6292526820	0.0965053763	0.2865591398
0.6289574109	0.0965053763	0.2876344086
0.6288893073	0.0967741935	0.2876344086
0.6288049444	0.0967741935	0.2879032258
0.6284225707	0.0978494624	0.2879032258
0.6257602829	0.0978494624	0.2930107527
0.6257123253	0.0981182796	0.2930107527
0.6254828475	0.0981182796	0.2940860215
0.6253805500	0.0983870968	0.2940860215
0.6250828998	0.0983870968	0.2946236559
0.6249556882	0.0983870968	0.2951612903
0.6242430245	0.0983870968	0.2965053763
0.6241238638	0.0989247312	0.2965053763
0.6238588019	0.0989247312	0.2973118280
0.6237411004	0.0991935484	0.2973118280
0.6236255438	0.0991935484	0.2975806452
0.6234987145	0.0991935484	0.2981182796
0.6233868833	0.0991935484	0.2991935484
0.6230987097	0.0994623656	0.2991935484
0.6230908693	0.0994623656	0.2994623656
0.6227136651	0.1000000000	0.2994623656
0.6226403834	0.1000000000	0.2997311828
0.6223298999	0.1005376344	0.2997311828
0.6218747929	0.1005376344	0.3002688172
0.6217880319	0.1008064516	0.3002688172
0.6214295566	0.1008064516	0.3008064516
0.6213606020	0.1010752688	0.3008064516
0.6211650077	0.1010752688	0.3016129032
0.6203793323	0.1018817204	0.3016129032
0.6183674623	0.1018817204	0.3051075269
0.6182263881	0.1024193548	0.3051075269
0.6181580502	0.1024193548	0.3056451613
0.6181038657	0.1026881720	0.3056451613
0.6176231374	0.1026881720	0.3069892473
0.6173139441	0.1032258065	0.3069892473
0.6163278811	0.1032258065	0.3077956989
0.6162626058	0.1034946237	0.3077956989
0.6161583821	0.1034946237	0.3080645161
0.6160969413	0.1037634409	0.3080645161
0.6153137865	0.1037634409	0.3094086022
0.6152014239	0.1040322581	0.3094086022
0.6150210066	0.1040322581	0.3099462366
0.6149741585	0.1043010753	0.3099462366
0.6138880381	0.1043010753	0.3120967742
0.6137478098	0.1045698925	0.3120967742
0.6133574364	0.1045698925	0.3126344086
0.6133537611	0.1048387097	0.3126344086
0.6128046714	0.1048387097	0.3137096774
0.6124912516	0.1053763441	0.3137096774
0.6120975745	0.1053763441	0.3147849462
0.6120022340	0.1056451613	0.3147849462
0.6111908467	0.1056451613	0.3161290323
0.6110246117	0.1059139785	0.3161290323
0.6096567930	0.1059139785	0.3174731183
0.6095082617	0.1061827957	0.3174731183
0.6091742278	0.1061827957	0.3177419355
0.6086526431	0.1067204301	0.3177419355
0.6084974311	0.1067204301	0.3180107527
0.6083765591	0.1072580645	0.3180107527
0.6078713866	0.1072580645	0.3190860215
0.6078597741	0.1075268817	0.3190860215
0.6064350854	0.1075268817	0.3215053763
0.6058629025	0.1083333333	0.3215053763
0.6057873678	0.1083333333	0.3217741935
0.6057698219	0.1086021505	0.3217741935
0.6055584622	0.1086021505	0.3231182796
0.6050515892	0.1096774194	0.3231182796
0.6035937505	0.1096774194	0.3236559140
0.6033926445	0.1099462366	0.3236559140
0.6033670382	0.1099462366	0.3239247312
0.6030127013	0.1099462366	0.3244623656
0.6001269305	0.1099462366	0.3276881720
0.5999897499	0.1102150538	0.3276881720
0.5997822912	0.1102150538	0.3282258065
0.5991002560	0.1104838710	0.3282258065
0.5989904441	0.1104838710	0.3284946237
0.5989630213	0.1107526882	0.3284946237
0.5975999339	0.1107526882	0.3295698925
0.5971171244	0.1112903226	0.3295698925
0.5961736603	0.1112903226	0.3306451613
0.5959241411	0.1118279570	0.3306451613
0.5943894959	0.1118279570	0.3317204301
0.5939316260	0.1120967742	0.3317204301
0.5933401998	0.1120967742	0.3322580645
0.5926287649	0.1123655914	0.3322580645
0.5923340423	0.1123655914	0.3327956989
0.5922653157	0.1129032258	0.3327956989
0.5912541831	0.1129032258	0.3341397849
0.5912044572	0.1129032258	0.3346774194
0.5901967467	0.1129032258	0.3352150538
0.5901409168	0.1131720430	0.3352150538
0.5845824251	0.1131720430	0.3408602151
0.5845111777	0.1134408602	0.3408602151
0.5843599756	0.1134408602	0.3413978495
0.5842055895	0.1134408602	0.3416666667
0.5840223338	0.1137096774	0.3416666667
0.5837045849	0.1137096774	0.3424731183
0.5833149264	0.1142473118	0.3424731183
0.5831319494	0.1142473118	0.3432795699
0.5824704964	0.1153225806	0.3432795699
0.5823250478	0.1153225806	0.3438172043
0.5820131453	0.1161290323	0.3438172043
0.5819324138	0.1161290323	0.3440860215
0.5817768539	0.1163978495	0.3440860215
0.5800318540	0.1163978495	0.3465053763
0.5799113222	0.1166666667	0.3465053763
0.5793115158	0.1166666667	0.3475806452
0.5787978764	0.1169354839	0.3475806452
0.5785564953	0.1169354839	0.3481182796
0.5785498320	0.1172043011	0.3481182796
0.5784088259	0.1172043011	0.3483870968
0.5778810168	0.1174731183	0.3483870968
0.5774471219	0.1174731183	0.3486559140
0.5770026930	0.1182795699	0.3486559140
0.5747706023	0.1182795699	0.3497311828
0.5746754911	0.1185483871	0.3497311828
0.5746299518	0.1185483871	0.3500000000
0.5745836951	0.1188172043	0.3500000000
0.5740657127	0.1188172043	0.3508064516
0.5733559646	0.1190860215	0.3508064516
0.5733290077	0.1190860215	0.3510752688
0.5731717059	0.1196236559	0.3510752688
0.5730470124	0.1196236559	0.3513440860
0.5727839878	0.1198924731	0.3513440860
0.5727089530	0.1198924731	0.3518817204
0.5725767420	0.1198924731	0.3521505376
0.5723704299	0.1204301075	0.3521505376
0.5701105612	0.1204301075	0.3537634409
0.5700504719	0.1206989247	0.3537634409
0.5695330232	0.1206989247	0.3545698925
0.5694246961	0.1209677419	0.3545698925
0.5687283226	0.1209677419	0.3548387097
0.5682903646	0.1215053763	0.3548387097
0.5672880780	0.1215053763	0.3559139785
0.5669404391	0.1220430108	0.3559139785
0.5656531811	0.1220430108	0.3572580645
0.5655605592	0.1225806452	0.3572580645
0.5653966616	0.1225806452	0.3575268817
0.5647834244	0.1231182796	0.3575268817
0.5643265519	0.1231182796	0.3586021505
0.5641648878	0.1233870968	0.3586021505
0.5637269145	0.1233870968	0.3591397849
0.5632745202	0.1236559140	0.3591397849
0.5625536871	0.1236559140	0.3596774194
0.5624941704	0.1239247312	0.3596774194
0.5624760858	0.1239247312	0.3599462366
0.5621836515	0.1241935484	0.3599462366
0.5617092343	0.1241935484	0.3604838710
0.5616605052	0.1244623656	0.3604838710
0.5616022883	0.1244623656	0.3607526882
0.5613996238	0.1250000000	0.3607526882
0.5605567648	0.1250000000	0.3623655914
0.5605488623	0.1252688172	0.3623655914
0.5595811350	0.1252688172	0.3631720430
0.5595264540	0.1255376344	0.3631720430
0.5591513583	0.1255376344	0.3642473118
0.5588763083	0.1258064516	0.3642473118
0.5582427957	0.1258064516	0.3655913978
0.5582384902	0.1260752688	0.3655913978
0.5578194371	0.1260752688	0.3666666667
0.5576482662	0.1263440860	0.3666666667
0.5575558565	0.1263440860	0.3669354839
0.5572597661	0.1266129032	0.3669354839
0.5563991442	0.1266129032	0.3680107527
0.5562558876	0.1274193548	0.3680107527
0.5554248945	0.1274193548	0.3693548387
0.5554231057	0.1276881720	0.3693548387
0.5548841160	0.1276881720	0.3701612903
0.5546043724	0.1279569892	0.3701612903
0.5544139181	0.1279569892	0.3706989247
0.5543161015	0.1282258065	0.3706989247
0.5537598799	0.1282258065	0.3723118280
0.5536699372	0.1284946237	0.3723118280
0.5533073061	0.1284946237	0.3733870968
0.5527921170	0.1293010753	0.3733870968
0.5523256516	0.1293010753	0.3744623656
0.5523109898	0.1295698925	0.3744623656
0.5518579734	0.1295698925	0.3752688172
0.5518393255	0.1298387097	0.3752688172
0.5517928455	0.1298387097	0.3755376344
0.5516636200	0.1298387097	0.3760752688
0.5509988582	0.1298387097	0.3766129032
0.5509651094	0.1301075269	0.3766129032
0.5507442522	0.1301075269	0.3768817204
0.5505874701	0.1303763441	0.3768817204
0.5504290359	0.1303763441	0.3771505376
0.5504128234	0.1306451613	0.3771505376
0.5500817354	0.1306451613	0.3776881720
0.5498972962	0.1309139785	0.3776881720
0.5491816787	0.1309139785	0.3787634409
0.5489635919	0.1311827957	0.3787634409
0.5488262924	0.1311827957	0.3795698925
0.5486656943	0.1311827957	0.3801075269
0.5480507610	0.1311827957	0.3817204301
0.5473522982	0.1317204301	0.3817204301
0.5463059589	0.1317204301	0.3849462366
0.5462922436	0.1317204301	0.3854838710
0.5458385715	0.1319892473	0.3854838710
0.5455812285	0.1319892473	0.3857526882
0.5453759999	0.1325268817	0.3857526882
0.5439236609	0.1325268817	0.3879032258
0.5439076416	0.1327956989	0.3879032258
0.5438005785	0.1327956989	0.3884408602
0.5435959949	0.1330645161	0.3884408602
0.5432203362	0.1330645161	0.3895161290
0.5431183864	0.1333333333	0.3895161290
0.5430730861	0.1333333333	0.3897849462
0.5430318521	0.1336021505	0.3897849462
0.5429671320	0.1336021505	0.3900537634
0.5429347598	0.1338709677	0.3900537634
0.5421938023	0.1338709677	0.3919354839
0.5421385996	0.1341397849	0.3919354839
0.5411909997	0.1341397849	0.3943548387
0.5405119496	0.1349462366	0.3943548387
0.5402382268	0.1349462366	0.3946236559
0.5399693135	0.1357526882	0.3946236559
0.5398065041	0.1357526882	0.3948924731
0.5397496506	0.1360215054	0.3948924731
0.5395014009	0.1360215054	0.3965053763
0.5394329792	0.1365591398	0.3965053763
0.5394116233	0.1365591398	0.3967741935
0.5391458852	0.1368279570	0.3967741935
0.5386722377	0.1368279570	0.3975806452
0.5386624349	0.1373655914	0.3975806452
0.5381036452	0.1373655914	0.3983870968
0.5380534815	0.1376344086	0.3983870968
0.5370409607	0.1376344086	0.4000000000
0.5368348492	0.1379032258	0.4000000000
0.5367588034	0.1379032258	0.4002688172
0.5364683316	0.1384408602	0.4002688172
0.5358957077	0.1384408602	0.4008064516
0.5358815681	0.1387096774	0.4008064516
0.5357129767	0.1387096774	0.4016129032
0.5356271003	0.1389784946	0.4016129032
0.5346728093	0.1389784946	0.4043010753
0.5345495118	0.1392473118	0.4043010753
0.5342629968	0.1392473118	0.4061827957
0.5342317467	0.1395161290	0.4061827957
0.5326460373	0.1395161290	0.4107526882
0.5325768788	0.1397849462	0.4107526882
0.5316478515	0.1397849462	0.4126344086
0.5315505238	0.1400537634	0.4126344086
0.5312204942	0.1400537634	0.4137096774
0.5310623866	0.1405913978	0.4137096774
0.5302799321	0.1405913978	0.4147849462
0.5302672519	0.1411290323	0.4147849462
0.5299955771	0.1411290323	0.4155913978
0.5299888775	0.1413978495	0.4155913978
0.5295582276	0.1413978495	0.4182795699
0.5295500541	0.1416666667	0.4182795699
0.5288056357	0.1416666667	0.4196236559
0.5286305953	0.1419354839	0.4196236559
0.5282039206	0.1419354839	0.4209677419
0.5280981627	0.1422043011	0.4209677419
0.5280789832	0.1422043011	0.4212365591
0.5280246881	0.1424731183	0.4212365591
0.5278717306	0.1424731183	0.4217741935
0.5276763581	0.1424731183	0.4223118280
0.5275845072	0.1427419355	0.4223118280
0.5275625968	0.1427419355	0.4225806452
0.5272418894	0.1430107527	0.4225806452
0.5270230799	0.1430107527	0.4233870968
0.5263697583	0.1435483871	0.4233870968
0.5261657329	0.1435483871	0.4239247312
0.5255174993	0.1446236559	0.4239247312
0.5253045008	0.1446236559	0.4250000000
0.5251949410	0.1448924731	0.4250000000
0.5249302169	0.1448924731	0.4252688172
0.5247783975	0.1451612903	0.4252688172
0.5244419978	0.1451612903	0.4255376344
0.5240598021	0.1454301075	0.4255376344
0.5240291897	0.1454301075	0.4258064516
0.5239976337	0.1456989247	0.4258064516
0.5236503810	0.1456989247	0.4263440860
0.5236402008	0.1462365591	0.4263440860
0.5236336635	0.1462365591	0.4266129032
0.5233372194	0.1467741935	0.4266129032
0.5227957534	0.1467741935	0.4284946237
0.5227942000	0.1470430108	0.4284946237
0.5224868762	0.1470430108	0.4293010753
0.5224236607	0.1473118280	0.4293010753
0.5222638129	0.1473118280	0.4298387097
0.5221778931	0.1478494624	0.4298387097
0.5218234152	0.1478494624	0.4311827957
0.5217901214	0.1481182796	0.4311827957
0.5216240618	0.1481182796	0.4314516129
0.5213327162	0.1483870968	0.4314516129
0.5207754960	0.1483870968	0.4333333333
0.5207507176	0.1486559140	0.4333333333
0.5206114643	0.1486559140	0.4341397849
0.5203882265	0.1491935484	0.4341397849
0.5198928614	0.1491935484	0.4352150538
0.5197637426	0.1494623656	0.4352150538
0.5197209153	0.1494623656	0.4354838710
0.5192907485	0.1505376344	0.4354838710
0.5192707802	0.1505376344	0.4357526882
0.5190928981	0.1508064516	0.4357526882
0.5182634637	0.1508064516	0.4387096774
0.5180409104	0.1510752688	0.4387096774
0.5178913264	0.1510752688	0.4400537634
0.5178799523	0.1513440860	0.4400537634
0.5172078459	0.1513440860	0.4411290323
0.5171801737	0.1516129032	0.4411290323
0.5163161450	0.1516129032	0.4419354839
0.5160714101	0.1518817204	0.4419354839
0.5156558522	0.1518817204	0.4424731183
0.5155271512	0.1518817204	0.4430107527
0.5149497504	0.1518817204	0.4438172043
0.5149477870	0.1521505376	0.4438172043
0.5148611985	0.1521505376	0.4443548387
0.5147937655	0.1524193548	0.4443548387
0.5135052939	0.1524193548	0.4465053763
0.5134528588	0.1524193548	0.4470430108
0.5132955827	0.1524193548	0.4475806452
0.5132814807	0.1526881720	0.4475806452
0.5124095902	0.1526881720	0.4491935484
0.5123604145	0.1529569892	0.4491935484
0.5119289636	0.1529569892	0.4508064516
0.5116095099	0.1532258065	0.4508064516
0.5115943879	0.1532258065	0.4510752688
0.5111342673	0.1534946237	0.4510752688
0.5110286279	0.1534946237	0.4518817204
0.5107373429	0.1534946237	0.4524193548
0.5105880943	0.1537634409	0.4524193548
0.5101698248	0.1537634409	0.4529569892
0.5101510908	0.1540322581	0.4529569892
0.5097772283	0.1540322581	0.4548387097
0.5094479965	0.1543010753	0.4548387097
0.5094068469	0.1543010753	0.4551075269
0.5092182887	0.1545698925	0.4551075269
0.5087686222	0.1545698925	0.4564516129
0.5084496230	0.1548387097	0.4564516129
0.5082591309	0.1548387097	0.4575268817
0.5079050136	0.1553763441	0.4575268817
0.5074587051	0.1553763441	0.4588709677
0.5073222892	0.1556451613	0.4588709677
0.5065270949	0.1556451613	0.4599462366
0.5063457015	0.1561827957	0.4599462366
0.5059510828	0.1561827957	0.4607526882
0.5057845087	0.1564516129	0.4607526882
0.5055749877	0.1564516129	0.4615591398
0.5054139857	0.1567204301	0.4615591398
0.5051103271	0.1567204301	0.4618279570
0.5000000000	0.1618279570	0.4741935484
0.4948336513	0.1620967742	0.4741935484
0.4937220526	0.1620967742	0.4755376344
0.4936475450	0.1626344086	0.4755376344
0.4934805829	0.1626344086	0.4758064516
0.4933931818	0.1629032258	0.4758064516
0.4932738623	0.1629032258	0.4760752688
0.4920173924	0.1642473118	0.4760752688
0.4914745849	0.1642473118	0.4768817204
0.4914243139	0.1645161290	0.4768817204
0.4912548574	0.1645161290	0.4774193548
0.4911746151	0.1647849462	0.4774193548
0.4911561536	0.1647849462	0.4779569892
0.4899086321	0.1647849462	0.4798387097
0.4898646039	0.1650537634	0.4798387097
0.4897564064	0.1650537634	0.4801075269
0.4897465068	0.1653225806	0.4801075269
0.4884604300	0.1653225806	0.4819892473
0.4882739706	0.1658602151	0.4819892473
0.4880772507	0.1658602151	0.4830645161
0.4880757889	0.1661290323	0.4830645161
0.4880091188	0.1661290323	0.4833333333
0.4878560127	0.1663978495	0.4833333333
0.4875591701	0.1663978495	0.4836021505
0.4871613488	0.1666666667	0.4836021505
0.4868122490	0.1666666667	0.4846774194
0.4865453591	0.1672043011	0.4846774194
0.4852010601	0.1672043011	0.4860215054
0.4849159570	0.1674731183	0.4860215054
0.4848944639	0.1674731183	0.4862903226
0.4848296751	0.1677419355	0.4862903226
0.4847193271	0.1677419355	0.4868279570
0.4843233897	0.1682795699	0.4868279570
0.4832319135	0.1682795699	0.4881720430
0.4829095267	0.1688172043	0.4881720430
0.4825235131	0.1688172043	0.4887096774
0.4818182444	0.1693548387	0.4887096774
0.4813941281	0.1693548387	0.4892473118
0.4813376803	0.1696236559	0.4892473118
0.4805318514	0.1696236559	0.4897849462
0.4804006255	0.1698924731	0.4897849462
0.4802859313	0.1698924731	0.4900537634
0.4801722653	0.1704301075	0.4900537634
0.4799360925	0.1704301075	0.4905913978
0.4797223053	0.1709677419	0.4905913978
0.4792703119	0.1709677419	0.4916666667
0.4785583861	0.1717741935	0.4916666667
0.4784353877	0.1717741935	0.4919354839
0.4783068890	0.1720430108	0.4919354839
0.4781202838	0.1720430108	0.4924731183
0.4780813546	0.1723118280	0.4924731183
0.4779175056	0.1723118280	0.4927419355
0.4778829831	0.1725806452	0.4927419355
0.4774932145	0.1725806452	0.4930107527
0.4759714768	0.1731182796	0.4930107527
0.4754678818	0.1731182796	0.4932795699
0.4752845257	0.1733870968	0.4932795699
0.4752779699	0.1733870968	0.4935483871
0.4744895504	0.1750000000	0.4935483871
0.4743501923	0.1750000000	0.4938172043
0.4740570397	0.1755376344	0.4938172043
0.4735695825	0.1755376344	0.4943548387
0.4735501332	0.1758064516	0.4943548387
0.4733330420	0.1758064516	0.4948924731
0.4733167192	0.1760752688	0.4948924731
0.4729015618	0.1760752688	0.4954301075
0.4727187748	0.1766129032	0.4954301075
0.4721589423	0.1766129032	0.4956989247
0.4718304974	0.1768817204	0.4956989247
0.4710730897	0.1768817204	0.4962365591
0.4709828040	0.1771505376	0.4962365591
0.4705040496	0.1771505376	0.4967741935
0.4704358055	0.1776881720	0.4967741935
0.4701285738	0.1776881720	0.4978494624
0.4693630565	0.1779569892	0.4978494624
0.4692857043	0.1779569892	0.4983870968
0.4691867698	0.1782258065	0.4983870968
0.4689635306	0.1782258065	0.4986559140
0.4688958739	0.1784946237	0.4986559140
0.4681547507	0.1784946237	0.5000000000
0.4679995785	0.1787634409	0.5000000000
0.4677965520	0.1787634409	0.5002688172
0.4670841831	0.1793010753	0.5002688172
0.4664896154	0.1793010753	0.5016129032
0.4664819951	0.1795698925	0.5016129032
0.4657320658	0.1795698925	0.5026881720
0.4657179648	0.1798387097	0.5026881720
0.4655593364	0.1798387097	0.5029569892
0.4653460460	0.1801075269	0.5029569892
0.4644636392	0.1801075269	0.5043010753
0.4630480172	0.1803763441	0.5043010753
0.4628324818	0.1803763441	0.5051075269
0.4626467334	0.1809139785	0.5051075269
0.4624407523	0.1809139785	0.5053763441
0.4624127853	0.1811827957	0.5053763441
0.4620755996	0.1811827957	0.5056451613
0.4617798869	0.1817204301	0.5056451613
0.4617657946	0.1817204301	0.5061827957
0.4616890664	0.1819892473	0.5061827957
0.4614601625	0.1819892473	0.5064516129
0.4613598892	0.1825268817	0.5064516129
0.4611056926	0.1825268817	0.5069892473
0.4608066731	0.1830645161	0.5069892473
0.4601253770	0.1830645161	0.5091397849
0.4594796995	0.1838709677	0.5091397849
0.4592631729	0.1838709677	0.5094086022
0.4591587501	0.1841397849	0.5094086022
0.4589341512	0.1841397849	0.5099462366
0.4586241767	0.1844086022	0.5099462366
0.4584834966	0.1844086022	0.5104838710
0.4581553379	0.1852150538	0.5104838710
0.4570905922	0.1852150538	0.5115591398
0.4566874677	0.1854838710	0.5115591398
0.4564343974	0.1854838710	0.5123655914
0.4560546637	0.1860215054	0.5123655914
0.4554551549	0.1860215054	0.5134408602
0.4553967240	0.1862903226	0.5134408602
0.4553507534	0.1862903226	0.5139784946
0.4553180126	0.1865591398	0.5139784946
0.4552325000	0.1865591398	0.5142473118
0.4549292538	0.1865591398	0.5147849462
0.4546455769	0.1865591398	0.5150537634
0.4546394477	0.1868279570	0.5150537634
0.4540062429	0.1868279570	0.5161290323
0.4537694805	0.1870967742	0.5161290323
0.4536242654	0.1870967742	0.5166666667
0.4534418899	0.1873655914	0.5166666667
0.4530620183	0.1873655914	0.5169354839
0.4526951169	0.1879032258	0.5169354839
0.4524857096	0.1879032258	0.5172043011
0.4523028616	0.1881720430	0.5172043011
0.4515381822	0.1881720430	0.5182795699
0.4515352981	0.1884408602	0.5182795699
0.4515073464	0.1889784946	0.5182795699
0.4513392582	0.1889784946	0.5185483871
0.4509704687	0.1892473118	0.5185483871
0.4501283697	0.1892473118	0.5198924731
0.4500731090	0.1895161290	0.5198924731
0.4497115083	0.1895161290	0.5201612903
0.4496394637	0.1897849462	0.5201612903
0.4487820157	0.1897849462	0.5209677419
0.4485677977	0.1900537634	0.5209677419
0.4476077908	0.1900537634	0.5223118280
0.4472950723	0.1905913978	0.5223118280
0.4462875063	0.1905913978	0.5241935484
0.4460568335	0.1911290323	0.5241935484
0.4455304813	0.1911290323	0.5244623656
0.4449898725	0.1919354839	0.5244623656
0.4446823510	0.1919354839	0.5250000000
0.4444494183	0.1922043011	0.5250000000
0.4435662179	0.1922043011	0.5255376344
0.4428234039	0.1930107527	0.5255376344
0.4427574431	0.1930107527	0.5260752688
0.4425864418	0.1932795699	0.5260752688
0.4412367599	0.1932795699	0.5279569892
0.4411971972	0.1935483871	0.5279569892
0.4400656873	0.1935483871	0.5290322581
0.4400331075	0.1938172043	0.5290322581
0.4399778568	0.1938172043	0.5293010753
0.4396261214	0.1943548387	0.5293010753
0.4389383428	0.1943548387	0.5301075269
0.4386535137	0.1946236559	0.5301075269
0.4372777547	0.1946236559	0.5319892473
0.4370789158	0.1948924731	0.5319892473
0.4353708303	0.1948924731	0.5327956989
0.4345022145	0.1954301075	0.5327956989
0.4342237116	0.1954301075	0.5330645161
0.4342152283	0.1956989247	0.5330645161
0.4335850989	0.1956989247	0.5333333333
0.4335371237	0.1959677419	0.5333333333
0.4333842747	0.1959677419	0.5336021505
0.4332536917	0.1965053763	0.5336021505
0.4328477892	0.1965053763	0.5338709677
0.4323719525	0.1970430108	0.5338709677
0.4321561681	0.1970430108	0.5344086022
0.4320716819	0.1973118280	0.5344086022
0.4317767555	0.1973118280	0.5346774194
0.4311729907	0.1981182796	0.5346774194
0.4310696290	0.1981182796	0.5349462366
0.4309776353	0.1983870968	0.5349462366
0.4308671427	0.1983870968	0.5354838710
0.4305428196	0.1986559140	0.5354838710
0.4286821745	0.1986559140	0.5365591398
0.4282701779	0.1994623656	0.5365591398
0.4264538466	0.1994623656	0.5379032258
0.4262657277	0.1997311828	0.5379032258
0.4252225005	0.1997311828	0.5387096774
0.4251710190	0.2000000000	0.5387096774
0.4234858956	0.2000000000	0.5400537634
0.4230040390	0.2002688172	0.5400537634
0.4229006514	0.2002688172	0.5403225806
0.4226453721	0.2005376344	0.5403225806
0.4221931913	0.2005376344	0.5408602151
0.4218829170	0.2008064516	0.5408602151
0.4204416454	0.2008064516	0.5424731183
0.4203603864	0.2010752688	0.5424731183
0.4201059018	0.2010752688	0.5427419355
0.4197223959	0.2013440860	0.5427419355
0.4188378919	0.2013440860	0.5435483871
0.4184892846	0.2016129032	0.5435483871
0.4182744835	0.2016129032	0.5438172043
0.4181351265	0.2018817204	0.5438172043
0.4169195682	0.2018817204	0.5440860215
0.4156534298	0.2029569892	0.5440860215
0.4152182517	0.2029569892	0.5446236559
0.4148959354	0.2032258065	0.5446236559
0.4142033321	0.2032258065	0.5456989247
0.4132657138	0.2040322581	0.5456989247
0.4132268214	0.2040322581	0.5459677419
0.4130506918	0.2043010753	0.5459677419
0.4129474008	0.2043010753	0.5462365591
0.4125232993	0.2045698925	0.5462365591
0.4124119861	0.2045698925	0.5465053763
0.4106794531	0.2056451613	0.5465053763
0.4106766439	0.2056451613	0.5467741935
0.4101659622	0.2067204301	0.5467741935
0.4098628392	0.2067204301	0.5470430108
0.4097501271	0.2069892473	0.5470430108
0.4097321219	0.2069892473	0.5475806452
0.4097116144	0.2072580645	0.5475806452
0.4085470587	0.2072580645	0.5486559140
0.4080017389	0.2080645161	0.5486559140
0.4074463809	0.2080645161	0.5491935484
0.4072274747	0.2086021505	0.5491935484
0.4060342448	0.2086021505	0.5494623656
0.4057688320	0.2088709677	0.5494623656
0.4040551362	0.2088709677	0.5500000000
0.4032990895	0.2094086022	0.5500000000
0.4029386948	0.2094086022	0.5502688172
0.4024562212	0.2102150538	0.5502688172
0.4024153351	0.2102150538	0.5505376344
0.4022758983	0.2104838710	0.5505376344
0.4013908868	0.2104838710	0.5513440860
0.3999186662	0.2110215054	0.5513440860
0.3998239606	0.2110215054	0.5516129032
0.3995813407	0.2112903226	0.5516129032
0.3993156084	0.2112903226	0.5518817204
0.3983424498	0.2118279570	0.5518817204
0.3978063844	0.2118279570	0.5524193548
0.3953750877	0.2129032258	0.5524193548
0.3947545376	0.2129032258	0.5529569892
0.3939810529	0.2134408602	0.5529569892
0.3934577765	0.2134408602	0.5537634409
0.3924502898	0.2137096774	0.5537634409
0.3923866166	0.2137096774	0.5540322581
0.3907109778	0.2153225806	0.5540322581
0.3903475993	0.2153225806	0.5545698925
0.3900358776	0.2153225806	0.5551075269
0.3899930617	0.2155913978	0.5551075269
0.3892064078	0.2155913978	0.5556451613
0.3880587540	0.2163978495	0.5556451613
0.3875090896	0.2163978495	0.5559139785
0.3859770186	0.2177419355	0.5559139785
0.3854767979	0.2177419355	0.5564516129
0.3827189283	0.2185483871	0.5564516129
0.3823531745	0.2185483871	0.5567204301
0.3769328961	0.2193548387	0.5567204301
0.3762358253	0.2193548387	0.5572580645
0.3759326645	0.2198924731	0.5572580645
0.3759222478	0.2198924731	0.5575268817
0.3748877689	0.2204301075	0.5575268817
0.3745011788	0.2204301075	0.5577956989
0.3734472051	0.2204301075	0.5583333333
0.3734204932	0.2204301075	0.5586021505
0.3724129717	0.2217741935	0.5586021505
0.3720591213	0.2217741935	0.5588709677
0.3689959378	0.2223118280	0.5588709677
0.3687604765	0.2223118280	0.5591397849
0.3644483167	0.2244623656	0.5591397849
0.3639760578	0.2244623656	0.5594086022
0.3600301592	0.2263440860	0.5594086022
0.3599179003	0.2263440860	0.5596774194
0.3592854259	0.2268817204	0.5596774194
0.3588308976	0.2268817204	0.5599462366
0.3544917315	0.2293010753	0.5599462366
0.3541040767	0.2293010753	0.5602150538
0.3505482123	0.2309139785	0.5602150538
0.3501807860	0.2309139785	0.5604838710
0.3484591929	0.2314516129	0.5604838710
0.3484523232	0.2314516129	0.5607526882
0.3475700363	0.2319892473	0.5607526882
0.3463264381	0.2319892473	0.5615591398
0.3443987978	0.2336021505	0.5615591398
0.3443412939	0.2336021505	0.5618279570
0.3426232285	0.2352150538	0.5618279570
0.3423784798	0.2352150538	0.5623655914
0.3413798153	0.2360215054	0.5623655914
0.3409474503	0.2365591398	0.5623655914
0.3405022737	0.2370967742	0.5623655914
0.3402672205	0.2370967742	0.5626344086
0.3393612403	0.2384408602	0.5626344086
0.3388757497	0.2384408602	0.5629032258
0.3377480766	0.2403225806	0.5629032258
0.3376777306	0.2403225806	0.5634408602
0.3372425098	0.2403225806	0.5639784946
0.3370821677	0.2405913978	0.5639784946
0.3367383833	0.2405913978	0.5645161290
0.3362165742	0.2416666667	0.5645161290
0.3361025992	0.2416666667	0.5647849462
0.3325370591	0.2432795699	0.5647849462
0.3324537659	0.2432795699	0.5650537634
0.3319116032	0.2438172043	0.5650537634
0.3318943436	0.2438172043	0.5653225806
0.3310855780	0.2440860215	0.5653225806
0.3301251871	0.2440860215	0.5658602151
0.3280814099	0.2465053763	0.5658602151
0.3233087127	0.2465053763	0.5661290323
0.3232256284	0.2467741935	0.5661290323
0.3225460712	0.2467741935	0.5663978495
0.3218775125	0.2473118280	0.5663978495
0.3210232660	0.2473118280	0.5666666667
0.3193094359	0.2483870968	0.5666666667
0.3191571278	0.2483870968	0.5669354839
0.3182883124	0.2489247312	0.5669354839
0.3180769797	0.2489247312	0.5672043011
0.3178074941	0.2491935484	0.5672043011
0.3177529063	0.2491935484	0.5674731183
0.3157514694	0.2497311828	0.5674731183
0.3155270677	0.2497311828	0.5680107527
0.3122208560	0.2524193548	0.5680107527
0.3122056206	0.2524193548	0.5682795699
0.3101331761	0.2548387097	0.5682795699
0.3094036186	0.2548387097	0.5690860215
0.3083284934	0.2559139785	0.5690860215
0.3080869005	0.2559139785	0.5696236559
0.3074925491	0.2564516129	0.5696236559
0.3070114075	0.2564516129	0.5698924731
0.3044493227	0.2599462366	0.5698924731
0.3040129271	0.2599462366	0.5706989247
0.3035145579	0.2602150538	0.5706989247
0.3033625288	0.2602150538	0.5712365591
0.3029839969	0.2607526882	0.5712365591
0.3018739641	0.2607526882	0.5715053763
0.3014379743	0.2612903226	0.5715053763
0.3009532984	0.2612903226	0.5720430108
0.3009214245	0.2612903226	0.5723118280
0.3008114487	0.2618279570	0.5723118280
0.3003401155	0.2618279570	0.5725806452
0.3001130230	0.2620967742	0.5725806452
0.3001106182	0.2620967742	0.5728494624
0.3000544206	0.2623655914	0.5728494624
0.2996754938	0.2623655914	0.5733870968
0.2991344537	0.2626344086	0.5733870968
0.2976199522	0.2626344086	0.5747311828
0.2962963421	0.2645161290	0.5747311828
0.2952040349	0.2645161290	0.5750000000
0.2940433519	0.2661290323	0.5750000000
0.2940323309	0.2661290323	0.5752688172
0.2940272991	0.2661290323	0.5758064516
0.2939495032	0.2661290323	0.5760752688
0.2936833398	0.2663978495	0.5760752688
0.2936402022	0.2663978495	0.5763440860
0.2932325309	0.2674731183	0.5763440860
0.2931945644	0.2674731183	0.5766129032
0.2931120389	0.2677419355	0.5766129032
0.2924254649	0.2677419355	0.5776881720
0.2923311129	0.2680107527	0.5776881720
0.2922028886	0.2680107527	0.5779569892
0.2906697396	0.2693548387	0.5779569892
0.2905562851	0.2693548387	0.5782258065
0.2904094749	0.2693548387	0.5787634409
0.2903287811	0.2696236559	0.5787634409
0.2902485556	0.2696236559	0.5790322581
0.2896076806	0.2701612903	0.5790322581
0.2893285235	0.2701612903	0.5793010753
0.2892954423	0.2704301075	0.5793010753
0.2886879738	0.2704301075	0.5795698925
0.2875364080	0.2709677419	0.5795698925
0.2871228575	0.2709677419	0.5801075269
0.2865716215	0.2723118280	0.5801075269
0.2860065435	0.2723118280	0.5809139785
0.2858308868	0.2728494624	0.5809139785
0.2857674919	0.2728494624	0.5811827957
0.2857161864	0.2731182796	0.5811827957
0.2856410523	0.2731182796	0.5814516129
0.2855096353	0.2736559140	0.5814516129
0.2852760131	0.2736559140	0.5817204301
0.2848081840	0.2741935484	0.5817204301
0.2847396894	0.2741935484	0.5819892473
0.2843902902	0.2750000000	0.5819892473
0.2843204317	0.2750000000	0.5822580645
0.2841053841	0.2755376344	0.5822580645
0.2840993558	0.2755376344	0.5825268817
0.2833315358	0.2771505376	0.5825268817
0.2832245892	0.2771505376	0.5827956989
0.2831185217	0.2774193548	0.5827956989
0.2829733480	0.2774193548	0.5830645161
0.2826067622	0.2779569892	0.5830645161
0.2824070733	0.2779569892	0.5833333333
0.2823593917	0.2782258065	0.5833333333
0.2820417194	0.2782258065	0.5838709677
0.2820211963	0.2784946237	0.5838709677
0.2812980925	0.2784946237	0.5849462366
0.2812193465	0.2787634409	0.5849462366
0.2797586230	0.2787634409	0.5857526882
0.2796170763	0.2790322581	0.5857526882
0.2795189285	0.2790322581	0.5860215054
0.2794184631	0.2795698925	0.5860215054
0.2792188156	0.2795698925	0.5865591398
0.2788996422	0.2798387097	0.5865591398
0.2786221625	0.2798387097	0.5870967742
0.2785415349	0.2801075269	0.5870967742
0.2780769332	0.2801075269	0.5876344086
0.2777767986	0.2803763441	0.5876344086
0.2776786952	0.2803763441	0.5879032258
0.2770398284	0.2809139785	0.5879032258
0.2769294740	0.2809139785	0.5884408602
0.2768270905	0.2809139785	0.5887096774
0.2766193435	0.2817204301	0.5887096774
0.2764477018	0.2817204301	0.5889784946
0.2764086302	0.2819892473	0.5889784946
0.2759525458	0.2819892473	0.5895161290
0.2751046911	0.2833333333	0.5895161290
0.2745920598	0.2833333333	0.5905913978
0.2744284683	0.2838709677	0.5905913978
0.2742929278	0.2838709677	0.5908602151
0.2732307021	0.2852150538	0.5908602151
0.2728769809	0.2852150538	0.5913978495
0.2728146148	0.2854838710	0.5913978495
0.2725206518	0.2854838710	0.5919354839
0.2721986323	0.2860215054	0.5919354839
0.2721758881	0.2860215054	0.5922043011
0.2721268830	0.2862903226	0.5922043011
0.2719341879	0.2862903226	0.5924731183
0.2714313328	0.2865591398	0.5924731183
0.2713020782	0.2870967742	0.5924731183
0.2700201393	0.2881720430	0.5924731183
0.2700009609	0.2881720430	0.5927419355
0.2698898148	0.2884408602	0.5927419355
0.2695100240	0.2884408602	0.5935483871
0.2690425334	0.2892473118	0.5935483871
0.2689093810	0.2892473118	0.5938172043
0.2686741516	0.2903225806	0.5938172043
0.2684147456	0.2903225806	0.5940860215
0.2684138267	0.2905913978	0.5940860215
0.2683656249	0.2905913978	0.5946236559
0.2680438714	0.2913978495	0.5946236559
0.2678165025	0.2913978495	0.5951612903
0.2667213042	0.2927419355	0.5951612903
0.2664676306	0.2927419355	0.5956989247
0.2659125836	0.2932795699	0.5956989247
0.2658201742	0.2932795699	0.5962365591
0.2657695492	0.2935483871	0.5962365591
0.2656953244	0.2935483871	0.5967741935
0.2653746047	0.2948924731	0.5967741935
0.2652861918	0.2948924731	0.5973118280
0.2650670821	0.2954301075	0.5973118280
0.2649408757	0.2954301075	0.5978494624
0.2648910174	0.2956989247	0.5978494624
0.2643405878	0.2956989247	0.5981182796
0.2639508081	0.2962365591	0.5981182796
0.2638079502	0.2962365591	0.5986559140
0.2632094114	0.2973118280	0.5986559140
0.2632030781	0.2973118280	0.5989247312
0.2624637437	0.2983870968	0.5989247312
0.2616679444	0.2983870968	0.6000000000
0.2607770376	0.2997311828	0.6000000000
0.2607317775	0.2997311828	0.6005376344
0.2604257975	0.2997311828	0.6008064516
0.2600775389	0.3010752688	0.6008064516
0.2599241921	0.3010752688	0.6013440860
0.2597889516	0.3013440860	0.6013440860
0.2596965981	0.3013440860	0.6016129032
0.2594633060	0.3021505376	0.6016129032
0.2592642296	0.3021505376	0.6021505376
0.2590677813	0.3024193548	0.6021505376
0.2590507798	0.3024193548	0.6024193548
0.2589417006	0.3026881720	0.6024193548
0.2589020872	0.3026881720	0.6026881720
0.2588407713	0.3029569892	0.6026881720
0.2583024023	0.3029569892	0.6037634409
0.2582428673	0.3029569892	0.6043010753
0.2582224331	0.3029569892	0.6045698925
0.2580345503	0.3034946237	0.6045698925
0.2579269015	0.3034946237	0.6051075269
0.2567368288	0.3056451613	0.6051075269
0.2562194109	0.3056451613	0.6056451613
0.2560233771	0.3059139785	0.6056451613
0.2556074815	0.3059139785	0.6059139785
0.2550796290	0.3072580645	0.6059139785
0.2548121961	0.3072580645	0.6061827957
0.2547783759	0.3075268817	0.6061827957
0.2546728390	0.3075268817	0.6064516129
0.2546579243	0.3077956989	0.6064516129
0.2544215208	0.3077956989	0.6067204301
0.2534647566	0.3088709677	0.6067204301
0.2531399879	0.3088709677	0.6077956989
0.2527694910	0.3096774194	0.6077956989
0.2527448537	0.3096774194	0.6080645161
0.2525123470	0.3102150538	0.6080645161
0.2524235119	0.3102150538	0.6083333333
0.2521549557	0.3107526882	0.6083333333
0.2519834112	0.3107526882	0.6086021505
0.2519022910	0.3110215054	0.6086021505
0.2516925186	0.3110215054	0.6091397849
0.2514595777	0.3115591398	0.6091397849
0.2514497890	0.3115591398	0.6094086022
0.2504981829	0.3123655914	0.6094086022
0.2500896077	0.3123655914	0.6099462366
0.2499119571	0.3126344086	0.6099462366
0.2498225032	0.3126344086	0.6102150538
0.2496474361	0.3131720430	0.6102150538
0.2495439937	0.3131720430	0.6104838710
0.2495073198	0.3134408602	0.6104838710
0.2494801386	0.3134408602	0.6110215054
0.2490204086	0.3153225806	0.6110215054
0.2489890706	0.3153225806	0.6112903226
0.2483374772	0.3163978495	0.6112903226
0.2481639858	0.3163978495	0.6118279570
0.2480283210	0.3166666667	0.6118279570
0.2476738708	0.3166666667	0.6120967742
0.2476522470	0.3169354839	0.6120967742
0.2474561181	0.3169354839	0.6123655914
0.2473572355	0.3174731183	0.6123655914
0.2473263546	0.3174731183	0.6126344086
0.2467506433	0.3180107527	0.6126344086
0.2467106190	0.3180107527	0.6131720430
0.2465034116	0.3190860215	0.6131720430
0.2464595653	0.3190860215	0.6134408602
0.2464495657	0.3193548387	0.6134408602
0.2464160648	0.3193548387	0.6139784946
0.2462489058	0.3198924731	0.6139784946
0.2460585893	0.3198924731	0.6142473118
0.2460186379	0.3201612903	0.6142473118
0.2449985323	0.3201612903	0.6153225806
0.2447039731	0.3206989247	0.6153225806
0.2446468908	0.3206989247	0.6155913978
0.2444327734	0.3217741935	0.6155913978
0.2441896513	0.3217741935	0.6158602151
0.2439355654	0.3220430108	0.6158602151
0.2436331613	0.3220430108	0.6166666667
0.2434475076	0.3228494624	0.6166666667
0.2434459194	0.3228494624	0.6169354839
0.2433458923	0.3231182796	0.6169354839
0.2430667079	0.3231182796	0.6172043011
0.2427227056	0.3236559140	0.6172043011
0.2425132366	0.3236559140	0.6180107527
0.2423136613	0.3241935484	0.6180107527
0.2419722629	0.3241935484	0.6188172043
0.2418910240	0.3241935484	0.6193548387
0.2414813527	0.3241935484	0.6204301075
0.2414621340	0.3244623656	0.6204301075
0.2414145519	0.3244623656	0.6206989247
0.2412377275	0.3252688172	0.6206989247
0.2411451187	0.3252688172	0.6215053763
0.2410481940	0.3255376344	0.6215053763
0.2410448554	0.3255376344	0.6217741935
0.2409053032	0.3258064516	0.6217741935
0.2407599406	0.3258064516	0.6220430108
0.2406267453	0.3260752688	0.6220430108
0.2405549224	0.3260752688	0.6225806452
0.2405205584	0.3266129032	0.6225806452
0.2403321727	0.3266129032	0.6228494624
0.2397461300	0.3279569892	0.6228494624
0.2397126633	0.3279569892	0.6233870968
0.2396894640	0.3279569892	0.6236559140
0.2396157356	0.3282258065	0.6236559140
0.2395829533	0.3282258065	0.6239247312
0.2395657471	0.3284946237	0.6239247312
0.2393835310	0.3284946237	0.6244623656
0.2391720532	0.3290322581	0.6244623656
0.2391003522	0.3290322581	0.6247311828
0.2382407077	0.3317204301	0.6247311828
0.2382327763	0.3317204301	0.6250000000
0.2381158668	0.3322580645	0.6250000000
0.2381040571	0.3322580645	0.6252688172
0.2379979670	0.3325268817	0.6252688172
0.2378349178	0.3325268817	0.6255376344
0.2377471133	0.3330645161	0.6255376344
0.2375004274	0.3330645161	0.6263440860
0.2371785929	0.3336021505	0.6263440860
0.2367829716	0.3336021505	0.6268817204
0.2366194789	0.3338709677	0.6268817204
0.2365185309	0.3338709677	0.6271505376
0.2365000801	0.3341397849	0.6271505376
0.2363707910	0.3341397849	0.6274193548
0.2363650550	0.3344086022	0.6274193548
0.2357788910	0.3344086022	0.6284946237
0.2353898371	0.3349462366	0.6284946237
0.2352634382	0.3349462366	0.6290322581
0.2351888094	0.3349462366	0.6298387097
0.2351746447	0.3352150538	0.6298387097
0.2350802462	0.3352150538	0.6301075269
0.2349882672	0.3354838710	0.6301075269
0.2348945582	0.3354838710	0.6303763441
0.2345107988	0.3368279570	0.6303763441
0.2344973968	0.3368279570	0.6306451613
0.2341714642	0.3379032258	0.6306451613
0.2339720899	0.3379032258	0.6309139785
0.2336530961	0.3387096774	0.6309139785
0.2334096190	0.3387096774	0.6317204301
0.2331917701	0.3392473118	0.6317204301
0.2330401389	0.3392473118	0.6322580645
0.2326690374	0.3403225806	0.6322580645
0.2326213489	0.3403225806	0.6327956989
0.2324226051	0.3403225806	0.6333333333
0.2323698823	0.3405913978	0.6333333333
0.2322248585	0.3405913978	0.6336021505
0.2319521513	0.3413978495	0.6336021505
0.2317298656	0.3413978495	0.6341397849
0.2306514773	0.3440860215	0.6341397849
0.2305739963	0.3440860215	0.6346774194
0.2301961269	0.3454301075	0.6346774194
0.2299777200	0.3454301075	0.6352150538
0.2296927056	0.3473118280	0.6352150538
0.2296173822	0.3473118280	0.6354838710
0.2295117779	0.3478494624	0.6354838710
0.2294004998	0.3478494624	0.6357526882
0.2292370514	0.3481182796	0.6357526882
0.2290423508	0.3481182796	0.6365591398
0.2289476505	0.3489247312	0.6365591398
0.2289452088	0.3489247312	0.6370967742
0.2286569698	0.3500000000	0.6370967742
0.2284339761	0.3500000000	0.6376344086
0.2282865767	0.3508064516	0.6376344086
0.2280212985	0.3508064516	0.6379032258
0.2278670139	0.3510752688	0.6379032258
0.2277709490	0.3510752688	0.6384408602
0.2271369749	0.3521505376	0.6384408602
0.2270704394	0.3521505376	0.6387096774
0.2269902060	0.3524193548	0.6387096774
0.2269093699	0.3524193548	0.6389784946
0.2268112576	0.3526881720	0.6389784946
0.2266666299	0.3526881720	0.6395161290
0.2253545267	0.3551075269	0.6395161290
0.2252680265	0.3551075269	0.6397849462
0.2247042269	0.3572580645	0.6397849462
0.2245362213	0.3572580645	0.6400537634
0.2242937212	0.3577956989	0.6400537634
0.2241537128	0.3577956989	0.6403225806
0.2240645270	0.3586021505	0.6403225806
0.2240571875	0.3586021505	0.6405913978
0.2238621135	0.3596774194	0.6405913978
0.2236266201	0.3596774194	0.6416666667
0.2231062812	0.3607526882	0.6416666667
0.2229375227	0.3607526882	0.6419354839
0.2224579356	0.3618279570	0.6419354839
0.2223747984	0.3618279570	0.6422043011
0.2220217141	0.3629032258	0.6422043011
0.2218944674	0.3629032258	0.6424731183
0.2218805040	0.3631720430	0.6424731183
0.2217019706	0.3631720430	0.6432795699
0.2216668924	0.3634408602	0.6432795699
0.2215455413	0.3634408602	0.6435483871
0.2209229942	0.3647849462	0.6435483871
0.2209084626	0.3647849462	0.6438172043
0.2202576708	0.3661290323	0.6438172043
0.2202062223	0.3661290323	0.6440860215
0.2198874394	0.3672043011	0.6440860215
0.2198626841	0.3672043011	0.6443548387
0.2196087879	0.3677419355	0.6443548387
0.2195818550	0.3677419355	0.6446236559
0.2191683455	0.3682795699	0.6446236559
0.2191637946	0.3682795699	0.6448924731
0.2183548714	0.3696236559	0.6448924731
0.2180976976	0.3696236559	0.6456989247
0.2180320727	0.3698924731	0.6456989247
0.2179299715	0.3698924731	0.6459677419
0.2171294364	0.3723118280	0.6459677419
0.2171167846	0.3723118280	0.6462365591
0.2159156849	0.3758064516	0.6462365591
0.2158597398	0.3758064516	0.6467741935
0.2157573336	0.3760752688	0.6467741935
0.2156875377	0.3760752688	0.6470430108
0.2152599284	0.3766129032	0.6470430108
0.2149774985	0.3766129032	0.6473118280
0.2142745292	0.3795698925	0.6473118280
0.2142735015	0.3795698925	0.6475806452
0.2138592866	0.3803763441	0.6475806452
0.2137562676	0.3803763441	0.6481182796
0.2137280405	0.3806451613	0.6481182796
0.2137154938	0.3806451613	0.6483870968
0.2132375215	0.3825268817	0.6483870968
0.2130278274	0.3830645161	0.6483870968
0.2129751053	0.3830645161	0.6486559140
0.2121949773	0.3841397849	0.6486559140
0.2120593491	0.3841397849	0.6491935484
0.2119494359	0.3846774194	0.6491935484
0.2118960232	0.3846774194	0.6494623656
0.2117373661	0.3849462366	0.6494623656
0.2112804739	0.3849462366	0.6500000000
0.2111135472	0.3862903226	0.6500000000
0.2109570127	0.3862903226	0.6505376344
0.2109468263	0.3865591398	0.6505376344
0.2108548689	0.3870967742	0.6505376344
0.2107080824	0.3873655914	0.6505376344
0.2106639718	0.3873655914	0.6508064516
0.2106026496	0.3879032258	0.6508064516
0.2105838944	0.3879032258	0.6510752688
0.2102584666	0.3887096774	0.6510752688
0.2101718908	0.3887096774	0.6516129032
0.2099985202	0.3887096774	0.6521505376
0.2098716988	0.3889784946	0.6521505376
0.2098427842	0.3889784946	0.6524193548
0.2098303828	0.3892473118	0.6524193548
0.2097815760	0.3892473118	0.6529569892
0.2095973013	0.3900537634	0.6529569892
0.2094241270	0.3900537634	0.6534946237
0.2093860246	0.3903225806	0.6534946237
0.2092656757	0.3903225806	0.6537634409
0.2092343712	0.3905913978	0.6537634409
0.2091050234	0.3905913978	0.6543010753
0.2083638076	0.3922043011	0.6543010753
0.2083177075	0.3922043011	0.6548387097
0.2080842394	0.3924731183	0.6548387097
0.2076474102	0.3924731183	0.6559139785
0.2074695826	0.3930107527	0.6559139785
0.2072871593	0.3930107527	0.6561827957
0.2065343295	0.3951612903	0.6561827957
0.2062518202	0.3951612903	0.6572580645
0.2060937327	0.3956989247	0.6572580645
0.2060736961	0.3956989247	0.6575268817
0.2060653535	0.3959677419	0.6575268817
0.2060402639	0.3959677419	0.6577956989
0.2058559126	0.3967741935	0.6577956989
0.2057500981	0.3967741935	0.6580645161
0.2055575728	0.3973118280	0.6580645161
0.2055189919	0.3973118280	0.6583333333
0.2054575507	0.3975806452	0.6583333333
0.2054547917	0.3975806452	0.6586021505
0.2054265146	0.3978494624	0.6586021505
0.2053446909	0.3978494624	0.6591397849
0.2050817305	0.3981182796	0.6591397849
0.2050610496	0.3981182796	0.6594086022
0.2049294481	0.3991935484	0.6594086022
0.2049232487	0.3991935484	0.6596774194
0.2045385928	0.4005376344	0.6596774194
0.2044733396	0.4005376344	0.6599462366
0.2044018503	0.4008064516	0.6599462366
0.2042512206	0.4008064516	0.6602150538
0.2041781452	0.4013440860	0.6602150538
0.2039847424	0.4013440860	0.6604838710
0.2039714791	0.4016129032	0.6604838710
0.2037765568	0.4016129032	0.6607526882
0.2037347624	0.4021505376	0.6607526882
0.2036328600	0.4026881720	0.6607526882
0.2036201290	0.4026881720	0.6610215054
0.2022223570	0.4045698925	0.6610215054
0.2021290467	0.4045698925	0.6612903226
0.2021283365	0.4051075269	0.6612903226
0.2021193319	0.4051075269	0.6615591398
0.2021152757	0.4053763441	0.6615591398
0.2019876320	0.4053763441	0.6618279570
0.2019023097	0.4056451613	0.6618279570
0.2018438732	0.4056451613	0.6620967742
0.2015328035	0.4080645161	0.6620967742
0.2013417781	0.4080645161	0.6623655914
0.2012996836	0.4083333333	0.6623655914
0.2011725102	0.4083333333	0.6626344086
0.2009472778	0.4096774194	0.6626344086
0.2008571712	0.4096774194	0.6629032258
0.2000467649	0.4129032258	0.6629032258
0.1997971445	0.4129032258	0.6634408602
0.1996187183	0.4131720430	0.6634408602
0.1995234658	0.4131720430	0.6637096774
0.1993863817	0.4139784946	0.6637096774
0.1993402428	0.4139784946	0.6639784946
0.1991996598	0.4142473118	0.6639784946
0.1991552440	0.4142473118	0.6642473118
0.1984723239	0.4169354839	0.6642473118
0.1983040438	0.4169354839	0.6655913978
0.1982380376	0.4174731183	0.6655913978
0.1982302010	0.4174731183	0.6658602151
0.1980923528	0.4180107527	0.6658602151
0.1979953664	0.4180107527	0.6663978495
0.1976649842	0.4190860215	0.6663978495
0.1976404265	0.4190860215	0.6666666667
0.1976363821	0.4193548387	0.6666666667
0.1976054798	0.4193548387	0.6669354839
0.1973737767	0.4209677419	0.6669354839
0.1972644167	0.4209677419	0.6674731183
0.1972090332	0.4212365591	0.6674731183
0.1971666385	0.4212365591	0.6677419355
0.1970533812	0.4220430108	0.6677419355
0.1969238610	0.4220430108	0.6682795699
0.1967244692	0.4228494624	0.6682795699
0.1966700668	0.4228494624	0.6688172043
0.1963408132	0.4244623656	0.6688172043
0.1963314677	0.4244623656	0.6690860215
0.1962434377	0.4252688172	0.6690860215
0.1961398373	0.4258064516	0.6690860215
0.1960046768	0.4260752688	0.6690860215
0.1959363552	0.4260752688	0.6696236559
0.1956806061	0.4279569892	0.6696236559
0.1954335105	0.4279569892	0.6698924731
0.1951693058	0.4290322581	0.6698924731
0.1951579541	0.4290322581	0.6704301075
0.1951205061	0.4290322581	0.6706989247
0.1948720220	0.4303763441	0.6706989247
0.1947933602	0.4303763441	0.6715053763
0.1946940176	0.4306451613	0.6715053763
0.1946652110	0.4306451613	0.6717741935
0.1945297118	0.4317204301	0.6717741935
0.1945078260	0.4317204301	0.6720430108
0.1940050799	0.4349462366	0.6720430108
0.1939918296	0.4349462366	0.6725806452
0.1937805235	0.4354838710	0.6725806452
0.1937619481	0.4354838710	0.6728494624
0.1934453827	0.4362903226	0.6728494624
0.1934170087	0.4362903226	0.6731182796
0.1927957992	0.4395161290	0.6731182796
0.1927522895	0.4395161290	0.6736559140
0.1921399669	0.4430107527	0.6736559140
0.1921015882	0.4430107527	0.6741935484
0.1918800887	0.4443548387	0.6741935484
0.1917904192	0.4443548387	0.6744623656
0.1915883089	0.4456989247	0.6744623656
0.1914904907	0.4456989247	0.6750000000
0.1914005314	0.4459677419	0.6750000000
0.1913912675	0.4459677419	0.6752688172
0.1911605160	0.4478494624	0.6752688172
0.1910198224	0.4478494624	0.6760752688
0.1908828418	0.4491935484	0.6760752688
0.1908730769	0.4491935484	0.6766129032
0.1908627174	0.4494623656	0.6766129032
0.1908197491	0.4494623656	0.6768817204
0.1908015330	0.4497311828	0.6768817204
0.1907845661	0.4502688172	0.6768817204
0.1901579395	0.4518817204	0.6768817204
0.1900933882	0.4518817204	0.6774193548
0.1894871745	0.4543010753	0.6774193548
0.1893522201	0.4543010753	0.6776881720
0.1892763612	0.4551075269	0.6776881720
0.1892681745	0.4551075269	0.6779569892
0.1892537727	0.4553763441	0.6779569892
0.1892343154	0.4553763441	0.6782258065
0.1892155775	0.4559139785	0.6782258065
0.1891785681	0.4564516129	0.6782258065
0.1891756581	0.4564516129	0.6784946237
0.1891241828	0.4569892473	0.6784946237
0.1890758860	0.4569892473	0.6787634409
0.1888074014	0.4586021505	0.6787634409
0.1887920095	0.4586021505	0.6790322581
0.1886970954	0.4599462366	0.6790322581
0.1886180151	0.4599462366	0.6793010753
0.1886098415	0.4602150538	0.6793010753
0.1885993004	0.4602150538	0.6795698925
0.1885575808	0.4607526882	0.6795698925
0.1884986984	0.4607526882	0.6798387097
0.1884473810	0.4610215054	0.6798387097
0.1883538683	0.4610215054	0.6801075269
0.1883475315	0.4615591398	0.6801075269
0.1883112136	0.4615591398	0.6803763441
0.1877311909	0.4642473118	0.6803763441
0.1876786646	0.4642473118	0.6806451613
0.1873070570	0.4672043011	0.6806451613
0.1871988727	0.4672043011	0.6811827957
0.1871802622	0.4672043011	0.6814516129
0.1858458085	0.4733870968	0.6814516129
0.1858409533	0.4733870968	0.6817204301
0.1855175237	0.4747311828	0.6817204301
0.1854121942	0.4747311828	0.6822580645
0.1852237675	0.4758064516	0.6822580645
0.1851833148	0.4758064516	0.6825268817
0.1851737935	0.4760752688	0.6825268817
0.1851538917	0.4760752688	0.6827956989
0.1851305254	0.4763440860	0.6827956989
0.1851072210	0.4763440860	0.6830645161
0.1850619971	0.4768817204	0.6830645161
0.1850053305	0.4768817204	0.6833333333
0.1849937842	0.4771505376	0.6833333333
0.1849934178	0.4771505376	0.6836021505
0.1849566346	0.4776881720	0.6836021505
0.1849509304	0.4776881720	0.6838709677
0.1849395382	0.4782258065	0.6838709677
0.1848796339	0.4782258065	0.6841397849
0.1844149973	0.4827956989	0.6841397849
0.1844069022	0.4827956989	0.6844086022
0.1843835070	0.4830645161	0.6844086022
0.1843749712	0.4830645161	0.6846774194
0.1842256804	0.4841397849	0.6846774194
0.1841528456	0.4841397849	0.6852150538
0.1840438459	0.4852150538	0.6852150538
0.1840074586	0.4852150538	0.6854838710
0.1838300994	0.4865591398	0.6854838710
0.1838040595	0.4865591398	0.6857526882
0.1837914912	0.4868279570	0.6857526882
0.1837656996	0.4868279570	0.6860215054
0.1837386014	0.4870967742	0.6860215054
0.1836700489	0.4870967742	0.6862903226
0.1833991077	0.4892473118	0.6862903226
0.1833436930	0.4892473118	0.6868279570
0.1828905829	0.4908602151	0.6868279570
0.1828791593	0.4908602151	0.6870967742
0.1828780055	0.4911290323	0.6870967742
0.1828775016	0.4911290323	0.6873655914
0.1827494793	0.4922043011	0.6873655914
0.1827281482	0.4922043011	0.6876344086
0.1826382762	0.4935483871	0.6876344086
0.1826325480	0.4935483871	0.6879032258
0.1824232125	0.4946236559	0.6879032258
0.1823797310	0.4946236559	0.6881720430
0.1821387375	0.4959677419	0.6881720430
0.1818894858	0.4959677419	0.6884408602
0.1814871311	0.4981182796	0.6884408602
0.1814765926	0.4981182796	0.6887096774
0.1813989454	0.4989247312	0.6887096774
0.1812867280	0.4989247312	0.6889784946
0.1812301889	0.4997311828	0.6889784946
0.1812205897	0.4997311828	0.6892473118
0.1808800917	0.5034946237	0.6892473118
0.1808473735	0.5034946237	0.6895161290
0.1801209256	0.5080645161	0.6895161290
0.1799738395	0.5080645161	0.6903225806
0.1796098446	0.5099462366	0.6903225806
0.1795905834	0.5099462366	0.6905913978
0.1795741635	0.5107526882	0.6905913978
0.1795669408	0.5107526882	0.6908602151
0.1786577381	0.5177419355	0.6908602151
0.1786095049	0.5177419355	0.6911290323
0.1785680319	0.5182795699	0.6911290323
0.1785647752	0.5188172043	0.6911290323
0.1780746906	0.5220430108	0.6911290323
0.1780227451	0.5220430108	0.6913978495
0.1771349669	0.5287634409	0.6913978495
0.1770581389	0.5287634409	0.6916666667
0.1768529550	0.5303763441	0.6916666667
0.1768419268	0.5303763441	0.6919354839
0.1766030986	0.5314516129	0.6919354839
0.1765085117	0.5314516129	0.6924731183
0.1763387559	0.5330645161	0.6924731183
0.1763054516	0.5330645161	0.6927419355
0.1756059291	0.5373655914	0.6927419355
0.1755712471	0.5373655914	0.6932795699
0.1753573205	0.5387096774	0.6932795699
0.1752914819	0.5392473118	0.6932795699
0.1751382193	0.5403225806	0.6932795699
0.1750468993	0.5403225806	0.6938172043
0.1747542026	0.5408602151	0.6938172043
0.1747493370	0.5408602151	0.6946236559
0.1745247743	0.5432795699	0.6946236559
0.1745002791	0.5432795699	0.6948924731
0.1743434785	0.5456989247	0.6948924731
0.1743394377	0.5456989247	0.6951612903
0.1736007286	0.5497311828	0.6951612903
0.1735218737	0.5497311828	0.6954301075
0.1734047267	0.5508064516	0.6954301075
0.1732730194	0.5508064516	0.6959677419
0.1730929010	0.5524193548	0.6959677419
0.1730877089	0.5524193548	0.6962365591
0.1727301084	0.5537634409	0.6962365591
0.1726973529	0.5537634409	0.6965053763
0.1726528777	0.5545698925	0.6965053763
0.1725306131	0.5545698925	0.6967741935
0.1723174627	0.5556451613	0.6967741935
0.1723075972	0.5556451613	0.6970430108
0.1722225303	0.5564516129	0.6970430108
0.1722187215	0.5564516129	0.6973118280
0.1720843180	0.5569892473	0.6973118280
0.1720217057	0.5569892473	0.6975806452
0.1718264676	0.5580645161	0.6975806452
0.1718111755	0.5586021505	0.6975806452
0.1717798640	0.5586021505	0.6978494624
0.1716467227	0.5596774194	0.6978494624
0.1716406253	0.5596774194	0.6981182796
0.1711616849	0.5631720430	0.6981182796
0.1711215888	0.5631720430	0.6983870968
0.1709414877	0.5647849462	0.6983870968
0.1709083206	0.5647849462	0.6986559140
0.1706470590	0.5661290323	0.6986559140
0.1706453505	0.5661290323	0.6989247312
0.1706161232	0.5666666667	0.6989247312
0.1705398625	0.5666666667	0.6991935484
0.1703690377	0.5682795699	0.6991935484
0.1703550502	0.5682795699	0.6994623656
0.1702752809	0.5688172043	0.6994623656
0.1702706194	0.5688172043	0.6997311828
0.1698325525	0.5709677419	0.6997311828
0.1698315155	0.5709677419	0.7000000000
0.1694084262	0.5733870968	0.7000000000
0.1693885424	0.5733870968	0.7002688172
0.1692337830	0.5755376344	0.7002688172
0.1692130345	0.5755376344	0.7005376344
0.1688943815	0.5776881720	0.7005376344
0.1688518838	0.5776881720	0.7008064516
0.1682567824	0.5822580645	0.7008064516
0.1682095416	0.5822580645	0.7010752688
0.1679025716	0.5844086022	0.7010752688
0.1678886929	0.5844086022	0.7013440860
0.1673357258	0.5873655914	0.7013440860
0.1672359315	0.5873655914	0.7016129032
0.1672315096	0.5876344086	0.7016129032
0.1671251190	0.5876344086	0.7018817204
0.1669386669	0.5889784946	0.7018817204
0.1669045704	0.5889784946	0.7021505376
0.1664931380	0.5922043011	0.7021505376
0.1664227758	0.5922043011	0.7024193548
0.1663994568	0.5924731183	0.7024193548
0.1663392196	0.5924731183	0.7026881720
0.1656269841	0.5975806452	0.7026881720
0.1656269084	0.5975806452	0.7029569892
0.1655761087	0.5981182796	0.7029569892
0.1655608313	0.5981182796	0.7032258065
0.1653009094	0.5989247312	0.7032258065
0.1652695654	0.5994623656	0.7032258065
0.1651866713	0.5997311828	0.7032258065
0.1651458895	0.5997311828	0.7034946237
0.1645501051	0.6037634409	0.7034946237
0.1641981504	0.6037634409	0.7045698925
0.1640330197	0.6051075269	0.7045698925
0.1640231612	0.6051075269	0.7048387097
0.1638593776	0.6056451613	0.7048387097
0.1637611921	0.6056451613	0.7053763441
0.1637520840	0.6061827957	0.7053763441
0.1636693428	0.6061827957	0.7056451613
0.1634832491	0.6083333333	0.7056451613
0.1633939357	0.6083333333	0.7059139785
0.1631651180	0.6094086022	0.7059139785
0.1631442399	0.6094086022	0.7061827957
0.1628516350	0.6120967742	0.7061827957
0.1627907292	0.6126344086	0.7061827957
0.1625818716	0.6137096774	0.7061827957
0.1625525574	0.6137096774	0.7064516129
0.1623595214	0.6142473118	0.7064516129
0.1622058770	0.6142473118	0.7067204301
0.1616329624	0.6166666667	0.7067204301
0.1614358191	0.6166666667	0.7069892473
0.1613322285	0.6172043011	0.7069892473
0.1612429816	0.6172043011	0.7072580645
0.1610237474	0.6180107527	0.7072580645
0.1610099130	0.6180107527	0.7075268817
0.1606568418	0.6198924731	0.7075268817
0.1606263631	0.6198924731	0.7077956989
0.1606031713	0.6204301075	0.7077956989
0.1605172975	0.6204301075	0.7080645161
0.1603005626	0.6209677419	0.7080645161
0.1602758023	0.6209677419	0.7083333333
0.1600531027	0.6220430108	0.7083333333
0.1600354507	0.6220430108	0.7086021505
0.1598676941	0.6228494624	0.7086021505
0.1598604563	0.6228494624	0.7088709677
0.1596980244	0.6241935484	0.7088709677
0.1596081215	0.6241935484	0.7091397849
0.1595589418	0.6247311828	0.7091397849
0.1595537203	0.6247311828	0.7094086022
0.1594952695	0.6252688172	0.7094086022
0.1594406991	0.6252688172	0.7096774194
0.1593540256	0.6255376344	0.7096774194
0.1592615559	0.6255376344	0.7099462366
0.1586054967	0.6271505376	0.7099462366
0.1585766857	0.6271505376	0.7104838710
0.1584973018	0.6274193548	0.7104838710
0.1584403137	0.6274193548	0.7110215054
0.1582216710	0.6284946237	0.7110215054
0.1581190518	0.6284946237	0.7112903226
0.1578642900	0.6301075269	0.7112903226
0.1578137446	0.6301075269	0.7115591398
0.1575985908	0.6311827957	0.7115591398
0.1575939016	0.6311827957	0.7118279570
0.1568542102	0.6341397849	0.7118279570
0.1568280343	0.6346774194	0.7118279570
0.1566442461	0.6354838710	0.7118279570
0.1565733914	0.6354838710	0.7120967742
0.1565641170	0.6360215054	0.7120967742
0.1565474382	0.6360215054	0.7123655914
0.1564617836	0.6362903226	0.7123655914
0.1564502276	0.6362903226	0.7126344086
0.1563202162	0.6365591398	0.7126344086
0.1562316593	0.6365591398	0.7129032258
0.1561566494	0.6368279570	0.7129032258
0.1559967178	0.6373655914	0.7129032258
0.1559934838	0.6373655914	0.7131720430
0.1559117747	0.6379032258	0.7131720430
0.1558844614	0.6379032258	0.7134408602
0.1557535039	0.6381720430	0.7134408602
0.1556823938	0.6381720430	0.7137096774
0.1556101817	0.6387096774	0.7137096774
0.1555900253	0.6387096774	0.7139784946
0.1550862104	0.6405913978	0.7139784946
0.1550772896	0.6405913978	0.7142473118
0.1550127440	0.6408602151	0.7142473118
0.1549801881	0.6408602151	0.7145161290
0.1548739133	0.6413978495	0.7145161290
0.1547267194	0.6413978495	0.7150537634
0.1545732145	0.6419354839	0.7150537634
0.1542479576	0.6419354839	0.7158602151
0.1541744767	0.6424731183	0.7158602151
0.1540336482	0.6424731183	0.7169354839
0.1539920478	0.6427419355	0.7169354839
0.1538392571	0.6427419355	0.7172043011
0.1538020419	0.6430107527	0.7172043011
0.1537104586	0.6430107527	0.7174731183
0.1536991413	0.6432795699	0.7174731183
0.1536290855	0.6432795699	0.7177419355
0.1535846458	0.6435483871	0.7177419355
0.1535425299	0.6435483871	0.7182795699
0.1535250144	0.6440860215	0.7182795699
0.1533604400	0.6440860215	0.7196236559
0.1527457040	0.6473118280	0.7196236559
0.1527131143	0.6473118280	0.7198924731
0.1527092332	0.6475806452	0.7198924731
0.1526980865	0.6475806452	0.7201612903
0.1526671342	0.6478494624	0.7201612903
0.1526623258	0.6478494624	0.7204301075
0.1526327375	0.6481182796	0.7204301075
0.1526266275	0.6481182796	0.7206989247
0.1525845095	0.6483870968	0.7206989247
0.1524617628	0.6483870968	0.7209677419
0.1524172369	0.6486559140	0.7209677419
0.1523775169	0.6486559140	0.7212365591
0.1522269749	0.6491935484	0.7212365591
0.1520982615	0.6491935484	0.7215053763
0.1520583753	0.6494623656	0.7215053763
0.1520506335	0.6494623656	0.7217741935
0.1519760076	0.6497311828	0.7217741935
0.1518279353	0.6497311828	0.7231182796
0.1516490887	0.6508064516	0.7231182796
0.1516038020	0.6508064516	0.7236559140
0.1515703230	0.6510752688	0.7236559140
0.1515203690	0.6510752688	0.7239247312
0.1513666979	0.6518817204	0.7239247312
0.1513356013	0.6518817204	0.7241935484
0.1512783661	0.6518817204	0.7247311828
0.1511044144	0.6529569892	0.7247311828
0.1510666021	0.6529569892	0.7252688172
0.1509843302	0.6537634409	0.7252688172
0.1509748093	0.6537634409	0.7255376344
0.1507451486	0.6553763441	0.7255376344
0.1507389970	0.6553763441	0.7258064516
0.1507351580	0.6556451613	0.7258064516
0.1507064544	0.6556451613	0.7260752688
0.1506840936	0.6561827957	0.7260752688
0.1506279254	0.6561827957	0.7266129032
0.1503952250	0.6564516129	0.7266129032
0.1503898891	0.6564516129	0.7271505376
0.1502173117	0.6575268817	0.7271505376
0.1500369151	0.6575268817	0.7274193548
0.1496793939	0.6588709677	0.7274193548
0.1496437147	0.6588709677	0.7276881720
0.1495888461	0.6591397849	0.7276881720
0.1495884031	0.6591397849	0.7279569892
0.1493754605	0.6602150538	0.7279569892
0.1491816399	0.6602150538	0.7284946237
0.1491585605	0.6607526882	0.7284946237
0.1491449270	0.6607526882	0.7290322581
0.1491179813	0.6610215054	0.7290322581
0.1490478204	0.6610215054	0.7293010753
0.1490381621	0.6612903226	0.7293010753
0.1489459088	0.6612903226	0.7298387097
0.1487676075	0.6612903226	0.7311827957
0.1486363443	0.6615591398	0.7311827957
0.1485903792	0.6615591398	0.7314516129
0.1482233756	0.6637096774	0.7314516129
0.1480287379	0.6637096774	0.7322580645
0.1480098805	0.6642473118	0.7322580645
0.1480004225	0.6642473118	0.7325268817
0.1478667301	0.6653225806	0.7325268817
0.1478638597	0.6653225806	0.7327956989
0.1478363138	0.6655913978	0.7327956989
0.1477750682	0.6655913978	0.7330645161
0.1477058538	0.6658602151	0.7330645161
0.1476448308	0.6658602151	0.7333333333
0.1476075715	0.6661290323	0.7333333333
0.1473315317	0.6661290323	0.7341397849
0.1470721819	0.6672043011	0.7341397849
0.1470170333	0.6672043011	0.7344086022
0.1469519334	0.6672043011	0.7349462366
0.1468139710	0.6682795699	0.7349462366
0.1467138497	0.6682795699	0.7357526882
0.1466177604	0.6688172043	0.7357526882
0.1465092068	0.6688172043	0.7368279570
0.1464903831	0.6690860215	0.7368279570
0.1464459696	0.6696236559	0.7368279570
0.1463597870	0.6696236559	0.7376344086
0.1461754597	0.6706989247	0.7376344086
0.1460202799	0.6706989247	0.7384408602
0.1459844791	0.6709677419	0.7384408602
0.1458599062	0.6709677419	0.7389784946
0.1457578870	0.6715053763	0.7389784946
0.1457274919	0.6715053763	0.7392473118
0.1455881130	0.6720430108	0.7392473118
0.1455150836	0.6720430108	0.7397849462
0.1454655710	0.6725806452	0.7397849462
0.1454055302	0.6725806452	0.7403225806
0.1452189592	0.6739247312	0.7403225806
0.1451753555	0.6739247312	0.7405913978
0.1450695178	0.6741935484	0.7405913978
0.1450380729	0.6741935484	0.7408602151
0.1450315980	0.6744623656	0.7408602151
0.1450167241	0.6744623656	0.7413978495
0.1450163481	0.6747311828	0.7413978495
0.1449753862	0.6747311828	0.7424731183
0.1449628906	0.6750000000	0.7424731183
0.1447996704	0.6750000000	0.7432795699
0.1446226931	0.6755376344	0.7432795699
0.1444741315	0.6755376344	0.7435483871
0.1443005942	0.6763440860	0.7435483871
0.1442493016	0.6763440860	0.7440860215
0.1439603858	0.6779569892	0.7440860215
0.1439105845	0.6779569892	0.7443548387
0.1438734879	0.6782258065	0.7443548387
0.1438190417	0.6782258065	0.7446236559
0.1437031472	0.6790322581	0.7446236559
0.1436837078	0.6790322581	0.7448924731
0.1433579135	0.6801075269	0.7448924731
0.1433176382	0.6801075269	0.7451612903
0.1432990387	0.6803763441	0.7451612903
0.1431898111	0.6803763441	0.7454301075
0.1431359150	0.6806451613	0.7454301075
0.1430809667	0.6806451613	0.7456989247
0.1430397558	0.6814516129	0.7456989247
0.1429490761	0.6814516129	0.7459677419
0.1428094687	0.6819892473	0.7459677419
0.1427432989	0.6819892473	0.7465053763
0.1427222050	0.6825268817	0.7465053763
0.1426970585	0.6825268817	0.7467741935
0.1425136399	0.6841397849	0.7467741935
0.1424849286	0.6841397849	0.7470430108
0.1420645166	0.6862903226	0.7470430108
0.1420499425	0.6862903226	0.7473118280
0.1420365563	0.6865591398	0.7473118280
0.1420289542	0.6865591398	0.7475806452
0.1419378609	0.6870967742	0.7475806452
0.1419358300	0.6870967742	0.7478494624
0.1416193778	0.6884408602	0.7478494624
0.1415998233	0.6884408602	0.7481182796
0.1415838872	0.6887096774	0.7481182796
0.1415808439	0.6887096774	0.7483870968
0.1413458298	0.6897849462	0.7483870968
0.1413347753	0.6897849462	0.7486559140
0.1413226012	0.6900537634	0.7486559140
0.1412822403	0.6900537634	0.7489247312
0.1410994935	0.6911290323	0.7489247312
0.1410235518	0.6911290323	0.7491935484
0.1409911554	0.6913978495	0.7491935484
0.1409879727	0.6919354839	0.7491935484
0.1409392159	0.6922043011	0.7491935484
0.1408730906	0.6922043011	0.7497311828
0.1407230273	0.6938172043	0.7497311828
0.1406806647	0.6938172043	0.7502688172
0.1404469851	0.6946236559	0.7502688172
0.1403914336	0.6946236559	0.7505376344
0.1403198627	0.6946236559	0.7510752688
0.1401667126	0.6959677419	0.7510752688
0.1401618623	0.6959677419	0.7513440860
0.1399002854	0.6975806452	0.7513440860
0.1397810029	0.6975806452	0.7516129032
0.1397062057	0.6986559140	0.7516129032
0.1396862232	0.6986559140	0.7518817204
0.1395481275	0.6994623656	0.7518817204
0.1393887881	0.6994623656	0.7526881720
0.1393503828	0.6997311828	0.7526881720
0.1393000140	0.6997311828	0.7529569892
0.1390867418	0.7008064516	0.7529569892
0.1390566759	0.7008064516	0.7534946237
0.1390414790	0.7010752688	0.7534946237
0.1390136028	0.7010752688	0.7537634409
0.1389995867	0.7013440860	0.7537634409
0.1389936437	0.7013440860	0.7540322581
0.1389529523	0.7018817204	0.7540322581
0.1387172663	0.7018817204	0.7548387097
0.1386575590	0.7026881720	0.7548387097
0.1384825442	0.7026881720	0.7551075269
0.1383771482	0.7034946237	0.7551075269
0.1383733148	0.7034946237	0.7553763441
0.1382439605	0.7045698925	0.7553763441
0.1380831828	0.7045698925	0.7559139785
0.1378632234	0.7056451613	0.7559139785
0.1378458535	0.7056451613	0.7561827957
0.1377921587	0.7064516129	0.7561827957
0.1377831756	0.7064516129	0.7564516129
0.1376359231	0.7072580645	0.7564516129
0.1376173926	0.7072580645	0.7569892473
0.1373559004	0.7077956989	0.7569892473
0.1371788423	0.7077956989	0.7575268817
0.1370488952	0.7088709677	0.7575268817
0.1370120831	0.7088709677	0.7580645161
0.1369725558	0.7096774194	0.7580645161
0.1369456174	0.7096774194	0.7583333333
0.1367882897	0.7107526882	0.7583333333
0.1367370686	0.7107526882	0.7588709677
0.1367231695	0.7107526882	0.7594086022
0.1367017375	0.7110215054	0.7594086022
0.1366979169	0.7110215054	0.7596774194
0.1366268205	0.7118279570	0.7596774194
0.1363774635	0.7118279570	0.7602150538
0.1363679362	0.7120967742	0.7602150538
0.1363286573	0.7120967742	0.7604838710
0.1362572366	0.7123655914	0.7604838710
0.1361718059	0.7123655914	0.7607526882
0.1361683333	0.7126344086	0.7607526882
0.1361588846	0.7126344086	0.7610215054
0.1361476407	0.7129032258	0.7610215054
0.1361044479	0.7129032258	0.7612903226
0.1359144432	0.7142473118	0.7612903226
0.1358382076	0.7142473118	0.7618279570
0.1357960978	0.7142473118	0.7623655914
0.1357055484	0.7145161290	0.7623655914
0.1356956226	0.7145161290	0.7626344086
0.1356142845	0.7147849462	0.7626344086
0.1355405888	0.7147849462	0.7634408602
0.1354642426	0.7153225806	0.7634408602
0.1354284010	0.7153225806	0.7637096774
0.1354114660	0.7158602151	0.7637096774
0.1354110995	0.7158602151	0.7639784946
0.1352983759	0.7166666667	0.7639784946
0.1352079148	0.7166666667	0.7645161290
0.1350862836	0.7177419355	0.7645161290
0.1349736485	0.7177419355	0.7647849462
0.1348627606	0.7182795699	0.7647849462
0.1348285435	0.7182795699	0.7653225806
0.1348064151	0.7188172043	0.7653225806
0.1345409928	0.7188172043	0.7655913978
0.1344897489	0.7190860215	0.7655913978
0.1344245252	0.7190860215	0.7661290323
0.1343867712	0.7196236559	0.7661290323
0.1343849527	0.7196236559	0.7666666667
0.1343461477	0.7196236559	0.7669354839
0.1343003071	0.7201612903	0.7669354839
0.1340825097	0.7201612903	0.7680107527
0.1339836896	0.7204301075	0.7680107527
0.1339473916	0.7204301075	0.7682795699
0.1339119742	0.7206989247	0.7682795699
0.1338559707	0.7206989247	0.7685483871
0.1338018345	0.7209677419	0.7685483871
0.1336882591	0.7209677419	0.7696236559
0.1335310149	0.7215053763	0.7696236559
0.1335116483	0.7215053763	0.7698924731
0.1330220921	0.7231182796	0.7698924731
0.1328702469	0.7231182796	0.7706989247
0.1326470827	0.7239247312	0.7706989247
0.1326314339	0.7239247312	0.7712365591
0.1326136225	0.7241935484	0.7712365591
0.1325815393	0.7241935484	0.7715053763
0.1324834229	0.7244623656	0.7715053763
0.1324823724	0.7244623656	0.7717741935
0.1322641323	0.7252688172	0.7717741935
0.1322627159	0.7252688172	0.7720430108
0.1321215053	0.7263440860	0.7720430108
0.1320580340	0.7263440860	0.7723118280
0.1318685006	0.7274193548	0.7723118280
0.1318316036	0.7274193548	0.7725806452
0.1316797502	0.7284946237	0.7725806452
0.1316511138	0.7284946237	0.7731182796
0.1316018023	0.7287634409	0.7731182796
0.1315878529	0.7287634409	0.7733870968
0.1313139109	0.7311827957	0.7733870968
0.1312927201	0.7311827957	0.7736559140
0.1312367875	0.7319892473	0.7736559140
0.1311530141	0.7319892473	0.7739247312
0.1310255183	0.7330645161	0.7739247312
0.1309896753	0.7330645161	0.7744623656
0.1309035794	0.7336021505	0.7744623656
0.1308511444	0.7336021505	0.7747311828
0.1308500822	0.7336021505	0.7752688172
0.1308482858	0.7336021505	0.7755376344
0.1308148369	0.7344086022	0.7755376344
0.1308015787	0.7344086022	0.7760752688
0.1304177885	0.7357526882	0.7760752688
0.1303975245	0.7357526882	0.7763440860
0.1303445398	0.7362903226	0.7763440860
0.1303347803	0.7362903226	0.7766129032
0.1303328783	0.7365591398	0.7766129032
0.1303081119	0.7365591398	0.7768817204
0.1301368132	0.7368279570	0.7768817204
0.1301213707	0.7368279570	0.7771505376
0.1300061673	0.7370967742	0.7771505376
0.1299506623	0.7370967742	0.7774193548
0.1299094538	0.7376344086	0.7774193548
0.1295849241	0.7376344086	0.7784946237
0.1295362439	0.7381720430	0.7784946237
0.1295355677	0.7381720430	0.7787634409
0.1295014868	0.7384408602	0.7787634409
0.1293084938	0.7384408602	0.7795698925
0.1290054023	0.7405913978	0.7795698925
0.1289775876	0.7405913978	0.7798387097
0.1289750209	0.7411290323	0.7798387097
0.1284126940	0.7424731183	0.7798387097
0.1283926689	0.7430107527	0.7798387097
0.1281333256	0.7440860215	0.7798387097
0.1280190003	0.7440860215	0.7803763441
0.1279176303	0.7448924731	0.7803763441
0.1278633380	0.7448924731	0.7806451613
0.1277737199	0.7459677419	0.7806451613
0.1277591902	0.7459677419	0.7811827957
0.1277570432	0.7462365591	0.7811827957
0.1277490961	0.7462365591	0.7814516129
0.1277285741	0.7467741935	0.7814516129
0.1276431871	0.7467741935	0.7825268817
0.1275733405	0.7473118280	0.7825268817
0.1275579221	0.7473118280	0.7827956989
0.1275555533	0.7475806452	0.7827956989
0.1272576888	0.7475806452	0.7836021505
0.1272051678	0.7481182796	0.7836021505
0.1271834046	0.7481182796	0.7838709677
0.1271635291	0.7483870968	0.7838709677
0.1271414992	0.7483870968	0.7841397849
0.1271199073	0.7486559140	0.7841397849
0.1270732664	0.7486559140	0.7844086022
0.1270285167	0.7489247312	0.7844086022
0.1270147099	0.7489247312	0.7846774194
0.1269726662	0.7491935484	0.7846774194
0.1269340940	0.7491935484	0.7849462366
0.1269087345	0.7497311828	0.7849462366
0.1268086507	0.7497311828	0.7852150538
0.1266744911	0.7500000000	0.7852150538
0.1266632270	0.7500000000	0.7854838710
0.1266337742	0.7502688172	0.7854838710
0.1266323060	0.7502688172	0.7857526882
0.1265843866	0.7505376344	0.7857526882
0.1265265827	0.7505376344	0.7862903226
0.1265205314	0.7508064516	0.7862903226
0.1265135730	0.7508064516	0.7865591398
0.1262192411	0.7513440860	0.7865591398
0.1262136772	0.7513440860	0.7868279570
0.1261925070	0.7516129032	0.7868279570
0.1261157968	0.7516129032	0.7870967742
0.1260170124	0.7526881720	0.7870967742
0.1257682035	0.7526881720	0.7884408602
0.1257511798	0.7532258065	0.7884408602
0.1256240468	0.7532258065	0.7889784946
0.1251043280	0.7551075269	0.7889784946
0.1250928189	0.7551075269	0.7892473118
0.1250267377	0.7556451613	0.7892473118
0.1249084236	0.7556451613	0.7897849462
0.1248629968	0.7559139785	0.7897849462
0.1248141722	0.7559139785	0.7903225806
0.1247661963	0.7564516129	0.7903225806
0.1246446840	0.7564516129	0.7905913978
0.1245156938	0.7569892473	0.7905913978
0.1244498774	0.7569892473	0.7908602151
0.1241657939	0.7577956989	0.7908602151
0.1240604473	0.7577956989	0.7916666667
0.1240600791	0.7580645161	0.7916666667
0.1237653090	0.7580645161	0.7938172043
0.1235391700	0.7588709677	0.7938172043
0.1235258475	0.7588709677	0.7943548387
0.1234203985	0.7599462366	0.7943548387
0.1233336072	0.7599462366	0.7946236559
0.1233223517	0.7604838710	0.7946236559
0.1232700962	0.7604838710	0.7948924731
0.1232286525	0.7607526882	0.7948924731
0.1232063533	0.7607526882	0.7951612903
0.1230938253	0.7610215054	0.7951612903
0.1229227986	0.7610215054	0.7965053763
0.1228866938	0.7615591398	0.7965053763
0.1227859695	0.7615591398	0.7975806452
0.1226725986	0.7620967742	0.7975806452
0.1225077272	0.7620967742	0.7981182796
0.1225052452	0.7623655914	0.7981182796
0.1224174740	0.7623655914	0.7989247312
0.1223998755	0.7626344086	0.7989247312
0.1221283603	0.7626344086	0.8013440860
0.1219529457	0.7631720430	0.8013440860
0.1216749616	0.7631720430	0.8032258065
0.1215734902	0.7639784946	0.8032258065
0.1215263161	0.7639784946	0.8034946237
0.1212884011	0.7653225806	0.8034946237
0.1211903659	0.7653225806	0.8045698925
0.1210763857	0.7666666667	0.8045698925
0.1210453380	0.7666666667	0.8051075269
0.1207958081	0.7677419355	0.8051075269
0.1207924655	0.7677419355	0.8053763441
0.1207206816	0.7682795699	0.8053763441
0.1206357348	0.7682795699	0.8061827957
0.1205508068	0.7685483871	0.8061827957
0.1205067439	0.7685483871	0.8064516129
0.1203850565	0.7690860215	0.8064516129
0.1203749326	0.7690860215	0.8067204301
0.1202816694	0.7693548387	0.8067204301
0.1202192817	0.7693548387	0.8069892473
0.1201131930	0.7706989247	0.8069892473
0.1200204475	0.7706989247	0.8072580645
0.1200084697	0.7709677419	0.8072580645
0.1199288170	0.7709677419	0.8083333333
0.1198983826	0.7715053763	0.8083333333
0.1197974642	0.7715053763	0.8088709677
0.1197537897	0.7715053763	0.8091397849
0.1197229048	0.7720430108	0.8091397849
0.1197142904	0.7720430108	0.8094086022
0.1195164213	0.7731182796	0.8094086022
0.1195085526	0.7731182796	0.8096774194
0.1194649069	0.7733870968	0.8096774194
0.1190702643	0.7733870968	0.8118279570
0.1190126392	0.7733870968	0.8123655914
0.1190010520	0.7733870968	0.8129032258
0.1188079273	0.7739247312	0.8129032258
0.1183892435	0.7739247312	0.8158602151
0.1183666263	0.7744623656	0.8158602151
0.1182243604	0.7744623656	0.8169354839
0.1182043690	0.7744623656	0.8174731183
0.1181976236	0.7744623656	0.8177419355
0.1181572157	0.7747311828	0.8177419355
0.1181356660	0.7747311828	0.8180107527
0.1180975232	0.7747311828	0.8185483871
0.1180974204	0.7750000000	0.8185483871
0.1180603688	0.7750000000	0.8188172043
0.1180478751	0.7750000000	0.8193548387
0.1180147452	0.7750000000	0.8201612903
0.1179748541	0.7752688172	0.8201612903
0.1178346517	0.7752688172	0.8209677419
0.1176408811	0.7758064516	0.8209677419
0.1173221735	0.7758064516	0.8220430108
0.1173039487	0.7766129032	0.8220430108
0.1171509444	0.7766129032	0.8231182796
0.1170371931	0.7774193548	0.8231182796
0.1170133781	0.7774193548	0.8236559140
0.1166391575	0.7774193548	0.8252688172
0.1165214251	0.7779569892	0.8252688172
0.1164739946	0.7779569892	0.8255376344
0.1164065059	0.7782258065	0.8255376344
0.1162558785	0.7782258065	0.8266129032
0.1162420577	0.7784946237	0.8266129032
0.1161695700	0.7784946237	0.8268817204
0.1160854640	0.7795698925	0.8268817204
0.1159831123	0.7795698925	0.8274193548
0.1159619033	0.7798387097	0.8274193548
0.1159325463	0.7798387097	0.8282258065
0.1159305895	0.7801075269	0.8282258065
0.1159243802	0.7801075269	0.8284946237
0.1159202452	0.7803763441	0.8284946237
0.1159099953	0.7803763441	0.8290322581
0.1158695232	0.7806451613	0.8290322581
0.1158679506	0.7806451613	0.8293010753
0.1158397448	0.7811827957	0.8293010753
0.1157935788	0.7811827957	0.8295698925
0.1154288619	0.7827956989	0.8295698925
0.1153705568	0.7827956989	0.8301075269
0.1153621488	0.7827956989	0.8306451613
0.1152501159	0.7827956989	0.8314516129
0.1151340991	0.7838709677	0.8314516129
0.1150997862	0.7838709677	0.8317204301
0.1150565035	0.7844086022	0.8317204301
0.1150384314	0.7844086022	0.8319892473
0.1148239421	0.7857526882	0.8319892473
0.1147921756	0.7857526882	0.8322580645
0.1147714835	0.7860215054	0.8322580645
0.1146997827	0.7860215054	0.8327956989
0.1143930236	0.7881720430	0.8327956989
0.1143506060	0.7881720430	0.8330645161
0.1143284405	0.7884408602	0.8330645161
0.1142826410	0.7884408602	0.8333333333
0.1142096033	0.7892473118	0.8333333333
0.1141792659	0.7892473118	0.8338709677
0.1141503487	0.7895161290	0.8338709677
0.1140837505	0.7895161290	0.8346774194
0.1140343746	0.7903225806	0.8346774194
0.1140173615	0.7903225806	0.8349462366
0.1139788877	0.7905913978	0.8349462366
0.1139683945	0.7905913978	0.8354838710
0.1139580991	0.7911290323	0.8354838710
0.1139546323	0.7911290323	0.8357526882
0.1138743207	0.7919354839	0.8357526882
0.1136283077	0.7919354839	0.8370967742
0.1135328552	0.7927419355	0.8370967742
0.1135146500	0.7927419355	0.8373655914
0.1134687285	0.7932795699	0.8373655914
0.1134123067	0.7932795699	0.8381720430
0.1133448461	0.7935483871	0.8381720430
0.1133274118	0.7935483871	0.8384408602
0.1132487602	0.7940860215	0.8384408602
0.1130703898	0.7940860215	0.8392473118
0.1128740839	0.7943548387	0.8392473118
0.1127508267	0.7943548387	0.8400537634
0.1124430288	0.7954301075	0.8400537634
0.1124055316	0.7954301075	0.8403225806
0.1123576489	0.7956989247	0.8403225806
0.1123164186	0.7956989247	0.8405913978
0.1122582568	0.7965053763	0.8405913978
0.1122271199	0.7965053763	0.8408602151
0.1119193291	0.7978494624	0.8408602151
0.1117211809	0.7978494624	0.8422043011
0.1117087395	0.7981182796	0.8422043011
0.1115627094	0.7981182796	0.8435483871
0.1114294844	0.7991935484	0.8435483871
0.1112973149	0.7991935484	0.8440860215
0.1111851025	0.8002688172	0.8440860215
0.1109744185	0.8002688172	0.8448924731
0.1109601503	0.8005376344	0.8448924731
0.1108883304	0.8005376344	0.8454301075
0.1108822052	0.8005376344	0.8456989247
0.1108745393	0.8008064516	0.8456989247
0.1108442442	0.8008064516	0.8462365591
0.1107625514	0.8013440860	0.8462365591
0.1107200887	0.8013440860	0.8465053763
0.1107176386	0.8016129032	0.8465053763
0.1107093398	0.8016129032	0.8467741935
0.1106987711	0.8018817204	0.8467741935
0.1106387315	0.8018817204	0.8473118280
0.1105261357	0.8026881720	0.8473118280
0.1105125321	0.8026881720	0.8475806452
0.1104976990	0.8029569892	0.8475806452
0.1104951001	0.8029569892	0.8478494624
0.1104608785	0.8032258065	0.8478494624
0.1104443281	0.8032258065	0.8481182796
0.1104196233	0.8034946237	0.8481182796
0.1104121798	0.8034946237	0.8483870968
0.1102798492	0.8045698925	0.8483870968
0.1102766257	0.8045698925	0.8486559140
0.1101761713	0.8048387097	0.8486559140
0.1101299712	0.8048387097	0.8491935484
0.1100548828	0.8053763441	0.8491935484
0.1100338230	0.8053763441	0.8500000000
0.1098583527	0.8059139785	0.8500000000
0.1098495265	0.8059139785	0.8505376344
0.1097975086	0.8061827957	0.8505376344
0.1097791055	0.8061827957	0.8510752688
0.1097156501	0.8064516129	0.8510752688
0.1096896253	0.8064516129	0.8516129032
0.1095395160	0.8075268817	0.8516129032
0.1092123919	0.8075268817	0.8529569892
0.1091792448	0.8077956989	0.8529569892
0.1091174356	0.8077956989	0.8534946237
0.1090636346	0.8083333333	0.8534946237
0.1089752050	0.8083333333	0.8537634409
0.1089687086	0.8086021505	0.8537634409
0.1089112755	0.8086021505	0.8540322581
0.1088873335	0.8088709677	0.8540322581
0.1087676432	0.8088709677	0.8543010753
0.1087132861	0.8094086022	0.8543010753
0.1086637583	0.8094086022	0.8545698925
0.1086249825	0.8096774194	0.8545698925
0.1084667240	0.8096774194	0.8559139785
0.1083508761	0.8107526882	0.8559139785
0.1083006093	0.8107526882	0.8569892473
0.1082865463	0.8112903226	0.8569892473
0.1082801924	0.8112903226	0.8572580645
0.1082278167	0.8115591398	0.8572580645
0.1082089920	0.8115591398	0.8575268817
0.1081925281	0.8120967742	0.8575268817
0.1081743838	0.8120967742	0.8577956989
0.1080805194	0.8126344086	0.8577956989
0.1080441054	0.8126344086	0.8580645161
0.1080432824	0.8129032258	0.8580645161
0.1079678653	0.8129032258	0.8594086022
0.1079552783	0.8131720430	0.8594086022
0.1079344738	0.8131720430	0.8596774194
0.1078866092	0.8137096774	0.8596774194
0.1078115066	0.8137096774	0.8599462366
0.1077885673	0.8139784946	0.8599462366
0.1075948445	0.8139784946	0.8607526882
0.1075549239	0.8145161290	0.8607526882
0.1075242460	0.8145161290	0.8612903226
0.1074826672	0.8145161290	0.8618279570
0.1074825917	0.8145161290	0.8620967742
0.1074800954	0.8147849462	0.8620967742
0.1074640708	0.8147849462	0.8623655914
0.1073864180	0.8155913978	0.8623655914
0.1073569053	0.8155913978	0.8631720430
0.1073002565	0.8158602151	0.8631720430
0.1072905355	0.8158602151	0.8637096774
0.1072551667	0.8163978495	0.8637096774
0.1072236211	0.8163978495	0.8639784946
0.1072218264	0.8166666667	0.8639784946
0.1071760828	0.8166666667	0.8642473118
0.1070970594	0.8174731183	0.8642473118
0.1070777081	0.8174731183	0.8645161290
0.1070148097	0.8177419355	0.8645161290
0.1070147126	0.8177419355	0.8650537634
0.1070125216	0.8177419355	0.8653225806
0.1069835795	0.8180107527	0.8653225806
0.1069642419	0.8180107527	0.8655913978
0.1069622462	0.8182795699	0.8655913978
0.1069443378	0.8182795699	0.8661290323
0.1068581220	0.8190860215	0.8661290323
0.1068461780	0.8190860215	0.8663978495
0.1067587257	0.8196236559	0.8663978495
0.1067280212	0.8196236559	0.8666666667
0.1067047062	0.8198924731	0.8666666667
0.1066863510	0.8198924731	0.8669354839
0.1061790786	0.8225806452	0.8669354839
0.1061495937	0.8225806452	0.8672043011
0.1060339963	0.8239247312	0.8672043011
0.1060218565	0.8239247312	0.8674731183
0.1059084327	0.8241935484	0.8674731183
0.1058275574	0.8241935484	0.8680107527
0.1057916357	0.8247311828	0.8680107527
0.1057767937	0.8247311828	0.8682795699
0.1057376718	0.8258064516	0.8682795699
0.1057280959	0.8258064516	0.8685483871
0.1057110946	0.8260752688	0.8685483871
0.1057098269	0.8260752688	0.8690860215
0.1056734341	0.8260752688	0.8696236559
0.1056714884	0.8263440860	0.8696236559
0.1056662785	0.8263440860	0.8698924731
0.1056537692	0.8266129032	0.8698924731
0.1056194923	0.8266129032	0.8704301075
0.1055952838	0.8274193548	0.8704301075
0.1055389526	0.8274193548	0.8706989247
0.1054686531	0.8276881720	0.8706989247
0.1053830888	0.8276881720	0.8709677419
0.1053371559	0.8284946237	0.8709677419
0.1053289212	0.8284946237	0.8712365591
0.1053211642	0.8287634409	0.8712365591
0.1051438413	0.8287634409	0.8720430108
0.1051303272	0.8290322581	0.8720430108
0.1051081445	0.8290322581	0.8723118280
0.1051041435	0.8293010753	0.8723118280
0.1050622425	0.8293010753	0.8725806452
0.1049443322	0.8298387097	0.8725806452
0.1049372159	0.8298387097	0.8728494624
0.1047807386	0.8317204301	0.8728494624
0.1047340801	0.8317204301	0.8736559140
0.1046827998	0.8322580645	0.8736559140
0.1045969165	0.8322580645	0.8741935484
0.1044711456	0.8327956989	0.8741935484
0.1044279418	0.8327956989	0.8752688172
0.1044217518	0.8327956989	0.8758064516
0.1044046135	0.8330645161	0.8758064516
0.1043814891	0.8330645161	0.8760752688
0.1043795162	0.8333333333	0.8760752688
0.1043641070	0.8333333333	0.8763440860
0.1043172684	0.8336021505	0.8763440860
0.1042671492	0.8336021505	0.8766129032
0.1042261492	0.8338709677	0.8766129032
0.1042002737	0.8338709677	0.8771505376
0.1041824217	0.8338709677	0.8776881720
0.1041668689	0.8344086022	0.8776881720
0.1041637258	0.8344086022	0.8779569892
0.1040852967	0.8352150538	0.8779569892
0.1040721253	0.8352150538	0.8782258065
0.1040465668	0.8354838710	0.8782258065
0.1040422634	0.8354838710	0.8784946237
0.1039972853	0.8357526882	0.8784946237
0.1039730888	0.8357526882	0.8790322581
0.1039661456	0.8360215054	0.8790322581
0.1039415437	0.8360215054	0.8793010753
0.1038609325	0.8368279570	0.8793010753
0.1038459143	0.8368279570	0.8795698925
0.1037876544	0.8370967742	0.8795698925
0.1037583632	0.8370967742	0.8801075269
0.1036522272	0.8379032258	0.8801075269
0.1035466088	0.8379032258	0.8811827957
0.1035343714	0.8381720430	0.8811827957
0.1034728666	0.8381720430	0.8817204301
0.1034633518	0.8384408602	0.8817204301
0.1034345878	0.8384408602	0.8822580645
0.1034131265	0.8387096774	0.8822580645
0.1033844174	0.8387096774	0.8825268817
0.1033747627	0.8392473118	0.8825268817
0.1032630119	0.8392473118	0.8830645161
0.1032205838	0.8395161290	0.8830645161
0.1031868125	0.8395161290	0.8833333333
0.1031250261	0.8400537634	0.8833333333
0.1031224289	0.8400537634	0.8836021505
0.1031076159	0.8405913978	0.8836021505
0.1030393845	0.8405913978	0.8841397849
0.1030361943	0.8408602151	0.8841397849
0.1028805814	0.8408602151	0.8846774194
0.1028275009	0.8413978495	0.8846774194
0.1027160666	0.8413978495	0.8857526882
0.1026880433	0.8416666667	0.8857526882
0.1026080871	0.8416666667	0.8862903226
0.1025997640	0.8422043011	0.8862903226
0.1025816279	0.8422043011	0.8865591398
0.1024543422	0.8424731183	0.8865591398
0.1024323853	0.8424731183	0.8868279570
0.1023873176	0.8435483871	0.8868279570
0.1023181627	0.8435483871	0.8876344086
0.1023069653	0.8438172043	0.8876344086
0.1022958326	0.8438172043	0.8879032258
0.1022858154	0.8440860215	0.8879032258
0.1022686448	0.8446236559	0.8879032258
0.1022055386	0.8446236559	0.8881720430
0.1021373201	0.8448924731	0.8881720430
0.1020430343	0.8448924731	0.8887096774
0.1019942432	0.8451612903	0.8887096774
0.1019837471	0.8451612903	0.8889784946
0.1019749305	0.8454301075	0.8889784946
0.1018773753	0.8454301075	0.8892473118
0.1018764348	0.8456989247	0.8892473118
0.1018561846	0.8456989247	0.8895161290
0.1018219006	0.8462365591	0.8895161290
0.1018082013	0.8462365591	0.8897849462
0.1017553237	0.8470430108	0.8897849462
0.1016938422	0.8470430108	0.8905913978
0.1015973533	0.8473118280	0.8905913978
0.1015167898	0.8473118280	0.8908602151
0.1015123961	0.8475806452	0.8908602151
0.1013841267	0.8475806452	0.8913978495
0.1013366481	0.8483870968	0.8913978495
0.1011947178	0.8483870968	0.8916666667
0.1011232902	0.8486559140	0.8916666667
0.1011127372	0.8486559140	0.8919354839
0.1010804808	0.8491935484	0.8919354839
0.1010765113	0.8491935484	0.8922043011
0.1010293012	0.8497311828	0.8922043011
0.1010085947	0.8497311828	0.8927419355
0.1009210240	0.8500000000	0.8927419355
0.1007627921	0.8500000000	0.8938172043
0.1007242386	0.8502688172	0.8938172043
0.1006438697	0.8502688172	0.8943548387
0.1005434864	0.8505376344	0.8943548387
0.1005202387	0.8505376344	0.8948924731
0.1004968587	0.8505376344	0.8954301075
0.1004859930	0.8508064516	0.8954301075
0.1004430777	0.8508064516	0.8956989247
0.1004400440	0.8510752688	0.8956989247
0.1004296988	0.8510752688	0.8959677419
0.1004245799	0.8513440860	0.8959677419
0.1003346100	0.8513440860	0.8962365591
0.1003164109	0.8516129032	0.8962365591
0.1003131897	0.8516129032	0.8965053763
0.1002981005	0.8518817204	0.8965053763
0.1002972222	0.8518817204	0.8967741935
0.1002704417	0.8521505376	0.8967741935
0.1002561313	0.8521505376	0.8970430108
0.1001117066	0.8532258065	0.8970430108
0.1000871541	0.8532258065	0.8973118280
0.1000838615	0.8537634409	0.8973118280
0.1000412795	0.8537634409	0.8975806452
0.1000363271	0.8540322581	0.8975806452
0.0999936282	0.8540322581	0.8978494624
0.0999810765	0.8543010753	0.8978494624
0.0999546454	0.8543010753	0.8981182796
0.0999164450	0.8545698925	0.8981182796
0.0998949139	0.8545698925	0.8986559140
0.0998120881	0.8545698925	0.8994623656
0.0997008553	0.8556451613	0.8994623656
0.0996698845	0.8556451613	0.8997311828
0.0995748203	0.8569892473	0.8997311828
0.0995520014	0.8569892473	0.9000000000
0.0995184788	0.8572580645	0.9000000000
0.0994879081	0.8572580645	0.9002688172
0.0993638810	0.8577956989	0.9002688172
0.0993426034	0.8583333333	0.9002688172
0.0993321363	0.8586021505	0.9002688172
0.0993137472	0.8586021505	0.9005376344
0.0991530138	0.8594086022	0.9005376344
0.0991182095	0.8594086022	0.9013440860
0.0989053220	0.8604838710	0.9013440860
0.0988451483	0.8604838710	0.9016129032
0.0987895193	0.8607526882	0.9016129032
0.0987329290	0.8607526882	0.9024193548
0.0987127528	0.8612903226	0.9024193548
0.0986669409	0.8612903226	0.9029569892
0.0986023256	0.8618279570	0.9029569892
0.0985861549	0.8618279570	0.9032258065
0.0985242983	0.8623655914	0.9032258065
0.0984836850	0.8623655914	0.9037634409
0.0984535696	0.8626344086	0.9037634409
0.0984364955	0.8626344086	0.9040322581
0.0979096309	0.8658602151	0.9040322581
0.0978988239	0.8658602151	0.9043010753
0.0978172796	0.8661290323	0.9043010753
0.0977116862	0.8661290323	0.9048387097
0.0975749598	0.8669354839	0.9048387097
0.0975270314	0.8669354839	0.9051075269
0.0974387659	0.8674731183	0.9051075269
0.0973390663	0.8674731183	0.9056451613
0.0973329909	0.8674731183	0.9061827957
0.0973041138	0.8677419355	0.9061827957
0.0973037236	0.8677419355	0.9064516129
0.0972845847	0.8680107527	0.9064516129
0.0972594563	0.8680107527	0.9069892473
0.0972414185	0.8685483871	0.9069892473
0.0971353014	0.8685483871	0.9080645161
0.0970537109	0.8688172043	0.9080645161
0.0970158813	0.8688172043	0.9086021505
0.0969566091	0.8690860215	0.9086021505
0.0968736241	0.8690860215	0.9088709677
0.0968188117	0.8698924731	0.9088709677
0.0968163447	0.8698924731	0.9091397849
0.0967950642	0.8701612903	0.9091397849
0.0967054552	0.8701612903	0.9094086022
0.0966156009	0.8704301075	0.9094086022
0.0965849334	0.8704301075	0.9096774194
0.0965848936	0.8706989247	0.9096774194
0.0964880702	0.8706989247	0.9104838710
0.0964147240	0.8720430108	0.9104838710
0.0962031017	0.8720430108	0.9115591398
0.0960841295	0.8733870968	0.9115591398
0.0960449752	0.8733870968	0.9118279570
0.0959566080	0.8739247312	0.9118279570
0.0959226736	0.8739247312	0.9120967742
0.0959024175	0.8741935484	0.9120967742
0.0958909531	0.8741935484	0.9123655914
0.0958529692	0.8752688172	0.9123655914
0.0958328783	0.8752688172	0.9126344086
0.0958095266	0.8758064516	0.9126344086
0.0957372138	0.8758064516	0.9134408602
0.0957281642	0.8763440860	0.9134408602
0.0956479904	0.8763440860	0.9145161290
0.0956479302	0.8766129032	0.9145161290
0.0956024657	0.8766129032	0.9153225806
0.0955960664	0.8768817204	0.9153225806
0.0955525567	0.8768817204	0.9161290323
0.0955266236	0.8774193548	0.9161290323
0.0954645772	0.8774193548	0.9163978495
0.0954399398	0.8774193548	0.9169354839
0.0953123268	0.8784946237	0.9169354839
0.0952873811	0.8784946237	0.9174731183
0.0952657418	0.8790322581	0.9174731183
0.0952126462	0.8790322581	0.9177419355
0.0950927958	0.8795698925	0.9177419355
0.0950621416	0.8795698925	0.9180107527
0.0950318284	0.8798387097	0.9180107527
0.0950247637	0.8798387097	0.9185483871
0.0950202374	0.8801075269	0.9185483871
0.0950037533	0.8801075269	0.9188172043
0.0949709243	0.8803763441	0.9188172043
0.0949023117	0.8803763441	0.9190860215
0.0948561644	0.8811827957	0.9190860215
0.0948176680	0.8811827957	0.9198924731
0.0946867532	0.8819892473	0.9198924731
0.0946674010	0.8819892473	0.9201612903
0.0944482470	0.8836021505	0.9201612903
0.0944208759	0.8836021505	0.9204301075
0.0944048558	0.8838709677	0.9204301075
0.0942826747	0.8838709677	0.9206989247
0.0942176827	0.8841397849	0.9206989247
0.0942118897	0.8841397849	0.9209677419
0.0941581845	0.8849462366	0.9209677419
0.0940828111	0.8849462366	0.9215053763
0.0940463378	0.8857526882	0.9215053763
0.0940130196	0.8857526882	0.9217741935
0.0939616953	0.8862903226	0.9217741935
0.0939508117	0.8862903226	0.9220430108
0.0937848165	0.8879032258	0.9220430108
0.0937463650	0.8879032258	0.9223118280
0.0936545792	0.8884408602	0.9223118280
0.0934879442	0.8884408602	0.9231182796
0.0934721429	0.8887096774	0.9231182796
0.0934212214	0.8887096774	0.9233870968
0.0932764137	0.8895161290	0.9233870968
0.0932532702	0.8895161290	0.9236559140
0.0932310830	0.8900537634	0.9236559140
0.0931496989	0.8900537634	0.9239247312
0.0930578218	0.8905913978	0.9239247312
0.0930477346	0.8905913978	0.9241935484
0.0930227601	0.8905913978	0.9247311828
0.0930197225	0.8908602151	0.9247311828
0.0929831335	0.8908602151	0.9252688172
0.0929291413	0.8911290323	0.9252688172
0.0925560061	0.8911290323	0.9263440860
0.0924820268	0.8922043011	0.9263440860
0.0924110022	0.8922043011	0.9268817204
0.0923832454	0.8924731183	0.9268817204
0.0923728688	0.8924731183	0.9274193548
0.0923725910	0.8927419355	0.9274193548
0.0923155399	0.8927419355	0.9276881720
0.0921743994	0.8938172043	0.9276881720
0.0921669917	0.8938172043	0.9279569892
0.0921635445	0.8938172043	0.9284946237
0.0921251711	0.8938172043	0.9287634409
0.0920901694	0.8943548387	0.9287634409
0.0919712456	0.8943548387	0.9290322581
0.0919469195	0.8943548387	0.9295698925
0.0918613715	0.8951612903	0.9295698925
0.0918553476	0.8951612903	0.9298387097
0.0917543784	0.8962365591	0.9298387097
0.0917267948	0.8962365591	0.9301075269
0.0916156970	0.8970430108	0.9301075269
0.0914831261	0.8970430108	0.9311827957
0.0914078880	0.8981182796	0.9311827957
0.0913324671	0.8981182796	0.9314516129
0.0912595393	0.8983870968	0.9314516129
0.0912162156	0.8983870968	0.9317204301
0.0910680903	0.8991935484	0.9317204301
0.0908733550	0.8991935484	0.9322580645
0.0908656067	0.8994623656	0.9322580645
0.0908631462	0.8994623656	0.9325268817
0.0908431163	0.8997311828	0.9325268817
0.0907872361	0.8997311828	0.9330645161
0.0906904312	0.9000000000	0.9330645161
0.0906844667	0.9000000000	0.9333333333
0.0904791892	0.9013440860	0.9333333333
0.0903583825	0.9013440860	0.9338709677
0.0903001421	0.9024193548	0.9338709677
0.0902744729	0.9024193548	0.9344086022
0.0901203906	0.9029569892	0.9344086022
0.0901035193	0.9029569892	0.9346774194
0.0897548165	0.9034946237	0.9346774194
0.0897361552	0.9034946237	0.9349462366
0.0897178830	0.9037634409	0.9349462366
0.0896966655	0.9037634409	0.9352150538
0.0895665590	0.9045698925	0.9352150538
0.0893077367	0.9045698925	0.9362903226
0.0892959000	0.9053763441	0.9362903226
0.0892899917	0.9053763441	0.9365591398
0.0892661506	0.9056451613	0.9365591398
0.0891338374	0.9056451613	0.9368279570
0.0889473598	0.9072580645	0.9368279570
0.0889031613	0.9072580645	0.9370967742
0.0888678805	0.9075268817	0.9370967742
0.0888444492	0.9075268817	0.9376344086
0.0886425006	0.9075268817	0.9381720430
0.0884483813	0.9091397849	0.9381720430
0.0884149786	0.9096774194	0.9381720430
0.0883853818	0.9096774194	0.9384408602
0.0883358899	0.9099462366	0.9384408602
0.0882866510	0.9099462366	0.9387096774
0.0882717166	0.9102150538	0.9387096774
0.0882535242	0.9102150538	0.9392473118
0.0880113749	0.9107526882	0.9392473118
0.0879652713	0.9107526882	0.9395161290
0.0878578787	0.9112903226	0.9395161290
0.0878262047	0.9112903226	0.9400537634
0.0877557652	0.9123655914	0.9400537634
0.0877253385	0.9123655914	0.9403225806
0.0877161384	0.9126344086	0.9403225806
0.0876772845	0.9126344086	0.9405913978
0.0875480937	0.9134408602	0.9405913978
0.0874709779	0.9134408602	0.9408602151
0.0873470516	0.9142473118	0.9408602151
0.0873086634	0.9142473118	0.9411290323
0.0869994751	0.9161290323	0.9411290323
0.0868720202	0.9161290323	0.9416666667
0.0866901342	0.9169354839	0.9416666667
0.0866714008	0.9169354839	0.9419354839
0.0866224809	0.9174731183	0.9419354839
0.0866189344	0.9174731183	0.9424731183
0.0866110567	0.9177419355	0.9424731183
0.0865173085	0.9177419355	0.9427419355
0.0862779002	0.9185483871	0.9427419355
0.0862182834	0.9185483871	0.9430107527
0.0861050322	0.9193548387	0.9430107527
0.0860714280	0.9193548387	0.9432795699
0.0858631319	0.9209677419	0.9432795699
0.0857830307	0.9209677419	0.9435483871
0.0857487209	0.9212365591	0.9435483871
0.0856351318	0.9212365591	0.9443548387
0.0855574497	0.9225806452	0.9443548387
0.0855263531	0.9225806452	0.9446236559
0.0852576135	0.9239247312	0.9446236559
0.0851471637	0.9239247312	0.9454301075
0.0848935869	0.9260752688	0.9454301075
0.0847040124	0.9260752688	0.9467741935
0.0846281903	0.9268817204	0.9467741935
0.0845789488	0.9268817204	0.9473118280
0.0841391129	0.9295698925	0.9473118280
0.0839893174	0.9295698925	0.9475806452
0.0837639688	0.9309139785	0.9475806452
0.0836881141	0.9309139785	0.9481182796
0.0836000951	0.9319892473	0.9481182796
0.0835835005	0.9319892473	0.9483870968
0.0833591483	0.9333333333	0.9483870968
0.0833501758	0.9333333333	0.9486559140
0.0833481915	0.9336021505	0.9486559140
0.0832413398	0.9336021505	0.9489247312
0.0829519683	0.9338709677	0.9489247312
0.0829428053	0.9338709677	0.9491935484
0.0828322722	0.9344086022	0.9491935484
0.0824711106	0.9354838710	0.9491935484
0.0824528781	0.9354838710	0.9500000000
0.0823824379	0.9360215054	0.9500000000
0.0822517883	0.9360215054	0.9502688172
0.0819910112	0.9379032258	0.9502688172
0.0819745900	0.9379032258	0.9505376344
0.0818303621	0.9387096774	0.9505376344
0.0818269239	0.9387096774	0.9508064516
0.0817910449	0.9389784946	0.9508064516
0.0817048869	0.9389784946	0.9513440860
0.0815435573	0.9403225806	0.9513440860
0.0814682356	0.9403225806	0.9518817204
0.0812297323	0.9411290323	0.9518817204
0.0811383621	0.9411290323	0.9524193548
0.0811373533	0.9413978495	0.9524193548
0.0809652381	0.9413978495	0.9529569892
0.0809635548	0.9416666667	0.9529569892
0.0809217950	0.9416666667	0.9532258065
0.0803714454	0.9438172043	0.9532258065
0.0801882241	0.9438172043	0.9540322581
0.0799081243	0.9440860215	0.9540322581
0.0798993765	0.9440860215	0.9543010753
0.0798715803	0.9443548387	0.9543010753
0.0798218301	0.9443548387	0.9545698925
0.0798086799	0.9446236559	0.9545698925
0.0797579303	0.9446236559	0.9553763441
0.0796497270	0.9451612903	0.9553763441
0.0795966178	0.9451612903	0.9556451613
0.0794568230	0.9454301075	0.9556451613
0.0794278874	0.9454301075	0.9561827957
0.0793014085	0.9459677419	0.9561827957
0.0791922791	0.9459677419	0.9567204301
0.0791825758	0.9462365591	0.9567204301
0.0791555195	0.9462365591	0.9569892473
0.0790488438	0.9470430108	0.9569892473
0.0788917055	0.9470430108	0.9583333333
0.0788698705	0.9473118280	0.9583333333
0.0786407902	0.9473118280	0.9591397849
0.0786307543	0.9473118280	0.9596774194
0.0785027105	0.9475806452	0.9596774194
0.0783796109	0.9475806452	0.9604838710
0.0782427420	0.9489247312	0.9604838710
0.0779458881	0.9489247312	0.9610215054
0.0774722460	0.9508064516	0.9610215054
0.0774462479	0.9508064516	0.9612903226
0.0772476802	0.9516129032	0.9612903226
0.0770847884	0.9516129032	0.9615591398
0.0769652580	0.9526881720	0.9615591398
0.0769129931	0.9526881720	0.9618279570
0.0763376130	0.9545698925	0.9618279570
0.0761976851	0.9545698925	0.9620967742
0.0761491317	0.9548387097	0.9620967742
0.0761070887	0.9548387097	0.9626344086
0.0759238340	0.9564516129	0.9626344086
0.0758171571	0.9564516129	0.9631720430
0.0758171077	0.9567204301	0.9631720430
0.0758167949	0.9567204301	0.9634408602
0.0753090331	0.9569892473	0.9634408602
0.0752817001	0.9569892473	0.9637096774
0.0750422596	0.9577956989	0.9637096774
0.0747951617	0.9577956989	0.9639784946
0.0745931457	0.9583333333	0.9639784946
0.0745910371	0.9583333333	0.9642473118
0.0740803159	0.9596774194	0.9642473118
0.0740157128	0.9596774194	0.9647849462
0.0738589187	0.9604838710	0.9647849462
0.0736059572	0.9604838710	0.9650537634
0.0730802273	0.9620967742	0.9650537634
0.0730375588	0.9620967742	0.9653225806
0.0730011765	0.9623655914	0.9653225806
0.0729768839	0.9623655914	0.9655913978
0.0727616225	0.9626344086	0.9655913978
0.0727338410	0.9626344086	0.9658602151
0.0724228652	0.9631720430	0.9658602151
0.0723851154	0.9631720430	0.9661290323
0.0721758644	0.9637096774	0.9661290323
0.0719800970	0.9637096774	0.9663978495
0.0718256428	0.9639784946	0.9663978495
0.0718131540	0.9639784946	0.9666666667
0.0717131694	0.9642473118	0.9666666667
0.0715232730	0.9642473118	0.9669354839
0.0713753896	0.9647849462	0.9669354839
0.0710856198	0.9647849462	0.9677419355
0.0710492510	0.9650537634	0.9677419355
0.0709162157	0.9650537634	0.9682795699
0.0708241092	0.9655913978	0.9682795699
0.0705595572	0.9655913978	0.9690860215
0.0704070510	0.9658602151	0.9690860215
0.0701250033	0.9658602151	0.9698924731
0.0700917950	0.9663978495	0.9698924731
0.0699151460	0.9663978495	0.9704301075
0.0698644316	0.9666666667	0.9704301075
0.0696503163	0.9666666667	0.9709677419
0.0692768577	0.9688172043	0.9709677419
0.0692021301	0.9688172043	0.9712365591
0.0691314450	0.9693548387	0.9712365591
0.0690950916	0.9693548387	0.9717741935
0.0690292596	0.9696236559	0.9717741935
0.0689797913	0.9696236559	0.9723118280
0.0688669018	0.9704301075	0.9723118280
0.0687931533	0.9704301075	0.9725806452
0.0685106183	0.9712365591	0.9725806452
0.0685065725	0.9712365591	0.9728494624
0.0684699631	0.9715053763	0.9728494624
0.0683697009	0.9715053763	0.9733870968
0.0683680465	0.9717741935	0.9733870968
0.0683243754	0.9717741935	0.9739247312
0.0681555488	0.9720430108	0.9739247312
0.0680600496	0.9720430108	0.9741935484
0.0680457000	0.9723118280	0.9741935484
0.0679847542	0.9723118280	0.9744623656
0.0679230705	0.9725806452	0.9744623656
0.0678212965	0.9725806452	0.9747311828
0.0677581727	0.9728494624	0.9747311828
0.0677559553	0.9728494624	0.9750000000
0.0676455053	0.9731182796	0.9750000000
0.0672257261	0.9731182796	0.9768817204
0.0671938007	0.9733870968	0.9768817204
0.0670373039	0.9733870968	0.9774193548
0.0670331283	0.9736559140	0.9774193548
0.0669961868	0.9736559140	0.9776881720
0.0668315192	0.9747311828	0.9776881720
0.0667734227	0.9747311828	0.9779569892
0.0667444788	0.9752688172	0.9779569892
0.0667209827	0.9752688172	0.9782258065
0.0666991023	0.9755376344	0.9782258065
0.0666495536	0.9755376344	0.9784946237
0.0665691462	0.9758064516	0.9784946237
0.0664332545	0.9758064516	0.9795698925
0.0663270724	0.9760752688	0.9795698925
0.0658632395	0.9760752688	0.9817204301
0.0658431594	0.9763440860	0.9817204301
0.0658317722	0.9763440860	0.9819892473
0.0658072129	0.9768817204	0.9819892473
0.0655510025	0.9776881720	0.9819892473
0.0655001215	0.9776881720	0.9822580645
0.0653686465	0.9782258065	0.9822580645
0.0652226148	0.9782258065	0.9827956989
0.0650791207	0.9784946237	0.9827956989
0.0649532561	0.9784946237	0.9838709677
0.0649436712	0.9787634409	0.9838709677
0.0649341851	0.9787634409	0.9841397849
0.0648753843	0.9793010753	0.9841397849
0.0647442439	0.9793010753	0.9844086022
0.0646840946	0.9795698925	0.9844086022
0.0644972883	0.9795698925	0.9854838710
0.0643713201	0.9798387097	0.9854838710
0.0642704435	0.9798387097	0.9862903226
0.0642684092	0.9803763441	0.9862903226
0.0642668794	0.9806451613	0.9862903226
0.0641754931	0.9806451613	0.9865591398
0.0641238752	0.9806451613	0.9870967742
0.0640731069	0.9809139785	0.9870967742
0.0640667839	0.9809139785	0.9873655914
0.0639412875	0.9817204301	0.9873655914
0.0636470043	0.9817204301	0.9881720430
0.0635404229	0.9822580645	0.9881720430
0.0634870260	0.9822580645	0.9884408602
0.0634151136	0.9825268817	0.9884408602
0.0633560516	0.9825268817	0.9892473118
0.0633298934	0.9825268817	0.9897849462
0.0631856810	0.9825268817	0.9905913978
0.0630469623	0.9830645161	0.9905913978
0.0630332466	0.9830645161	0.9911290323
0.0628450989	0.9838709677	0.9911290323
0.0626442453	0.9838709677	0.9916666667
0.0625136876	0.9846774194	0.9916666667
0.0624573801	0.9846774194	0.9919354839
0.0624091431	0.9852150538	0.9919354839
0.0622643593	0.9852150538	0.9924731183
0.0622472147	0.9854838710	0.9924731183
0.0619805177	0.9854838710	0.9935483871
0.0618310819	0.9862903226	0.9935483871
0.0618290354	0.9862903226	0.9940860215
0.0617232921	0.9887096774	0.9940860215
0.0615546887	0.9887096774	0.9943548387
0.0614405592	0.9895161290	0.9943548387
0.0613976171	0.9895161290	0.9946236559
0.0613514410	0.9897849462	0.9946236559
0.0613000288	0.9897849462	0.9948924731
0.0612730278	0.9900537634	0.9948924731
0.0612131287	0.9900537634	0.9951612903
0.0611328573	0.9908602151	0.9951612903
0.0609764835	0.9908602151	0.9954301075
0.0608647505	0.9911290323	0.9954301075
0.0603758896	0.9911290323	0.9967741935
0.0602922161	0.9913978495	0.9967741935
0.0602755250	0.9913978495	0.9973118280
0.0602587361	0.9916666667	0.9973118280
0.0602356179	0.9916666667	0.9975806452
0.0602140274	0.9919354839	0.9975806452
0.0600612091	0.9919354839	0.9983870968
0.0600417812	0.9922043011	0.9983870968
0.0599224528	0.9922043011	0.9989247312
0.0597849450	0.9924731183	0.9989247312
0.0597775792	0.9924731183	0.9991935484
0.0593748287	0.9935483871	0.9991935484
0.0592662601	0.9935483871	0.9997311828
0.0589543518	0.9938172043	0.9997311828
0.0579701116	0.9938172043	1.0000000000
0.0371570734	1.0000000000	1.0000000000


==> mlData/new/svrROCCurve.csv <==
threshold		fpr		tpr
2.3133576552	0.0000000000	0.0000000000
1.3133576552	0.0002688172	0.0000000000
1.2916958666	0.0008064516	0.0000000000
1.2620627922	0.0008064516	0.0010752688
1.2464566283	0.0013440860	0.0010752688
1.2301729267	0.0013440860	0.0016129032
1.2091309346	0.0016129032	0.0016129032
1.1949391175	0.0016129032	0.0018817204
1.1946541699	0.0018817204	0.0018817204
1.1769266004	0.0018817204	0.0040322581
1.1725488391	0.0021505376	0.0040322581
1.1512042791	0.0021505376	0.0056451613
1.1508817895	0.0024193548	0.0056451613
1.1436135046	0.0024193548	0.0069892473
1.1433598801	0.0029569892	0.0069892473
1.1429767119	0.0032258065	0.0069892473
1.1372935561	0.0032258065	0.0075268817
1.1358928645	0.0034946237	0.0075268817
1.1284794613	0.0034946237	0.0088709677
1.1279605542	0.0037634409	0.0088709677
1.1259808225	0.0037634409	0.0094086022
1.1247350900	0.0040322581	0.0094086022
1.1244625435	0.0040322581	0.0096774194
1.1221444026	0.0043010753	0.0096774194
1.1180657668	0.0043010753	0.0104838710
1.1174762225	0.0045698925	0.0104838710
1.1042510268	0.0045698925	0.0137096774
1.1038550503	0.0048387097	0.0137096774
1.1034982927	0.0048387097	0.0139784946
1.0982736045	0.0053763441	0.0139784946
1.0757781630	0.0053763441	0.0166666667
1.0742714341	0.0056451613	0.0166666667
1.0727728637	0.0056451613	0.0172043011
1.0703244227	0.0064516129	0.0172043011
1.0620577078	0.0064516129	0.0182795699
1.0605896374	0.0067204301	0.0182795699
1.0574515346	0.0067204301	0.0185483871
1.0574078284	0.0069892473	0.0185483871
1.0562888526	0.0069892473	0.0188172043
1.0531181927	0.0075268817	0.0188172043
1.0511006445	0.0075268817	0.0193548387
1.0486659385	0.0077956989	0.0193548387
1.0408963963	0.0077956989	0.0198924731
1.0078862346	0.0088709677	0.0198924731
0.9880898141	0.0088709677	0.0209677419
0.9860147708	0.0091397849	0.0209677419
0.9738440138	0.0091397849	0.0217741935
0.9731084504	0.0096774194	0.0217741935
0.9719682372	0.0096774194	0.0220430108
0.9686797239	0.0102150538	0.0220430108
0.9652841722	0.0102150538	0.0223118280
0.9634099936	0.0104838710	0.0223118280
0.9578607288	0.0104838710	0.0225806452
0.9571217016	0.0112903226	0.0225806452
0.9556762322	0.0112903226	0.0228494624
0.9552745802	0.0115591398	0.0228494624
0.9515896157	0.0115591398	0.0233870968
0.9500068797	0.0118279570	0.0233870968
0.9481668495	0.0118279570	0.0239247312
0.9478042182	0.0120967742	0.0239247312
0.9459066943	0.0120967742	0.0241935484
0.9437957397	0.0123655914	0.0241935484
0.9408109488	0.0123655914	0.0250000000
0.9393707720	0.0131720430	0.0250000000
0.9383721500	0.0131720430	0.0252688172
0.9372840268	0.0134408602	0.0252688172
0.9347606484	0.0134408602	0.0266129032
0.9341780731	0.0137096774	0.0266129032
0.9323030135	0.0137096774	0.0268817204
0.9320526436	0.0139784946	0.0268817204
0.9317267189	0.0139784946	0.0274193548
0.9311880730	0.0142473118	0.0274193548
0.9296042318	0.0142473118	0.0279569892
0.9294177696	0.0145161290	0.0279569892
0.9281527925	0.0145161290	0.0284946237
0.9267458006	0.0147849462	0.0284946237
0.9259553294	0.0147849462	0.0290322581
0.9254684552	0.0150537634	0.0290322581
0.9254625839	0.0150537634	0.0295698925
0.9201865983	0.0150537634	0.0311827957
0.9200481922	0.0153225806	0.0311827957
0.9165539733	0.0153225806	0.0336021505
0.9146825254	0.0163978495	0.0336021505
0.9139694523	0.0163978495	0.0349462366
0.9134484865	0.0166666667	0.0349462366
0.9129271800	0.0166666667	0.0352150538
0.9119007326	0.0166666667	0.0357526882
0.9118026400	0.0166666667	0.0360215054
0.9113850370	0.0169354839	0.0360215054
0.9112265211	0.0169354839	0.0362903226
0.9109519071	0.0172043011	0.0362903226
0.9108536092	0.0172043011	0.0368279570
0.9082884466	0.0174731183	0.0368279570
0.9080510192	0.0174731183	0.0373655914
0.9080394298	0.0177419355	0.0373655914
0.9075478740	0.0177419355	0.0376344086
0.9074556469	0.0180107527	0.0376344086
0.9068967688	0.0180107527	0.0381720430
0.9068018646	0.0182795699	0.0381720430
0.9058033837	0.0182795699	0.0389784946
0.9051501749	0.0188172043	0.0389784946
0.9046941001	0.0188172043	0.0392473118
0.9046210097	0.0190860215	0.0392473118
0.9045159694	0.0190860215	0.0395161290
0.9044615913	0.0193548387	0.0395161290
0.9037936324	0.0193548387	0.0405913978
0.9033623269	0.0198924731	0.0405913978
0.9029788107	0.0198924731	0.0411290323
0.9024796017	0.0204301075	0.0411290323
0.9023517091	0.0204301075	0.0413978495
0.9022620178	0.0206989247	0.0413978495
0.9011158400	0.0206989247	0.0422043011
0.9005185683	0.0209677419	0.0422043011
0.9004947204	0.0209677419	0.0424731183
0.9004647494	0.0212365591	0.0424731183
0.9002349393	0.0212365591	0.0427419355
0.8999552088	0.0215053763	0.0427419355
0.8985294242	0.0215053763	0.0435483871
0.8983848460	0.0217741935	0.0435483871
0.8969485513	0.0217741935	0.0443548387
0.8967614208	0.0220430108	0.0443548387
0.8926941008	0.0220430108	0.0473118280
0.8925673964	0.0223118280	0.0473118280
0.8923996437	0.0223118280	0.0475806452
0.8920344913	0.0225806452	0.0475806452
0.8914988549	0.0225806452	0.0483870968
0.8911022345	0.0228494624	0.0483870968
0.8886224619	0.0228494624	0.0510752688
0.8886125195	0.0231182796	0.0510752688
0.8855563484	0.0231182796	0.0537634409
0.8855415821	0.0233870968	0.0537634409
0.8818694892	0.0233870968	0.0559139785
0.8816263935	0.0236559140	0.0559139785
0.8815475679	0.0236559140	0.0561827957
0.8811461353	0.0236559140	0.0567204301
0.8810969234	0.0239247312	0.0567204301
0.8800349042	0.0239247312	0.0572580645
0.8794654903	0.0241935484	0.0572580645
0.8782868510	0.0241935484	0.0577956989
0.8781989281	0.0244623656	0.0577956989
0.8772676298	0.0244623656	0.0588709677
0.8771410614	0.0247311828	0.0588709677
0.8760506462	0.0247311828	0.0599462366
0.8759475325	0.0250000000	0.0599462366
0.8754403720	0.0250000000	0.0602150538
0.8754204587	0.0252688172	0.0602150538
0.8753606859	0.0252688172	0.0604838710
0.8750036458	0.0258064516	0.0604838710
0.8724895036	0.0258064516	0.0623655914
0.8717673582	0.0260752688	0.0623655914
0.8716005946	0.0260752688	0.0629032258
0.8715375293	0.0263440860	0.0629032258
0.8706865745	0.0263440860	0.0639784946
0.8703655211	0.0266129032	0.0639784946
0.8689838589	0.0266129032	0.0653225806
0.8689381444	0.0268817204	0.0653225806
0.8687318306	0.0268817204	0.0663978495
0.8687175350	0.0271505376	0.0663978495
0.8677294724	0.0271505376	0.0669354839
0.8675223025	0.0274193548	0.0669354839
0.8672599034	0.0274193548	0.0677419355
0.8672476978	0.0276881720	0.0677419355
0.8662850084	0.0276881720	0.0685483871
0.8659560803	0.0279569892	0.0685483871
0.8647940844	0.0279569892	0.0698924731
0.8647402442	0.0282258065	0.0698924731
0.8633290212	0.0282258065	0.0712365591
0.8629604097	0.0293010753	0.0712365591
0.8617580778	0.0293010753	0.0728494624
0.8615558564	0.0295698925	0.0728494624
0.8613927340	0.0295698925	0.0733870968
0.8606055255	0.0303763441	0.0733870968
0.8601215261	0.0303763441	0.0744623656
0.8600985181	0.0303763441	0.0750000000
0.8600970610	0.0303763441	0.0752688172
0.8600316841	0.0309139785	0.0752688172
0.8583660853	0.0309139785	0.0771505376
0.8581643740	0.0311827957	0.0771505376
0.8580081307	0.0311827957	0.0774193548
0.8574198543	0.0317204301	0.0774193548
0.8571675179	0.0317204301	0.0784946237
0.8571224528	0.0317204301	0.0790322581
0.8567291674	0.0319892473	0.0790322581
0.8552585375	0.0319892473	0.0809139785
0.8550938801	0.0319892473	0.0814516129
0.8535612293	0.0319892473	0.0825268817
0.8531055046	0.0322580645	0.0825268817
0.8527079226	0.0322580645	0.0833333333
0.8513526484	0.0327956989	0.0833333333
0.8508877745	0.0327956989	0.0838709677
0.8506372895	0.0330645161	0.0838709677
0.8488991166	0.0330645161	0.0854838710
0.8483237856	0.0338709677	0.0854838710
0.8480932893	0.0338709677	0.0857526882
0.8480000821	0.0341397849	0.0857526882
0.8468813501	0.0341397849	0.0870967742
0.8467246913	0.0349462366	0.0870967742
0.8459821735	0.0349462366	0.0889784946
0.8459716212	0.0352150538	0.0889784946
0.8459635135	0.0352150538	0.0892473118
0.8459561211	0.0354838710	0.0892473118
0.8450610651	0.0354838710	0.0919354839
0.8448597379	0.0357526882	0.0919354839
0.8448363454	0.0357526882	0.0922043011
0.8445457027	0.0362903226	0.0922043011
0.8442631807	0.0362903226	0.0927419355
0.8439398988	0.0365591398	0.0927419355
0.8436744324	0.0365591398	0.0935483871
0.8435733466	0.0365591398	0.0940860215
0.8433708699	0.0370967742	0.0940860215
0.8433551706	0.0370967742	0.0943548387
0.8428409566	0.0373655914	0.0943548387
0.8425211645	0.0373655914	0.0948924731
0.8421150838	0.0379032258	0.0948924731
0.8392565166	0.0379032258	0.1000000000
0.8390621723	0.0381720430	0.1000000000
0.8390161544	0.0381720430	0.1002688172
0.8382268656	0.0384408602	0.1002688172
0.8378436744	0.0384408602	0.1010752688
0.8376365967	0.0387096774	0.1010752688
0.8374395137	0.0387096774	0.1021505376
0.8373451782	0.0389784946	0.1021505376
0.8372496856	0.0389784946	0.1026881720
0.8369117404	0.0395161290	0.1026881720
0.8364326095	0.0395161290	0.1043010753
0.8362232534	0.0397849462	0.1043010753
0.8356088079	0.0397849462	0.1048387097
0.8355603370	0.0400537634	0.1048387097
0.8331180224	0.0400537634	0.1069892473
0.8329317397	0.0403225806	0.1069892473
0.8327243509	0.0403225806	0.1072580645
0.8325453575	0.0411290323	0.1072580645
0.8316728119	0.0411290323	0.1091397849
0.8314641030	0.0413978495	0.1091397849
0.8312359870	0.0413978495	0.1096774194
0.8312085610	0.0416666667	0.1096774194
0.8311060828	0.0416666667	0.1102150538
0.8305565383	0.0419354839	0.1102150538
0.8300215375	0.0419354839	0.1107526882
0.8295644371	0.0419354839	0.1112903226
0.8293901577	0.0422043011	0.1112903226
0.8290245817	0.0422043011	0.1118279570
0.8287928134	0.0424731183	0.1118279570
0.8280385976	0.0424731183	0.1131720430
0.8276239025	0.0430107527	0.1131720430
0.8274304097	0.0430107527	0.1137096774
0.8270878947	0.0432795699	0.1137096774
0.8264914620	0.0432795699	0.1155913978
0.8264374580	0.0435483871	0.1155913978
0.8259922764	0.0435483871	0.1161290323
0.8259654910	0.0438172043	0.1161290323
0.8256552578	0.0438172043	0.1166666667
0.8252525840	0.0440860215	0.1166666667
0.8248086288	0.0440860215	0.1177419355
0.8247394722	0.0443548387	0.1177419355
0.8240964930	0.0443548387	0.1188172043
0.8239346821	0.0446236559	0.1188172043
0.8235643475	0.0446236559	0.1193548387
0.8232711733	0.0451612903	0.1193548387
0.8227682365	0.0451612903	0.1201612903
0.8227525612	0.0454301075	0.1201612903
0.8225057810	0.0454301075	0.1204301075
0.8223606711	0.0456989247	0.1204301075
0.8203332752	0.0456989247	0.1239247312
0.8202250969	0.0459677419	0.1239247312
0.8199343324	0.0459677419	0.1247311828
0.8195912672	0.0462365591	0.1247311828
0.8191060062	0.0462365591	0.1250000000
0.8190433080	0.0465053763	0.1250000000
0.8186933187	0.0465053763	0.1258064516
0.8183046288	0.0467741935	0.1258064516
0.8182730264	0.0467741935	0.1263440860
0.8168198759	0.0467741935	0.1284946237
0.8164130401	0.0470430108	0.1284946237
0.8162944888	0.0470430108	0.1287634409
0.8158788261	0.0473118280	0.1287634409
0.8157574589	0.0473118280	0.1290322581
0.8152875743	0.0478494624	0.1290322581
0.8145775308	0.0478494624	0.1306451613
0.8144034139	0.0481182796	0.1306451613
0.8124102746	0.0481182796	0.1333333333
0.8123008078	0.0483870968	0.1333333333
0.8108749348	0.0483870968	0.1354838710
0.8108123577	0.0486559140	0.1354838710
0.8098806936	0.0486559140	0.1368279570
0.8098211140	0.0489247312	0.1368279570
0.8088788401	0.0489247312	0.1379032258
0.8088011989	0.0491935484	0.1379032258
0.8084782786	0.0491935484	0.1381720430
0.8079839613	0.0497311828	0.1381720430
0.8073069976	0.0497311828	0.1397849462
0.8072762128	0.0500000000	0.1397849462
0.8069914770	0.0500000000	0.1403225806
0.8067350781	0.0502688172	0.1403225806
0.8066705915	0.0502688172	0.1405913978
0.8064606328	0.0508064516	0.1405913978
0.8054003922	0.0508064516	0.1430107527
0.8053392636	0.0513440860	0.1430107527
0.8051033472	0.0513440860	0.1438172043
0.8049740645	0.0516129032	0.1438172043
0.8024849667	0.0516129032	0.1473118280
0.8022882904	0.0521505376	0.1473118280
0.8018371434	0.0521505376	0.1481182796
0.8017893614	0.0524193548	0.1481182796
0.8016858520	0.0524193548	0.1486559140
0.8016389800	0.0526881720	0.1486559140
0.8009271717	0.0526881720	0.1500000000
0.8000595269	0.0537634409	0.1500000000
0.7997366546	0.0537634409	0.1516129032
0.7994366582	0.0543010753	0.1516129032
0.7992147059	0.0543010753	0.1518817204
0.7990270344	0.0545698925	0.1518817204
0.7984345468	0.0545698925	0.1526881720
0.7982868816	0.0548387097	0.1526881720
0.7981031925	0.0548387097	0.1532258065
0.7980695037	0.0551075269	0.1532258065
0.7974314545	0.0551075269	0.1543010753
0.7974296798	0.0556451613	0.1543010753
0.7970619923	0.0559139785	0.1543010753
0.7965369701	0.0559139785	0.1556451613
0.7964917761	0.0561827957	0.1556451613
0.7958236677	0.0561827957	0.1572580645
0.7957947262	0.0564516129	0.1572580645
0.7952583824	0.0564516129	0.1586021505
0.7948934056	0.0567204301	0.1586021505
0.7947501943	0.0567204301	0.1588709677
0.7941592954	0.0572580645	0.1588709677
0.7935275332	0.0572580645	0.1599462366
0.7931777824	0.0580645161	0.1599462366
0.7927803983	0.0580645161	0.1615591398
0.7925320344	0.0583333333	0.1615591398
0.7917642977	0.0583333333	0.1626344086
0.7916910443	0.0586021505	0.1626344086
0.7915061630	0.0586021505	0.1631720430
0.7913207082	0.0586021505	0.1634408602
0.7910918739	0.0591397849	0.1634408602
0.7910347850	0.0591397849	0.1639784946
0.7907531442	0.0594086022	0.1639784946
0.7906379375	0.0594086022	0.1642473118
0.7905381747	0.0596774194	0.1642473118
0.7900497789	0.0596774194	0.1650537634
0.7900372406	0.0599462366	0.1650537634
0.7884311272	0.0599462366	0.1666666667
0.7879267497	0.0602150538	0.1666666667
0.7868504339	0.0602150538	0.1677419355
0.7868343114	0.0604838710	0.1677419355
0.7863462156	0.0604838710	0.1688172043
0.7863181266	0.0607526882	0.1688172043
0.7862364845	0.0607526882	0.1693548387
0.7860727268	0.0610215054	0.1693548387
0.7858130439	0.0610215054	0.1701612903
0.7854694687	0.0612903226	0.1701612903
0.7851641924	0.0612903226	0.1712365591
0.7849740075	0.0615591398	0.1712365591
0.7849379260	0.0615591398	0.1715053763
0.7847065910	0.0618279570	0.1715053763
0.7841694261	0.0618279570	0.1728494624
0.7841263597	0.0620967742	0.1728494624
0.7838111040	0.0620967742	0.1731182796
0.7834126148	0.0626344086	0.1731182796
0.7829325507	0.0626344086	0.1736559140
0.7823792677	0.0634408602	0.1736559140
0.7809815128	0.0634408602	0.1771505376
0.7809113169	0.0637096774	0.1771505376
0.7806156642	0.0637096774	0.1779569892
0.7806009389	0.0639784946	0.1779569892
0.7797081469	0.0639784946	0.1793010753
0.7795464442	0.0639784946	0.1798387097
0.7792007012	0.0645161290	0.1798387097
0.7791349022	0.0645161290	0.1801075269
0.7788775650	0.0650537634	0.1801075269
0.7773323115	0.0650537634	0.1819892473
0.7771360538	0.0653225806	0.1819892473
0.7768782405	0.0653225806	0.1833333333
0.7767967514	0.0655913978	0.1833333333
0.7767893689	0.0655913978	0.1836021505
0.7767073212	0.0658602151	0.1836021505
0.7759595441	0.0658602151	0.1849462366
0.7758928392	0.0661290323	0.1849462366
0.7754578858	0.0661290323	0.1854838710
0.7753068289	0.0663978495	0.1854838710
0.7744151593	0.0663978495	0.1870967742
0.7742543728	0.0666666667	0.1870967742
0.7729444336	0.0666666667	0.1900537634
0.7728457209	0.0672043011	0.1900537634
0.7719682597	0.0672043011	0.1924731183
0.7717907501	0.0674731183	0.1924731183
0.7716446125	0.0674731183	0.1927419355
0.7716423355	0.0677419355	0.1927419355
0.7712384010	0.0677419355	0.1932795699
0.7712249959	0.0677419355	0.1938172043
0.7706446434	0.0677419355	0.1943548387
0.7704897214	0.0680107527	0.1943548387
0.7701674372	0.0680107527	0.1954301075
0.7701219407	0.0682795699	0.1954301075
0.7689413122	0.0682795699	0.1981182796
0.7689300664	0.0685483871	0.1981182796
0.7677541754	0.0685483871	0.2005376344
0.7677139578	0.0685483871	0.2010752688
0.7674200579	0.0685483871	0.2024193548
0.7672301374	0.0688172043	0.2024193548
0.7667579178	0.0688172043	0.2032258065
0.7666769329	0.0693548387	0.2032258065
0.7656296055	0.0693548387	0.2045698925
0.7646626884	0.0698924731	0.2045698925
0.7642910547	0.0698924731	0.2064516129
0.7642887739	0.0701612903	0.2064516129
0.7634295084	0.0701612903	0.2086021505
0.7632715150	0.0704301075	0.2086021505
0.7630578687	0.0704301075	0.2091397849
0.7630524993	0.0706989247	0.2091397849
0.7629605979	0.0706989247	0.2094086022
0.7624089431	0.0712365591	0.2094086022
0.7621929833	0.0712365591	0.2102150538
0.7619084886	0.0712365591	0.2107526882
0.7609438861	0.0712365591	0.2131720430
0.7609136684	0.0715053763	0.2131720430
0.7600067722	0.0715053763	0.2145161290
0.7598054787	0.0717741935	0.2145161290
0.7597545131	0.0717741935	0.2147849462
0.7596826622	0.0723118280	0.2147849462
0.7580836921	0.0723118280	0.2163978495
0.7577199543	0.0728494624	0.2163978495
0.7569087988	0.0728494624	0.2177419355
0.7566185761	0.0733870968	0.2177419355
0.7555826867	0.0733870968	0.2193548387
0.7555638798	0.0736559140	0.2193548387
0.7545006060	0.0736559140	0.2223118280
0.7540559428	0.0744623656	0.2223118280
0.7539984185	0.0744623656	0.2228494624
0.7536610926	0.0744623656	0.2236559140
0.7536501685	0.0747311828	0.2236559140
0.7535847903	0.0747311828	0.2239247312
0.7532572447	0.0752688172	0.2239247312
0.7531022493	0.0752688172	0.2244623656
0.7529959908	0.0755376344	0.2244623656
0.7520309232	0.0755376344	0.2260752688
0.7520247871	0.0758064516	0.2260752688
0.7520101823	0.0758064516	0.2266129032
0.7518286199	0.0760752688	0.2266129032
0.7511676606	0.0760752688	0.2274193548
0.7510869039	0.0763440860	0.2274193548
0.7498349433	0.0763440860	0.2298387097
0.7494615684	0.0768817204	0.2298387097
0.7492220527	0.0768817204	0.2303763441
0.7491602690	0.0771505376	0.2303763441
0.7489701394	0.0771505376	0.2309139785
0.7487081470	0.0776881720	0.2309139785
0.7485644357	0.0776881720	0.2311827957
0.7483585963	0.0779569892	0.2311827957
0.7466142056	0.0779569892	0.2336021505
0.7463373889	0.0784946237	0.2336021505
0.7460952968	0.0784946237	0.2346774194
0.7460849862	0.0784946237	0.2352150538
0.7455128272	0.0784946237	0.2365591398
0.7455022527	0.0784946237	0.2370967742
0.7450249992	0.0784946237	0.2381720430
0.7449900929	0.0787634409	0.2381720430
0.7449263156	0.0787634409	0.2384408602
0.7447644456	0.0787634409	0.2389784946
0.7447362891	0.0787634409	0.2392473118
0.7444567718	0.0790322581	0.2392473118
0.7437343017	0.0790322581	0.2411290323
0.7435378250	0.0793010753	0.2411290323
0.7430736041	0.0793010753	0.2419354839
0.7428912141	0.0795698925	0.2419354839
0.7428264248	0.0795698925	0.2422043011
0.7427504045	0.0798387097	0.2422043011
0.7426354099	0.0798387097	0.2424731183
0.7424113785	0.0803763441	0.2424731183
0.7415017716	0.0803763441	0.2440860215
0.7412522177	0.0809139785	0.2440860215
0.7408247123	0.0809139785	0.2443548387
0.7406506708	0.0811827957	0.2443548387
0.7403722004	0.0811827957	0.2448924731
0.7397827002	0.0814516129	0.2448924731
0.7391185537	0.0814516129	0.2459677419
0.7388296257	0.0819892473	0.2459677419
0.7388121922	0.0819892473	0.2462365591
0.7387510167	0.0822580645	0.2462365591
0.7381746800	0.0822580645	0.2470430108
0.7379181479	0.0825268817	0.2470430108
0.7375437611	0.0825268817	0.2473118280
0.7374902143	0.0827956989	0.2473118280
0.7373509143	0.0827956989	0.2475806452
0.7373176164	0.0830645161	0.2475806452
0.7370206153	0.0830645161	0.2481182796
0.7369919428	0.0833333333	0.2481182796
0.7368959050	0.0833333333	0.2486559140
0.7368462649	0.0836021505	0.2486559140
0.7367640994	0.0836021505	0.2489247312
0.7365513916	0.0841397849	0.2489247312
0.7360321344	0.0841397849	0.2497311828
0.7359997896	0.0844086022	0.2497311828
0.7348753520	0.0844086022	0.2524193548
0.7347941324	0.0846774194	0.2524193548
0.7342733160	0.0846774194	0.2529569892
0.7342491650	0.0849462366	0.2529569892
0.7329453889	0.0849462366	0.2548387097
0.7328861162	0.0854838710	0.2548387097
0.7325797323	0.0854838710	0.2556451613
0.7325521027	0.0857526882	0.2556451613
0.7325097681	0.0857526882	0.2561827957
0.7324250635	0.0860215054	0.2561827957
0.7316182852	0.0860215054	0.2575268817
0.7315402006	0.0862903226	0.2575268817
0.7305969255	0.0862903226	0.2594086022
0.7301718374	0.0868279570	0.2594086022
0.7294448851	0.0868279570	0.2604838710
0.7293295019	0.0868279570	0.2610215054
0.7292958226	0.0870967742	0.2610215054
0.7290776228	0.0870967742	0.2618279570
0.7290605773	0.0873655914	0.2618279570
0.7281681091	0.0873655914	0.2626344086
0.7281393356	0.0876344086	0.2626344086
0.7276655164	0.0876344086	0.2634408602
0.7275447634	0.0879032258	0.2634408602
0.7258085762	0.0879032258	0.2653225806
0.7257145502	0.0884408602	0.2653225806
0.7252824594	0.0884408602	0.2663978495
0.7248813576	0.0889784946	0.2663978495
0.7246981892	0.0889784946	0.2672043011
0.7246591777	0.0892473118	0.2672043011
0.7232449849	0.0892473118	0.2685483871
0.7230246228	0.0897849462	0.2685483871
0.7228352391	0.0897849462	0.2690860215
0.7227424586	0.0900537634	0.2690860215
0.7227167708	0.0900537634	0.2693548387
0.7222930898	0.0903225806	0.2693548387
0.7220114638	0.0903225806	0.2698924731
0.7218749513	0.0905913978	0.2698924731
0.7215082267	0.0905913978	0.2706989247
0.7211151368	0.0913978495	0.2706989247
0.7211000974	0.0913978495	0.2709677419
0.7201974310	0.0919354839	0.2709677419
0.7190636843	0.0919354839	0.2720430108
0.7187774479	0.0922043011	0.2720430108
0.7187057416	0.0922043011	0.2723118280
0.7183765741	0.0924731183	0.2723118280
0.7165365352	0.0924731183	0.2758064516
0.7164636588	0.0927419355	0.2758064516
0.7163280287	0.0927419355	0.2760752688
0.7161504160	0.0930107527	0.2760752688
0.7158873633	0.0930107527	0.2766129032
0.7157995888	0.0932795699	0.2766129032
0.7139728462	0.0932795699	0.2793010753
0.7139666155	0.0935483871	0.2793010753
0.7138927090	0.0935483871	0.2795698925
0.7136662512	0.0938172043	0.2795698925
0.7135549090	0.0938172043	0.2798387097
0.7131561245	0.0940860215	0.2798387097
0.7130916960	0.0940860215	0.2801075269
0.7130239552	0.0943548387	0.2801075269
0.7128757871	0.0943548387	0.2803763441
0.7126030499	0.0951612903	0.2803763441
0.7125850092	0.0951612903	0.2806451613
0.7123597166	0.0954301075	0.2806451613
0.7123555888	0.0954301075	0.2809139785
0.7123514861	0.0956989247	0.2809139785
0.7107765870	0.0956989247	0.2827956989
0.7105641125	0.0959677419	0.2827956989
0.7105369635	0.0959677419	0.2830645161
0.7104617309	0.0962365591	0.2830645161
0.7102700031	0.0962365591	0.2836021505
0.7101930434	0.0965053763	0.2836021505
0.7092101727	0.0965053763	0.2852150538
0.7090472107	0.0967741935	0.2852150538
0.7085951267	0.0967741935	0.2857526882
0.7085477073	0.0970430108	0.2857526882
0.7082522639	0.0970430108	0.2865591398
0.7080688699	0.0973118280	0.2865591398
0.7079199786	0.0973118280	0.2870967742
0.7071062139	0.0978494624	0.2870967742
0.7069982275	0.0978494624	0.2873655914
0.7068830748	0.0981182796	0.2873655914
0.7060210831	0.0981182796	0.2897849462
0.7056174431	0.0986559140	0.2897849462
0.7051908433	0.0986559140	0.2919354839
0.7050187632	0.0991935484	0.2919354839
0.7046261505	0.0991935484	0.2924731183
0.7045036205	0.0997311828	0.2924731183
0.7036991539	0.0997311828	0.2935483871
0.7035488672	0.1000000000	0.2935483871
0.7033559577	0.1000000000	0.2938172043
0.7032517609	0.1002688172	0.2938172043
0.7030602079	0.1002688172	0.2943548387
0.7018748233	0.1005376344	0.2943548387
0.7017052590	0.1005376344	0.2946236559
0.7016091146	0.1008064516	0.2946236559
0.7013901748	0.1008064516	0.2951612903
0.7013746819	0.1010752688	0.2951612903
0.7011259736	0.1010752688	0.2956989247
0.7009928125	0.1010752688	0.2959677419
0.7006183070	0.1018817204	0.2959677419
0.7004554663	0.1018817204	0.2962365591
0.7003399621	0.1021505376	0.2962365591
0.6988561767	0.1021505376	0.2981182796
0.6988408628	0.1024193548	0.2981182796
0.6971326115	0.1024193548	0.3008064516
0.6969563567	0.1026881720	0.3008064516
0.6966755671	0.1026881720	0.3010752688
0.6966155187	0.1029569892	0.3010752688
0.6965947363	0.1029569892	0.3013440860
0.6964455297	0.1032258065	0.3013440860
0.6963227702	0.1032258065	0.3018817204
0.6961128694	0.1037634409	0.3018817204
0.6959145894	0.1037634409	0.3026881720
0.6951631697	0.1043010753	0.3026881720
0.6950637642	0.1043010753	0.3029569892
0.6948205120	0.1045698925	0.3029569892
0.6945280213	0.1045698925	0.3040322581
0.6944132195	0.1051075269	0.3040322581
0.6942828862	0.1051075269	0.3043010753
0.6942033746	0.1053763441	0.3043010753
0.6940435934	0.1053763441	0.3045698925
0.6925518446	0.1061827957	0.3045698925
0.6923652886	0.1061827957	0.3048387097
0.6921883550	0.1069892473	0.3048387097
0.6920824055	0.1069892473	0.3053763441
0.6919030788	0.1075268817	0.3053763441
0.6918738605	0.1077956989	0.3053763441
0.6918322596	0.1077956989	0.3056451613
0.6917130970	0.1083333333	0.3056451613
0.6911676934	0.1083333333	0.3059139785
0.6910146541	0.1086021505	0.3059139785
0.6899458309	0.1086021505	0.3069892473
0.6898619520	0.1088709677	0.3069892473
0.6896084358	0.1088709677	0.3077956989
0.6895761895	0.1091397849	0.3077956989
0.6885004914	0.1091397849	0.3102150538
0.6883638851	0.1094086022	0.3102150538
0.6875445222	0.1094086022	0.3110215054
0.6872630570	0.1096774194	0.3110215054
0.6865485268	0.1096774194	0.3123655914
0.6865247965	0.1099462366	0.3123655914
0.6860680932	0.1099462366	0.3139784946
0.6859768868	0.1102150538	0.3139784946
0.6856832817	0.1102150538	0.3145161290
0.6852903379	0.1104838710	0.3145161290
0.6851819590	0.1104838710	0.3153225806
0.6850167525	0.1107526882	0.3153225806
0.6841129652	0.1107526882	0.3166666667
0.6839256032	0.1110215054	0.3166666667
0.6832428219	0.1110215054	0.3180107527
0.6832156840	0.1112903226	0.3180107527
0.6830036617	0.1112903226	0.3185483871
0.6829928427	0.1112903226	0.3190860215
0.6829598762	0.1112903226	0.3193548387
0.6828436623	0.1115591398	0.3193548387
0.6819705023	0.1115591398	0.3198924731
0.6816609999	0.1120967742	0.3198924731
0.6816409658	0.1120967742	0.3201612903
0.6816151988	0.1123655914	0.3201612903
0.6812818514	0.1123655914	0.3209677419
0.6812673215	0.1126344086	0.3209677419
0.6796158230	0.1126344086	0.3239247312
0.6795963868	0.1129032258	0.3239247312
0.6792306869	0.1129032258	0.3247311828
0.6790562626	0.1134408602	0.3247311828
0.6788596023	0.1134408602	0.3250000000
0.6786501713	0.1142473118	0.3250000000
0.6765629684	0.1142473118	0.3287634409
0.6765491437	0.1145161290	0.3287634409
0.6763491402	0.1145161290	0.3295698925
0.6763206767	0.1145161290	0.3301075269
0.6761785007	0.1147849462	0.3301075269
0.6760197068	0.1147849462	0.3309139785
0.6757069036	0.1150537634	0.3309139785
0.6750738647	0.1150537634	0.3319892473
0.6749623462	0.1150537634	0.3327956989
0.6749561681	0.1153225806	0.3327956989
0.6748950455	0.1153225806	0.3330645161
0.6747639867	0.1161290323	0.3330645161
0.6747495343	0.1161290323	0.3333333333
0.6742983031	0.1166666667	0.3333333333
0.6736908445	0.1166666667	0.3357526882
0.6735594713	0.1172043011	0.3357526882
0.6734549265	0.1174731183	0.3357526882
0.6725055087	0.1174731183	0.3373655914
0.6724340666	0.1177419355	0.3373655914
0.6721377178	0.1177419355	0.3379032258
0.6719974929	0.1180107527	0.3379032258
0.6713858480	0.1180107527	0.3397849462
0.6712116022	0.1182795699	0.3397849462
0.6708980899	0.1182795699	0.3400537634
0.6707668181	0.1185483871	0.3400537634
0.6703932641	0.1185483871	0.3408602151
0.6698710524	0.1185483871	0.3413978495
0.6698048915	0.1185483871	0.3419354839
0.6694957676	0.1190860215	0.3419354839
0.6668715598	0.1190860215	0.3465053763
0.6668639836	0.1193548387	0.3465053763
0.6667875295	0.1193548387	0.3470430108
0.6667810525	0.1193548387	0.3473118280
0.6663476415	0.1201612903	0.3473118280
0.6662622244	0.1201612903	0.3483870968
0.6658233288	0.1206989247	0.3483870968
0.6657424244	0.1206989247	0.3486559140
0.6655882557	0.1209677419	0.3486559140
0.6644805667	0.1209677419	0.3500000000
0.6644697579	0.1212365591	0.3500000000
0.6636703991	0.1212365591	0.3510752688
0.6632019173	0.1217741935	0.3510752688
0.6630248688	0.1217741935	0.3513440860
0.6629394093	0.1223118280	0.3513440860
0.6628063788	0.1223118280	0.3518817204
0.6625910309	0.1225806452	0.3518817204
0.6625797164	0.1225806452	0.3521505376
0.6625527784	0.1228494624	0.3521505376
0.6619459619	0.1228494624	0.3529569892
0.6616278566	0.1231182796	0.3529569892
0.6605266830	0.1231182796	0.3548387097
0.6604800461	0.1233870968	0.3548387097
0.6596878923	0.1233870968	0.3559139785
0.6596094996	0.1236559140	0.3559139785
0.6591470670	0.1236559140	0.3564516129
0.6590454593	0.1239247312	0.3564516129
0.6590007057	0.1239247312	0.3567204301
0.6587313831	0.1241935484	0.3567204301
0.6586576365	0.1241935484	0.3569892473
0.6586421525	0.1241935484	0.3575268817
0.6585612128	0.1241935484	0.3577956989
0.6579022729	0.1250000000	0.3577956989
0.6570185407	0.1250000000	0.3588709677
0.6568153577	0.1252688172	0.3588709677
0.6566682507	0.1252688172	0.3594086022
0.6566446040	0.1252688172	0.3599462366
0.6562166415	0.1252688172	0.3607526882
0.6561112086	0.1255376344	0.3607526882
0.6561050879	0.1255376344	0.3610215054
0.6558867884	0.1260752688	0.3610215054
0.6558132418	0.1260752688	0.3612903226
0.6556777290	0.1266129032	0.3612903226
0.6543964961	0.1266129032	0.3647849462
0.6539644881	0.1271505376	0.3647849462
0.6528065734	0.1271505376	0.3669354839
0.6527914720	0.1271505376	0.3674731183
0.6527247005	0.1271505376	0.3677419355
0.6526931428	0.1274193548	0.3677419355
0.6523808042	0.1274193548	0.3685483871
0.6523748554	0.1276881720	0.3685483871
0.6523108768	0.1276881720	0.3688172043
0.6521867526	0.1279569892	0.3688172043
0.6508397605	0.1279569892	0.3717741935
0.6507574916	0.1279569892	0.3723118280
0.6506363632	0.1279569892	0.3731182796
0.6503265141	0.1282258065	0.3731182796
0.6502715793	0.1282258065	0.3733870968
0.6500183747	0.1284946237	0.3733870968
0.6496106778	0.1284946237	0.3739247312
0.6496105852	0.1287634409	0.3739247312
0.6493411671	0.1287634409	0.3741935484
0.6491749168	0.1290322581	0.3741935484
0.6488409510	0.1290322581	0.3752688172
0.6487701373	0.1293010753	0.3752688172
0.6487348559	0.1293010753	0.3755376344
0.6484941950	0.1295698925	0.3755376344
0.6483264162	0.1295698925	0.3760752688
0.6482854675	0.1298387097	0.3760752688
0.6479246560	0.1298387097	0.3776881720
0.6477892874	0.1301075269	0.3776881720
0.6472652013	0.1301075269	0.3795698925
0.6471501540	0.1306451613	0.3795698925
0.6464975137	0.1306451613	0.3806451613
0.6459255881	0.1311827957	0.3806451613
0.6455111600	0.1311827957	0.3811827957
0.6454788692	0.1314516129	0.3811827957
0.6452445144	0.1314516129	0.3817204301
0.6451943369	0.1317204301	0.3817204301
0.6450363437	0.1317204301	0.3822580645
0.6449675529	0.1319892473	0.3822580645
0.6448318087	0.1319892473	0.3825268817
0.6448153171	0.1322580645	0.3825268817
0.6446945876	0.1322580645	0.3827956989
0.6446154048	0.1325268817	0.3827956989
0.6439537633	0.1325268817	0.3830645161
0.6437182529	0.1327956989	0.3830645161
0.6432617142	0.1327956989	0.3844086022
0.6427220095	0.1333333333	0.3844086022
0.6418744499	0.1333333333	0.3849462366
0.6418447200	0.1336021505	0.3849462366
0.6418343639	0.1336021505	0.3852150538
0.6414406916	0.1344086022	0.3852150538
0.6405707198	0.1344086022	0.3862903226
0.6405255577	0.1346774194	0.3862903226
0.6404856680	0.1346774194	0.3865591398
0.6403551485	0.1349462366	0.3865591398
0.6394972160	0.1349462366	0.3879032258
0.6390678234	0.1352150538	0.3879032258
0.6390099025	0.1352150538	0.3881720430
0.6388706821	0.1354838710	0.3881720430
0.6386909131	0.1354838710	0.3884408602
0.6385521725	0.1357526882	0.3884408602
0.6385024175	0.1357526882	0.3887096774
0.6382187645	0.1365591398	0.3887096774
0.6378956440	0.1365591398	0.3892473118
0.6375623703	0.1373655914	0.3892473118
0.6374795196	0.1373655914	0.3897849462
0.6372670341	0.1373655914	0.3908602151
0.6371281051	0.1376344086	0.3908602151
0.6361643996	0.1376344086	0.3932795699
0.6361039943	0.1379032258	0.3932795699
0.6358410435	0.1379032258	0.3938172043
0.6358213158	0.1381720430	0.3938172043
0.6355262652	0.1381720430	0.3946236559
0.6353710274	0.1384408602	0.3946236559
0.6353440639	0.1384408602	0.3951612903
0.6352755815	0.1387096774	0.3951612903
0.6351262309	0.1387096774	0.3954301075
0.6349836573	0.1389784946	0.3954301075
0.6349420501	0.1389784946	0.3959677419
0.6347936398	0.1389784946	0.3965053763
0.6347434228	0.1389784946	0.3967741935
0.6344822800	0.1395161290	0.3967741935
0.6338345298	0.1395161290	0.3991935484
0.6338158248	0.1397849462	0.3991935484
0.6328262994	0.1397849462	0.4018817204
0.6322058544	0.1400537634	0.4018817204
0.6321718279	0.1400537634	0.4021505376
0.6319379621	0.1403225806	0.4021505376
0.6317837086	0.1403225806	0.4024193548
0.6314273474	0.1408602151	0.4024193548
0.6309824975	0.1408602151	0.4029569892
0.6309071796	0.1411290323	0.4029569892
0.6307492338	0.1411290323	0.4032258065
0.6307074538	0.1413978495	0.4032258065
0.6302974220	0.1413978495	0.4037634409
0.6296997890	0.1416666667	0.4037634409
0.6296620629	0.1416666667	0.4040322581
0.6291586313	0.1422043011	0.4040322581
0.6277498795	0.1422043011	0.4069892473
0.6276939234	0.1424731183	0.4069892473
0.6276533310	0.1424731183	0.4072580645
0.6275583092	0.1430107527	0.4072580645
0.6274866204	0.1430107527	0.4075268817
0.6274531785	0.1432795699	0.4075268817
0.6267820048	0.1432795699	0.4086021505
0.6267398085	0.1435483871	0.4086021505
0.6265537930	0.1435483871	0.4091397849
0.6263843361	0.1438172043	0.4091397849
0.6259450137	0.1438172043	0.4094086022
0.6258530191	0.1438172043	0.4099462366
0.6255875530	0.1438172043	0.4107526882
0.6254040941	0.1440860215	0.4107526882
0.6251932659	0.1440860215	0.4112903226
0.6251530669	0.1443548387	0.4112903226
0.6250375141	0.1443548387	0.4115591398
0.6249078532	0.1443548387	0.4120967742
0.6238442349	0.1443548387	0.4134408602
0.6236764089	0.1448924731	0.4134408602
0.6234183614	0.1448924731	0.4139784946
0.6231704629	0.1451612903	0.4139784946
0.6223100399	0.1451612903	0.4166666667
0.6221803898	0.1454301075	0.4166666667
0.6221687148	0.1454301075	0.4169354839
0.6221432114	0.1456989247	0.4169354839
0.6213318311	0.1456989247	0.4180107527
0.6213131965	0.1459677419	0.4180107527
0.6210940005	0.1459677419	0.4185483871
0.6209094030	0.1465053763	0.4185483871
0.6206764219	0.1465053763	0.4196236559
0.6201185848	0.1467741935	0.4196236559
0.6193098076	0.1467741935	0.4220430108
0.6191561881	0.1470430108	0.4220430108
0.6187635712	0.1470430108	0.4228494624
0.6187554850	0.1473118280	0.4228494624
0.6182108198	0.1473118280	0.4231182796
0.6180784636	0.1475806452	0.4231182796
0.6176548906	0.1475806452	0.4252688172
0.6171188497	0.1478494624	0.4252688172
0.6171130822	0.1478494624	0.4255376344
0.6169382301	0.1483870968	0.4255376344
0.6157149529	0.1483870968	0.4271505376
0.6151000840	0.1486559140	0.4271505376
0.6144411306	0.1486559140	0.4279569892
0.6143990649	0.1489247312	0.4279569892
0.6138716435	0.1489247312	0.4287634409
0.6137977208	0.1491935484	0.4287634409
0.6133525889	0.1491935484	0.4295698925
0.6131934142	0.1494623656	0.4295698925
0.6130862348	0.1494623656	0.4298387097
0.6130488882	0.1497311828	0.4298387097
0.6115647842	0.1497311828	0.4325268817
0.6111864346	0.1500000000	0.4325268817
0.6111451752	0.1500000000	0.4327956989
0.6110718552	0.1502688172	0.4327956989
0.6106506747	0.1502688172	0.4341397849
0.6103827653	0.1505376344	0.4341397849
0.6097677371	0.1505376344	0.4352150538
0.6094978747	0.1510752688	0.4352150538
0.6087193461	0.1510752688	0.4365591398
0.6082835369	0.1518817204	0.4365591398
0.6082298949	0.1518817204	0.4373655914
0.6080490035	0.1521505376	0.4373655914
0.6080103586	0.1521505376	0.4376344086
0.6079771144	0.1524193548	0.4376344086
0.6074673360	0.1524193548	0.4389784946
0.6073305894	0.1526881720	0.4389784946
0.6072618652	0.1526881720	0.4395161290
0.6072553359	0.1529569892	0.4395161290
0.6068648137	0.1529569892	0.4403225806
0.6061846843	0.1532258065	0.4403225806
0.6049693559	0.1532258065	0.4422043011
0.6046861718	0.1534946237	0.4422043011
0.6042844669	0.1534946237	0.4427419355
0.6042799020	0.1537634409	0.4427419355
0.6040875422	0.1537634409	0.4432795699
0.6037625391	0.1537634409	0.4438172043
0.6034025380	0.1540322581	0.4438172043
0.6033412484	0.1540322581	0.4443548387
0.6029516895	0.1545698925	0.4443548387
0.6029345640	0.1545698925	0.4446236559
0.6028435974	0.1548387097	0.4446236559
0.6021654209	0.1548387097	0.4454301075
0.6020154655	0.1548387097	0.4459677419
0.6015325627	0.1548387097	0.4467741935
0.6014849767	0.1551075269	0.4467741935
0.6011741272	0.1551075269	0.4475806452
0.6010241063	0.1553763441	0.4475806452
0.6006525010	0.1553763441	0.4478494624
0.6001608437	0.1556451613	0.4478494624
0.6001089074	0.1556451613	0.4481182796
0.6000486562	0.1559139785	0.4481182796
0.5990554274	0.1559139785	0.4486559140
0.5987594119	0.1561827957	0.4486559140
0.5982620310	0.1561827957	0.4502688172
0.5978100166	0.1569892473	0.4502688172
0.5966713439	0.1569892473	0.4524193548
0.5962317340	0.1575268817	0.4524193548
0.5961845002	0.1575268817	0.4526881720
0.5959185480	0.1577956989	0.4526881720
0.5949092393	0.1577956989	0.4553763441
0.5937696261	0.1583333333	0.4553763441
0.5930013300	0.1583333333	0.4561827957
0.5926327991	0.1591397849	0.4561827957
0.5909591342	0.1591397849	0.4588709677
0.5908269091	0.1594086022	0.4588709677
0.5894739342	0.1594086022	0.4599462366
0.5894294809	0.1596774194	0.4599462366
0.5893190295	0.1596774194	0.4604838710
0.5892357371	0.1602150538	0.4604838710
0.5883080858	0.1602150538	0.4612903226
0.5881262523	0.1604838710	0.4612903226
0.5873727156	0.1604838710	0.4620967742
0.5872115488	0.1607526882	0.4620967742
0.5868131125	0.1607526882	0.4631720430
0.5864951791	0.1610215054	0.4631720430
0.5857238815	0.1610215054	0.4642473118
0.5855184519	0.1615591398	0.4642473118
0.5854001603	0.1615591398	0.4650537634
0.5853391699	0.1618279570	0.4650537634
0.5848521206	0.1618279570	0.4658602151
0.5848242606	0.1620967742	0.4658602151
0.5848189587	0.1620967742	0.4661290323
0.5847766992	0.1623655914	0.4661290323
0.5845618205	0.1623655914	0.4666666667
0.5845158828	0.1626344086	0.4666666667
0.5836781547	0.1626344086	0.4674731183
0.5831925973	0.1637096774	0.4674731183
0.5831167258	0.1637096774	0.4680107527
0.5820149989	0.1639784946	0.4680107527
0.5808571659	0.1639784946	0.4696236559
0.5802285357	0.1647849462	0.4696236559
0.5786088362	0.1647849462	0.4715053763
0.5785196789	0.1650537634	0.4715053763
0.5782631435	0.1650537634	0.4723118280
0.5782376976	0.1653225806	0.4723118280
0.5778594130	0.1653225806	0.4733870968
0.5774068579	0.1655913978	0.4733870968
0.5765262564	0.1655913978	0.4744623656
0.5765034740	0.1658602151	0.4744623656
0.5761805363	0.1658602151	0.4747311828
0.5758506464	0.1666666667	0.4747311828
0.5730414600	0.1666666667	0.4779569892
0.5729924590	0.1669354839	0.4779569892
0.5726804756	0.1669354839	0.4787634409
0.5722814763	0.1674731183	0.4787634409
0.5716442611	0.1674731183	0.4795698925
0.5711486468	0.1682795699	0.4795698925
0.5707222015	0.1682795699	0.4798387097
0.5705294596	0.1685483871	0.4798387097
0.5702041055	0.1685483871	0.4809139785
0.5694392020	0.1693548387	0.4809139785
0.5687030756	0.1693548387	0.4817204301
0.5680582618	0.1698924731	0.4817204301
0.5679871539	0.1698924731	0.4819892473
0.5677853600	0.1704301075	0.4819892473
0.5675864264	0.1704301075	0.4822580645
0.5675697363	0.1706989247	0.4822580645
0.5662487184	0.1706989247	0.4836021505
0.5660350928	0.1709677419	0.4836021505
0.5658132466	0.1709677419	0.4844086022
0.5656260426	0.1712365591	0.4844086022
0.5644346891	0.1712365591	0.4852150538
0.5634590393	0.1717741935	0.4852150538
0.5632397785	0.1717741935	0.4857526882
0.5632331436	0.1720430108	0.4857526882
0.5630321968	0.1720430108	0.4862903226
0.5626687319	0.1725806452	0.4862903226
0.5625834171	0.1725806452	0.4865591398
0.5624632414	0.1728494624	0.4865591398
0.5619902533	0.1728494624	0.4876344086
0.5619895578	0.1731182796	0.4876344086
0.5613620407	0.1731182796	0.4881720430
0.5609899144	0.1736559140	0.4881720430
0.5602045922	0.1736559140	0.4889784946
0.5600581097	0.1739247312	0.4889784946
0.5591078684	0.1739247312	0.4900537634
0.5586441180	0.1744623656	0.4900537634
0.5580431334	0.1744623656	0.4908602151
0.5579741460	0.1747311828	0.4908602151
0.5567667264	0.1747311828	0.4924731183
0.5567241962	0.1750000000	0.4924731183
0.5562881641	0.1750000000	0.4935483871
0.5555843830	0.1755376344	0.4935483871
0.5553030227	0.1755376344	0.4938172043
0.5552513320	0.1758064516	0.4938172043
0.5548257905	0.1758064516	0.4946236559
0.5548182432	0.1763440860	0.4946236559
0.5543984699	0.1763440860	0.4954301075
0.5536486166	0.1766129032	0.4954301075
0.5534566675	0.1766129032	0.4967741935
0.5528237037	0.1771505376	0.4967741935
0.5523895131	0.1771505376	0.4973118280
0.5523793780	0.1774193548	0.4973118280
0.5510458870	0.1774193548	0.4983870968
0.5509384242	0.1776881720	0.4983870968
0.5500612664	0.1776881720	0.4989247312
0.5496397743	0.1782258065	0.4989247312
0.5490977870	0.1782258065	0.4991935484
0.5484128703	0.1787634409	0.4991935484
0.5479537542	0.1787634409	0.4994623656
0.5472896603	0.1790322581	0.4994623656
0.5466674590	0.1790322581	0.5000000000
0.5461828000	0.1795698925	0.5000000000
0.5459011766	0.1795698925	0.5013440860
0.5456676305	0.1798387097	0.5013440860
0.5446646354	0.1798387097	0.5024193548
0.5428604490	0.1803763441	0.5024193548
0.5427541534	0.1803763441	0.5026881720
0.5424060148	0.1809139785	0.5026881720
0.5401355559	0.1809139785	0.5056451613
0.5395449282	0.1811827957	0.5056451613
0.5384521157	0.1811827957	0.5061827957
0.5382249634	0.1814516129	0.5061827957
0.5373900916	0.1814516129	0.5072580645
0.5369134260	0.1819892473	0.5072580645
0.5359700906	0.1819892473	0.5077956989
0.5358904161	0.1822580645	0.5077956989
0.5322247011	0.1822580645	0.5118279570
0.5306380369	0.1833333333	0.5118279570
0.5299984425	0.1833333333	0.5120967742
0.5293817938	0.1838709677	0.5120967742
0.5277553114	0.1838709677	0.5126344086
0.5274759847	0.1838709677	0.5131720430
0.5268437707	0.1841397849	0.5131720430
0.5242158179	0.1841397849	0.5161290323
0.5241408312	0.1844086022	0.5161290323
0.5233948393	0.1844086022	0.5169354839
0.5231632436	0.1846774194	0.5169354839
0.5223989824	0.1846774194	0.5174731183
0.5223725293	0.1849462366	0.5174731183
0.5221247452	0.1849462366	0.5177419355
0.5209460106	0.1865591398	0.5177419355
0.5194125770	0.1865591398	0.5185483871
0.5192349165	0.1868279570	0.5185483871
0.5189667113	0.1868279570	0.5190860215
0.5175019663	0.1873655914	0.5190860215
0.5173925875	0.1873655914	0.5193548387
0.5172419213	0.1873655914	0.5198924731
0.5158642160	0.1873655914	0.5206989247
0.5156596433	0.1876344086	0.5206989247
0.5156548727	0.1876344086	0.5209677419
0.5152355272	0.1881720430	0.5209677419
0.5148938554	0.1881720430	0.5215053763
0.5123447346	0.1881720430	0.5231182796
0.5118119513	0.1884408602	0.5231182796
0.5109830774	0.1884408602	0.5241935484
0.5100424434	0.1889784946	0.5241935484
0.5097023441	0.1889784946	0.5244623656
0.5095474520	0.1892473118	0.5244623656
0.5086154933	0.1892473118	0.5250000000
0.5070143619	0.1897849462	0.5250000000
0.5064322884	0.1897849462	0.5255376344
0.5062719194	0.1903225806	0.5255376344
0.5061443874	0.1903225806	0.5258064516
0.5057253800	0.1908602151	0.5258064516
0.5052357113	0.1908602151	0.5260752688
0.5031779067	0.1913978495	0.5260752688
0.5019720281	0.1913978495	0.5266129032
0.5017713832	0.1916666667	0.5266129032
0.5004764681	0.1916666667	0.5274193548
0.4984366664	0.1930107527	0.5274193548
0.4982302225	0.1930107527	0.5282258065
0.4981056464	0.1932795699	0.5282258065
0.4973919966	0.1932795699	0.5284946237
0.4971657634	0.1935483871	0.5284946237
0.4969795170	0.1935483871	0.5293010753
0.4960044371	0.1943548387	0.5293010753
0.4938342820	0.1943548387	0.5306451613
0.4935643715	0.1946236559	0.5306451613
0.4933087267	0.1946236559	0.5311827957
0.4932364286	0.1948924731	0.5311827957
0.4923506336	0.1948924731	0.5319892473
0.4915582139	0.1954301075	0.5319892473
0.4905715218	0.1954301075	0.5330645161
0.4896985084	0.1959677419	0.5330645161
0.4890373606	0.1959677419	0.5336021505
0.4882209619	0.1965053763	0.5336021505
0.4877972982	0.1965053763	0.5341397849
0.4872794171	0.1970430108	0.5341397849
0.4871897073	0.1970430108	0.5346774194
0.4869220945	0.1973118280	0.5346774194
0.4865382827	0.1973118280	0.5349462366
0.4860582032	0.1975806452	0.5349462366
0.4857615656	0.1975806452	0.5352150538
0.4849645938	0.1978494624	0.5352150538
0.4847111436	0.1978494624	0.5357526882
0.4836863877	0.1986559140	0.5357526882
0.4833513147	0.1986559140	0.5360215054
0.4830089654	0.1989247312	0.5360215054
0.4826596757	0.1989247312	0.5365591398
0.4825207805	0.1991935484	0.5365591398
0.4824671593	0.1991935484	0.5368279570
0.4818144197	0.1994623656	0.5368279570
0.4814976927	0.1994623656	0.5370967742
0.4810283746	0.1997311828	0.5370967742
0.4786300627	0.1997311828	0.5387096774
0.4781750366	0.2005376344	0.5387096774
0.4761229619	0.2005376344	0.5400537634
0.4748215501	0.2010752688	0.5400537634
0.4742914768	0.2010752688	0.5403225806
0.4737348305	0.2021505376	0.5403225806
0.4728889649	0.2021505376	0.5416666667
0.4727223137	0.2024193548	0.5416666667
0.4725307180	0.2024193548	0.5419354839
0.4719225679	0.2029569892	0.5419354839
0.4705473822	0.2029569892	0.5424731183
0.4703500619	0.2032258065	0.5424731183
0.4697301784	0.2032258065	0.5432795699
0.4693618628	0.2034946237	0.5432795699
0.4691879175	0.2034946237	0.5435483871
0.4691702618	0.2037634409	0.5435483871
0.4677343029	0.2037634409	0.5440860215
0.4672017490	0.2043010753	0.5440860215
0.4669590684	0.2043010753	0.5443548387
0.4666369860	0.2045698925	0.5443548387
0.4663967846	0.2045698925	0.5446236559
0.4658952374	0.2048387097	0.5446236559
0.4653088763	0.2048387097	0.5456989247
0.4648325186	0.2051075269	0.5456989247
0.4628393967	0.2051075269	0.5475806452
0.4621032423	0.2056451613	0.5475806452
0.4613677217	0.2056451613	0.5481182796
0.4607077668	0.2064516129	0.5481182796
0.4595388356	0.2064516129	0.5483870968
0.4593175316	0.2069892473	0.5483870968
0.4588482959	0.2069892473	0.5489247312
0.4578123299	0.2075268817	0.5489247312
0.4577350809	0.2075268817	0.5491935484
0.4571941448	0.2077956989	0.5491935484
0.4565576451	0.2077956989	0.5494623656
0.4556373475	0.2083333333	0.5494623656
0.4554317762	0.2083333333	0.5497311828
0.4544841375	0.2091397849	0.5497311828
0.4543427327	0.2091397849	0.5505376344
0.4540758055	0.2094086022	0.5505376344
0.4539898183	0.2094086022	0.5508064516
0.4539312479	0.2096774194	0.5508064516
0.4531551689	0.2096774194	0.5518817204
0.4530139670	0.2099462366	0.5518817204
0.4516785017	0.2099462366	0.5534946237
0.4516562875	0.2102150538	0.5534946237
0.4513690377	0.2102150538	0.5537634409
0.4512222177	0.2104838710	0.5537634409
0.4507760381	0.2104838710	0.5545698925
0.4499891717	0.2107526882	0.5545698925
0.4483222420	0.2107526882	0.5556451613
0.4482705648	0.2110215054	0.5556451613
0.4482371741	0.2110215054	0.5559139785
0.4464169124	0.2115591398	0.5559139785
0.4442904133	0.2115591398	0.5572580645
0.4439435070	0.2118279570	0.5572580645
0.4435509537	0.2118279570	0.5575268817
0.4432712833	0.2120967742	0.5575268817
0.4431303991	0.2120967742	0.5577956989
0.4430290978	0.2123655914	0.5577956989
0.4401670826	0.2123655914	0.5591397849
0.4399566522	0.2126344086	0.5591397849
0.4371882305	0.2126344086	0.5599462366
0.4371130627	0.2129032258	0.5599462366
0.4355986172	0.2129032258	0.5607526882
0.4345301532	0.2137096774	0.5607526882
0.4344546734	0.2137096774	0.5610215054
0.4336218208	0.2139784946	0.5610215054
0.4331816385	0.2139784946	0.5615591398
0.4330033317	0.2142473118	0.5615591398
0.4318599945	0.2142473118	0.5618279570
0.4309130574	0.2147849462	0.5618279570
0.4307918203	0.2147849462	0.5620967742
0.4304210025	0.2153225806	0.5620967742
0.4297916429	0.2153225806	0.5623655914
0.4294130379	0.2155913978	0.5623655914
0.4291412249	0.2155913978	0.5626344086
0.4278619544	0.2158602151	0.5626344086
0.4276832868	0.2158602151	0.5629032258
0.4272734857	0.2161290323	0.5629032258
0.4272113030	0.2161290323	0.5631720430
0.4259905123	0.2163978495	0.5631720430
0.4247524854	0.2163978495	0.5634408602
0.4241871485	0.2166666667	0.5634408602
0.4240167058	0.2166666667	0.5637096774
0.4236119926	0.2172043011	0.5637096774
0.4235669658	0.2172043011	0.5639784946
0.4234691704	0.2174731183	0.5639784946
0.4234109323	0.2174731183	0.5642473118
0.4233874289	0.2177419355	0.5642473118
0.4232786641	0.2177419355	0.5645161290
0.4231108081	0.2180107527	0.5645161290
0.4222694906	0.2180107527	0.5647849462
0.4219988339	0.2182795699	0.5647849462
0.4207151200	0.2182795699	0.5655913978
0.4200439566	0.2185483871	0.5655913978
0.4200155328	0.2185483871	0.5658602151
0.4196089559	0.2190860215	0.5658602151
0.4190543859	0.2190860215	0.5661290323
0.4189919187	0.2193548387	0.5661290323
0.4185141451	0.2193548387	0.5663978495
0.4183549770	0.2196236559	0.5663978495
0.4182779014	0.2196236559	0.5669354839
0.4177967080	0.2201612903	0.5669354839
0.4172376196	0.2201612903	0.5674731183
0.4172161757	0.2204301075	0.5674731183
0.4170464828	0.2204301075	0.5680107527
0.4167062144	0.2204301075	0.5685483871
0.4156563642	0.2209677419	0.5685483871
0.4154660583	0.2209677419	0.5688172043
0.4130521446	0.2220430108	0.5688172043
0.4123251492	0.2220430108	0.5693548387
0.4121847857	0.2223118280	0.5693548387
0.4105295337	0.2223118280	0.5704301075
0.4086451118	0.2236559140	0.5704301075
0.4078261897	0.2236559140	0.5715053763
0.4065684714	0.2252688172	0.5715053763
0.4065675453	0.2252688172	0.5717741935
0.4008598521	0.2290322581	0.5717741935
0.3986376782	0.2290322581	0.5728494624
0.3981970201	0.2293010753	0.5728494624
0.3970167465	0.2293010753	0.5733870968
0.3964038702	0.2301075269	0.5733870968
0.3956263695	0.2301075269	0.5736559140
0.3914892433	0.2317204301	0.5736559140
0.3911019726	0.2317204301	0.5739247312
0.3907584937	0.2319892473	0.5739247312
0.3900990810	0.2319892473	0.5741935484
0.3900422243	0.2322580645	0.5741935484
0.3897531348	0.2322580645	0.5744623656
0.3874186590	0.2333333333	0.5744623656
0.3863436135	0.2333333333	0.5750000000
0.3862565809	0.2336021505	0.5750000000
0.3851238320	0.2336021505	0.5752688172
0.3839812717	0.2344086022	0.5752688172
0.3835120179	0.2344086022	0.5755376344
0.3834773839	0.2346774194	0.5755376344
0.3822651728	0.2346774194	0.5768817204
0.3820622200	0.2352150538	0.5768817204
0.3819733233	0.2352150538	0.5774193548
0.3817568653	0.2354838710	0.5774193548
0.3810841538	0.2354838710	0.5776881720
0.3809907458	0.2354838710	0.5782258065
0.3803444694	0.2354838710	0.5787634409
0.3803180374	0.2357526882	0.5787634409
0.3802560991	0.2357526882	0.5790322581
0.3800472797	0.2362903226	0.5790322581
0.3799742906	0.2362903226	0.5793010753
0.3789263935	0.2370967742	0.5793010753
0.3777642286	0.2370967742	0.5798387097
0.3770481856	0.2376344086	0.5798387097
0.3768288455	0.2376344086	0.5801075269
0.3745420004	0.2387096774	0.5801075269
0.3739573095	0.2387096774	0.5803763441
0.3731942049	0.2395161290	0.5803763441
0.3729718039	0.2395161290	0.5806451613
0.3727560420	0.2397849462	0.5806451613
0.3724216588	0.2397849462	0.5809139785
0.3717302598	0.2400537634	0.5809139785
0.3714472684	0.2400537634	0.5811827957
0.3713322485	0.2403225806	0.5811827957
0.3704480472	0.2403225806	0.5819892473
0.3701011552	0.2408602151	0.5819892473
0.3680131874	0.2408602151	0.5827956989
0.3666516281	0.2413978495	0.5827956989
0.3662612490	0.2413978495	0.5830645161
0.3657638657	0.2419354839	0.5830645161
0.3647215256	0.2419354839	0.5838709677
0.3644147925	0.2424731183	0.5838709677
0.3643950740	0.2424731183	0.5844086022
0.3633904732	0.2430107527	0.5844086022
0.3631101142	0.2430107527	0.5846774194
0.3628393859	0.2432795699	0.5846774194
0.3624621786	0.2432795699	0.5852150538
0.3591706071	0.2454301075	0.5852150538
0.3590872071	0.2454301075	0.5854838710
0.3586163126	0.2459677419	0.5854838710
0.3582509669	0.2459677419	0.5860215054
0.3565944760	0.2470430108	0.5860215054
0.3550683893	0.2470430108	0.5868279570
0.3538442372	0.2486559140	0.5868279570
0.3537885596	0.2486559140	0.5870967742
0.3533072122	0.2491935484	0.5870967742
0.3525987391	0.2491935484	0.5876344086
0.3512072665	0.2500000000	0.5876344086
0.3507501034	0.2500000000	0.5879032258
0.3491745577	0.2516129032	0.5879032258
0.3487955363	0.2516129032	0.5884408602
0.3481313072	0.2521505376	0.5884408602
0.3480115420	0.2521505376	0.5887096774
0.3477868342	0.2529569892	0.5887096774
0.3477000324	0.2529569892	0.5889784946
0.3427810315	0.2556451613	0.5889784946
0.3424172464	0.2556451613	0.5892473118
0.3414923197	0.2561827957	0.5892473118
0.3414739850	0.2561827957	0.5895161290
0.3412847454	0.2564516129	0.5895161290
0.3412525828	0.2564516129	0.5897849462
0.3412244171	0.2567204301	0.5897849462
0.3408208860	0.2567204301	0.5903225806
0.3404672051	0.2567204301	0.5905913978
0.3399320681	0.2569892473	0.5905913978
0.3395162864	0.2569892473	0.5908602151
0.3376157319	0.2586021505	0.5908602151
0.3367601418	0.2586021505	0.5913978495
0.3365177648	0.2594086022	0.5913978495
0.3364647689	0.2594086022	0.5916666667
0.3363794933	0.2596774194	0.5916666667
0.3348837220	0.2596774194	0.5922043011
0.3339563124	0.2604838710	0.5922043011
0.3337073775	0.2604838710	0.5924731183
0.3333823760	0.2612903226	0.5924731183
0.3331116073	0.2612903226	0.5930107527
0.3317605709	0.2623655914	0.5930107527
0.3314999386	0.2623655914	0.5932795699
0.3302232558	0.2629032258	0.5932795699
0.3297849691	0.2629032258	0.5935483871
0.3290136895	0.2634408602	0.5935483871
0.3287774890	0.2634408602	0.5938172043
0.3267453791	0.2642473118	0.5938172043
0.3253694532	0.2642473118	0.5946236559
0.3252682255	0.2645161290	0.5946236559
0.3237153492	0.2645161290	0.5954301075
0.3233326104	0.2653225806	0.5954301075
0.3229767632	0.2653225806	0.5959677419
0.3213272385	0.2666666667	0.5959677419
0.3213092312	0.2666666667	0.5962365591
0.3208821620	0.2669354839	0.5962365591
0.3191278103	0.2669354839	0.5973118280
0.3183978162	0.2672043011	0.5973118280
0.3183684581	0.2672043011	0.5975806452
0.3148421144	0.2704301075	0.5975806452
0.3148314538	0.2704301075	0.5978494624
0.3143959126	0.2709677419	0.5978494624
0.3142261038	0.2709677419	0.5981182796
0.3136683994	0.2720430108	0.5981182796
0.3135198086	0.2720430108	0.5983870968
0.3135143880	0.2723118280	0.5983870968
0.3129858036	0.2723118280	0.5989247312
0.3126993853	0.2725806452	0.5989247312
0.3125887404	0.2725806452	0.5991935484
0.3121674761	0.2728494624	0.5991935484
0.3120933320	0.2728494624	0.5994623656
0.3120187183	0.2728494624	0.6000000000
0.3119345668	0.2731182796	0.6000000000
0.3119260070	0.2731182796	0.6002688172
0.3117671673	0.2733870968	0.6002688172
0.3116344241	0.2733870968	0.6005376344
0.3115495931	0.2733870968	0.6010752688
0.3111358139	0.2739247312	0.6010752688
0.3111104423	0.2739247312	0.6013440860
0.3109650560	0.2741935484	0.6013440860
0.3109189896	0.2741935484	0.6018817204
0.3104126337	0.2752688172	0.6018817204
0.3099800470	0.2752688172	0.6024193548
0.3097772357	0.2755376344	0.6024193548
0.3089668316	0.2755376344	0.6034946237
0.3085747605	0.2763440860	0.6034946237
0.3084436967	0.2763440860	0.6037634409
0.3080172577	0.2768817204	0.6037634409
0.3076568559	0.2768817204	0.6040322581
0.3071941713	0.2774193548	0.6040322581
0.3070634040	0.2774193548	0.6043010753
0.3064849476	0.2779569892	0.6043010753
0.3060843507	0.2779569892	0.6045698925
0.3060319108	0.2782258065	0.6045698925
0.3056878859	0.2782258065	0.6051075269
0.3054245191	0.2787634409	0.6051075269
0.3051445472	0.2787634409	0.6053763441
0.3049899331	0.2793010753	0.6053763441
0.3045943703	0.2793010753	0.6059139785
0.3043284022	0.2795698925	0.6059139785
0.3040268110	0.2795698925	0.6061827957
0.3039121588	0.2798387097	0.6061827957
0.3033358751	0.2798387097	0.6064516129
0.3031734620	0.2801075269	0.6064516129
0.3030839609	0.2801075269	0.6067204301
0.3030619008	0.2803763441	0.6067204301
0.3028779872	0.2803763441	0.6069892473
0.3024823640	0.2803763441	0.6075268817
0.3021461898	0.2811827957	0.6075268817
0.3019114710	0.2817204301	0.6075268817
0.3014699710	0.2819892473	0.6075268817
0.2999460874	0.2819892473	0.6091397849
0.2995952351	0.2822580645	0.6091397849
0.2991821585	0.2822580645	0.6099462366
0.2991731145	0.2825268817	0.6099462366
0.2986808189	0.2825268817	0.6107526882
0.2986552275	0.2827956989	0.6107526882
0.2986520464	0.2827956989	0.6110215054
0.2983023542	0.2830645161	0.6110215054
0.2976929623	0.2830645161	0.6118279570
0.2970986810	0.2838709677	0.6118279570
0.2968548085	0.2838709677	0.6126344086
0.2967987273	0.2838709677	0.6131720430
0.2965848313	0.2841397849	0.6131720430
0.2964300482	0.2841397849	0.6134408602
0.2957809811	0.2852150538	0.6134408602
0.2957541235	0.2852150538	0.6137096774
0.2951828196	0.2857526882	0.6137096774
0.2947346286	0.2857526882	0.6139784946
0.2946962349	0.2862903226	0.6139784946
0.2943796560	0.2862903226	0.6142473118
0.2941952920	0.2865591398	0.6142473118
0.2934046094	0.2865591398	0.6153225806
0.2933645675	0.2868279570	0.6153225806
0.2933501458	0.2868279570	0.6155913978
0.2929878489	0.2873655914	0.6155913978
0.2927016299	0.2873655914	0.6158602151
0.2926057348	0.2879032258	0.6158602151
0.2925924353	0.2879032258	0.6161290323
0.2921893115	0.2884408602	0.6161290323
0.2911101669	0.2884408602	0.6166666667
0.2910470427	0.2887096774	0.6166666667
0.2908134480	0.2887096774	0.6169354839
0.2907303660	0.2889784946	0.6169354839
0.2905676096	0.2889784946	0.6174731183
0.2902846511	0.2889784946	0.6180107527
0.2900976714	0.2892473118	0.6180107527
0.2897490828	0.2892473118	0.6182795699
0.2895979010	0.2897849462	0.6182795699
0.2891627259	0.2897849462	0.6185483871
0.2884024309	0.2903225806	0.6185483871
0.2881078503	0.2903225806	0.6190860215
0.2879771346	0.2903225806	0.6196236559
0.2870165167	0.2913978495	0.6196236559
0.2865800586	0.2913978495	0.6204301075
0.2860899241	0.2922043011	0.6204301075
0.2857237197	0.2922043011	0.6206989247
0.2855458121	0.2930107527	0.6206989247
0.2853794339	0.2930107527	0.6209677419
0.2853760246	0.2932795699	0.6209677419
0.2852182847	0.2932795699	0.6215053763
0.2850724431	0.2932795699	0.6220430108
0.2849141500	0.2932795699	0.6223118280
0.2846761897	0.2938172043	0.6223118280
0.2840525250	0.2938172043	0.6225806452
0.2837455680	0.2943548387	0.6225806452
0.2830217721	0.2943548387	0.6233870968
0.2829052917	0.2946236559	0.6233870968
0.2826656444	0.2946236559	0.6239247312
0.2826523827	0.2948924731	0.6239247312
0.2825620709	0.2948924731	0.6241935484
0.2824373080	0.2951612903	0.6241935484
0.2815684916	0.2951612903	0.6244623656
0.2811666356	0.2965053763	0.6244623656
0.2803022472	0.2965053763	0.6255376344
0.2791409715	0.2973118280	0.6255376344
0.2791074413	0.2973118280	0.6258064516
0.2788788399	0.2981182796	0.6258064516
0.2787012774	0.2981182796	0.6260752688
0.2784709084	0.2983870968	0.6260752688
0.2784137728	0.2983870968	0.6263440860
0.2773386172	0.3005376344	0.6263440860
0.2759927346	0.3005376344	0.6268817204
0.2755407187	0.3016129032	0.6268817204
0.2748468263	0.3016129032	0.6287634409
0.2741121781	0.3021505376	0.6287634409
0.2740912821	0.3021505376	0.6290322581
0.2737259672	0.3026881720	0.6290322581
0.2737252715	0.3026881720	0.6293010753
0.2732969481	0.3029569892	0.6293010753
0.2732419972	0.3029569892	0.6295698925
0.2729279417	0.3032258065	0.6295698925
0.2723610015	0.3032258065	0.6303763441
0.2721548137	0.3037634409	0.6303763441
0.2716178153	0.3037634409	0.6309139785
0.2713761845	0.3040322581	0.6309139785
0.2709695183	0.3040322581	0.6314516129
0.2698472275	0.3051075269	0.6314516129
0.2697153269	0.3051075269	0.6322580645
0.2693666054	0.3059139785	0.6322580645
0.2689609262	0.3059139785	0.6325268817
0.2687204009	0.3061827957	0.6325268817
0.2687182254	0.3061827957	0.6327956989
0.2680509438	0.3067204301	0.6327956989
0.2675951029	0.3067204301	0.6330645161
0.2675478562	0.3069892473	0.6330645161
0.2672163522	0.3069892473	0.6333333333
0.2671162118	0.3072580645	0.6333333333
0.2667725611	0.3072580645	0.6338709677
0.2666489056	0.3077956989	0.6338709677
0.2666289810	0.3077956989	0.6341397849
0.2663658319	0.3083333333	0.6341397849
0.2662946733	0.3083333333	0.6346774194
0.2659596705	0.3083333333	0.6354838710
0.2657422199	0.3083333333	0.6360215054
0.2636265816	0.3107526882	0.6360215054
0.2635957985	0.3107526882	0.6362903226
0.2630040288	0.3115591398	0.6362903226
0.2629218251	0.3115591398	0.6365591398
0.2628186842	0.3118279570	0.6365591398
0.2623346186	0.3118279570	0.6370967742
0.2616863952	0.3118279570	0.6379032258
0.2613835794	0.3131720430	0.6379032258
0.2607147422	0.3131720430	0.6387096774
0.2606934930	0.3134408602	0.6387096774
0.2603623973	0.3134408602	0.6389784946
0.2599956607	0.3137096774	0.6389784946
0.2599516961	0.3137096774	0.6392473118
0.2593526378	0.3150537634	0.6392473118
0.2591165556	0.3150537634	0.6395161290
0.2582002950	0.3169354839	0.6395161290
0.2577133176	0.3169354839	0.6397849462
0.2572898750	0.3182795699	0.6397849462
0.2567016130	0.3182795699	0.6405913978
0.2561177380	0.3188172043	0.6405913978
0.2553491080	0.3188172043	0.6411290323
0.2553347543	0.3190860215	0.6411290323
0.2548630473	0.3190860215	0.6416666667
0.2532215697	0.3220430108	0.6416666667
0.2532193906	0.3220430108	0.6419354839
0.2527660121	0.3225806452	0.6419354839
0.2526042554	0.3225806452	0.6422043011
0.2514697331	0.3252688172	0.6422043011
0.2513225884	0.3252688172	0.6430107527
0.2508855574	0.3252688172	0.6435483871
0.2506364911	0.3258064516	0.6435483871
0.2505501624	0.3258064516	0.6438172043
0.2501943386	0.3268817204	0.6438172043
0.2500159373	0.3268817204	0.6440860215
0.2496098361	0.3274193548	0.6440860215
0.2492740261	0.3274193548	0.6443548387
0.2489204707	0.3276881720	0.6443548387
0.2489035089	0.3276881720	0.6446236559
0.2475222085	0.3301075269	0.6446236559
0.2473710630	0.3301075269	0.6448924731
0.2470585541	0.3306451613	0.6448924731
0.2460186345	0.3306451613	0.6454301075
0.2458949694	0.3309139785	0.6454301075
0.2456977676	0.3309139785	0.6456989247
0.2456140984	0.3311827957	0.6456989247
0.2455755469	0.3311827957	0.6459677419
0.2454382077	0.3314516129	0.6459677419
0.2452252955	0.3314516129	0.6465053763
0.2451273574	0.3319892473	0.6465053763
0.2450572342	0.3319892473	0.6467741935
0.2449359192	0.3322580645	0.6467741935
0.2449270037	0.3322580645	0.6470430108
0.2448900974	0.3322580645	0.6475806452
0.2448822316	0.3325268817	0.6475806452
0.2446107518	0.3325268817	0.6478494624
0.2445557190	0.3327956989	0.6478494624
0.2438784144	0.3327956989	0.6481182796
0.2432294229	0.3333333333	0.6481182796
0.2423666363	0.3333333333	0.6494623656
0.2422923801	0.3338709677	0.6494623656
0.2421922871	0.3338709677	0.6497311828
0.2417645611	0.3346774194	0.6497311828
0.2414000641	0.3346774194	0.6500000000
0.2395916017	0.3368279570	0.6500000000
0.2394894542	0.3368279570	0.6505376344
0.2389416615	0.3376344086	0.6505376344
0.2388679052	0.3376344086	0.6508064516
0.2387007707	0.3379032258	0.6508064516
0.2383290700	0.3379032258	0.6513440860
0.2371298068	0.3389784946	0.6513440860
0.2366306069	0.3389784946	0.6516129032
0.2361393061	0.3405913978	0.6516129032
0.2360438429	0.3405913978	0.6521505376
0.2357415818	0.3411290323	0.6521505376
0.2357043378	0.3411290323	0.6524193548
0.2352433795	0.3422043011	0.6524193548
0.2351138037	0.3422043011	0.6526881720
0.2351135323	0.3424731183	0.6526881720
0.2341824243	0.3424731183	0.6540322581
0.2339490522	0.3432795699	0.6540322581
0.2335979624	0.3432795699	0.6543010753
0.2335965059	0.3435483871	0.6543010753
0.2334745444	0.3435483871	0.6545698925
0.2326118561	0.3446236559	0.6545698925
0.2325765174	0.3446236559	0.6548387097
0.2312136915	0.3465053763	0.6548387097
0.2307248425	0.3465053763	0.6551075269
0.2294305222	0.3483870968	0.6551075269
0.2293743976	0.3483870968	0.6556451613
0.2293682601	0.3483870968	0.6559139785
0.2286888537	0.3491935484	0.6559139785
0.2284362337	0.3491935484	0.6561827957
0.2279843816	0.3505376344	0.6561827957
0.2275388995	0.3505376344	0.6564516129
0.2271426137	0.3508064516	0.6564516129
0.2269346878	0.3508064516	0.6569892473
0.2265289251	0.3513440860	0.6569892473
0.2256964327	0.3513440860	0.6583333333
0.2252935870	0.3521505376	0.6583333333
0.2250880518	0.3521505376	0.6588709677
0.2244091688	0.3524193548	0.6588709677
0.2242352270	0.3524193548	0.6591397849
0.2232288630	0.3540322581	0.6591397849
0.2228359473	0.3540322581	0.6594086022
0.2227523399	0.3545698925	0.6594086022
0.2225573957	0.3545698925	0.6596774194
0.2222051454	0.3559139785	0.6596774194
0.2221765360	0.3559139785	0.6599462366
0.2215187067	0.3564516129	0.6599462366
0.2210568622	0.3564516129	0.6604838710
0.2208076214	0.3569892473	0.6604838710
0.2205962483	0.3569892473	0.6607526882
0.2203525917	0.3572580645	0.6607526882
0.2202337505	0.3572580645	0.6610215054
0.2197728551	0.3577956989	0.6610215054
0.2191670881	0.3577956989	0.6612903226
0.2191175333	0.3580645161	0.6612903226
0.2189097373	0.3580645161	0.6618279570
0.2185904899	0.3588709677	0.6618279570
0.2184058169	0.3588709677	0.6620967742
0.2182263951	0.3591397849	0.6620967742
0.2182213234	0.3591397849	0.6623655914
0.2174169315	0.3604838710	0.6623655914
0.2167952307	0.3604838710	0.6626344086
0.2130318183	0.3642473118	0.6626344086
0.2129866758	0.3642473118	0.6631720430
0.2117700028	0.3663978495	0.6631720430
0.2117421939	0.3663978495	0.6637096774
0.2112970161	0.3666666667	0.6637096774
0.2112262542	0.3666666667	0.6639784946
0.2108316721	0.3672043011	0.6639784946
0.2096844672	0.3672043011	0.6650537634
0.2096130186	0.3674731183	0.6650537634
0.2095876495	0.3674731183	0.6653225806
0.2095523589	0.3677419355	0.6653225806
0.2093866415	0.3677419355	0.6658602151
0.2088376293	0.3688172043	0.6658602151
0.2086612640	0.3688172043	0.6663978495
0.2083502565	0.3690860215	0.6663978495
0.2083114334	0.3690860215	0.6669354839
0.2080921080	0.3693548387	0.6669354839
0.2079155896	0.3693548387	0.6674731183
0.2057195210	0.3725806452	0.6674731183
0.2056322171	0.3725806452	0.6677419355
0.2053590208	0.3733870968	0.6677419355
0.2051263400	0.3733870968	0.6680107527
0.2049402983	0.3741935484	0.6680107527
0.2048278662	0.3741935484	0.6682795699
0.2042008220	0.3744623656	0.6682795699
0.2040439853	0.3750000000	0.6682795699
0.2029892660	0.3771505376	0.6682795699
0.2027571810	0.3771505376	0.6688172043
0.2012001965	0.3803763441	0.6688172043
0.2009228386	0.3809139785	0.6688172043
0.1999067909	0.3825268817	0.6688172043
0.1998742894	0.3825268817	0.6690860215
0.1998675833	0.3827956989	0.6690860215
0.1997795338	0.3827956989	0.6693548387
0.1989276543	0.3844086022	0.6693548387
0.1988763451	0.3844086022	0.6696236559
0.1977047204	0.3879032258	0.6696236559
0.1970885252	0.3879032258	0.6701612903
0.1964268527	0.3889784946	0.6701612903
0.1963286617	0.3889784946	0.6704301075
0.1961037350	0.3892473118	0.6704301075
0.1960568107	0.3892473118	0.6706989247
0.1954601890	0.3905913978	0.6706989247
0.1953009959	0.3905913978	0.6709677419
0.1952813623	0.3908602151	0.6709677419
0.1951748150	0.3908602151	0.6712365591
0.1940943887	0.3924731183	0.6712365591
0.1940606142	0.3924731183	0.6715053763
0.1936687197	0.3930107527	0.6715053763
0.1936402911	0.3930107527	0.6717741935
0.1933083843	0.3943548387	0.6717741935
0.1930190543	0.3943548387	0.6720430108
0.1926163513	0.3948924731	0.6720430108
0.1926107586	0.3948924731	0.6723118280
0.1913754489	0.3965053763	0.6723118280
0.1911072527	0.3965053763	0.6725806452
0.1910647959	0.3970430108	0.6725806452
0.1909865105	0.3970430108	0.6731182796
0.1906464892	0.3981182796	0.6731182796
0.1903287937	0.3981182796	0.6733870968
0.1902655316	0.3983870968	0.6733870968
0.1900784811	0.3983870968	0.6741935484
0.1883730035	0.4016129032	0.6741935484
0.1881794266	0.4016129032	0.6744623656
0.1870037962	0.4029569892	0.6744623656
0.1867660399	0.4029569892	0.6747311828
0.1865090947	0.4037634409	0.6747311828
0.1861508639	0.4037634409	0.6752688172
0.1859886990	0.4043010753	0.6752688172
0.1856057725	0.4043010753	0.6755376344
0.1853131339	0.4053763441	0.6755376344
0.1851902440	0.4059139785	0.6755376344
0.1848778147	0.4064516129	0.6755376344
0.1847648783	0.4064516129	0.6758064516
0.1844040246	0.4080645161	0.6758064516
0.1843855493	0.4086021505	0.6758064516
0.1843208802	0.4091397849	0.6758064516
0.1841853374	0.4091397849	0.6760752688
0.1828572019	0.4120967742	0.6760752688
0.1827337423	0.4120967742	0.6763440860
0.1820906572	0.4137096774	0.6763440860
0.1820268402	0.4137096774	0.6766129032
0.1819260864	0.4139784946	0.6766129032
0.1816647414	0.4139784946	0.6768817204
0.1809709286	0.4163978495	0.6768817204
0.1803039324	0.4163978495	0.6774193548
0.1793326372	0.4185483871	0.6774193548
0.1790849334	0.4185483871	0.6776881720
0.1782333587	0.4198924731	0.6776881720
0.1779867530	0.4198924731	0.6779569892
0.1775958312	0.4206989247	0.6779569892
0.1775363332	0.4206989247	0.6782258065
0.1773835388	0.4209677419	0.6782258065
0.1773587577	0.4209677419	0.6784946237
0.1769805056	0.4212365591	0.6784946237
0.1768798573	0.4217741935	0.6784946237
0.1767991678	0.4220430108	0.6784946237
0.1766218761	0.4220430108	0.6787634409
0.1765140152	0.4223118280	0.6787634409
0.1759772928	0.4223118280	0.6795698925
0.1759768123	0.4225806452	0.6795698925
0.1758197414	0.4225806452	0.6798387097
0.1752219090	0.4247311828	0.6798387097
0.1752011802	0.4247311828	0.6801075269
0.1751029703	0.4250000000	0.6801075269
0.1750787572	0.4250000000	0.6803763441
0.1740590867	0.4268817204	0.6803763441
0.1739443554	0.4268817204	0.6806451613
0.1738891214	0.4271505376	0.6806451613
0.1737798880	0.4271505376	0.6809139785
0.1737364061	0.4274193548	0.6809139785
0.1736738656	0.4274193548	0.6811827957
0.1729471301	0.4287634409	0.6811827957
0.1728264805	0.4287634409	0.6814516129
0.1728159453	0.4290322581	0.6814516129
0.1728020622	0.4290322581	0.6817204301
0.1725835164	0.4290322581	0.6822580645
0.1700836984	0.4336021505	0.6822580645
0.1700582942	0.4336021505	0.6825268817
0.1697777787	0.4341397849	0.6825268817
0.1697039727	0.4341397849	0.6827956989
0.1675727348	0.4381720430	0.6827956989
0.1672715782	0.4381720430	0.6830645161
0.1665521249	0.4389784946	0.6830645161
0.1661655379	0.4389784946	0.6836021505
0.1650249704	0.4405913978	0.6836021505
0.1649540369	0.4405913978	0.6838709677
0.1631548433	0.4443548387	0.6838709677
0.1631427696	0.4443548387	0.6841397849
0.1628801299	0.4448924731	0.6841397849
0.1628747132	0.4448924731	0.6844086022
0.1628171323	0.4451612903	0.6844086022
0.1627576100	0.4451612903	0.6846774194
0.1624067650	0.4459677419	0.6846774194
0.1621945855	0.4459677419	0.6849462366
0.1611736974	0.4486559140	0.6849462366
0.1611565760	0.4486559140	0.6852150538
0.1610305261	0.4494623656	0.6852150538
0.1609537449	0.4494623656	0.6854838710
0.1598563001	0.4516129032	0.6854838710
0.1597913999	0.4516129032	0.6860215054
0.1594894972	0.4521505376	0.6860215054
0.1594740994	0.4526881720	0.6860215054
0.1593327458	0.4526881720	0.6865591398
0.1592853526	0.4529569892	0.6865591398
0.1592549501	0.4529569892	0.6868279570
0.1587910083	0.4545698925	0.6868279570
0.1582114671	0.4545698925	0.6876344086
0.1581132937	0.4548387097	0.6876344086
0.1578077865	0.4548387097	0.6879032258
0.1576467239	0.4553763441	0.6879032258
0.1575367518	0.4553763441	0.6884408602
0.1571538839	0.4569892473	0.6884408602
0.1571501257	0.4569892473	0.6887096774
0.1569887596	0.4575268817	0.6887096774
0.1569816858	0.4575268817	0.6889784946
0.1561377698	0.4599462366	0.6889784946
0.1558443688	0.4599462366	0.6892473118
0.1555179654	0.4610215054	0.6892473118
0.1554324958	0.4610215054	0.6895161290
0.1554031628	0.4612903226	0.6895161290
0.1551490577	0.4612903226	0.6897849462
0.1549539449	0.4615591398	0.6897849462
0.1548809542	0.4615591398	0.6900537634
0.1547976049	0.4623655914	0.6900537634
0.1547602879	0.4623655914	0.6903225806
0.1540427227	0.4639784946	0.6903225806
0.1539848739	0.4639784946	0.6905913978
0.1539432831	0.4639784946	0.6911290323
0.1538921255	0.4645161290	0.6911290323
0.1538797152	0.4645161290	0.6913978495
0.1538718151	0.4647849462	0.6913978495
0.1537373455	0.4647849462	0.6924731183
0.1532447285	0.4658602151	0.6924731183
0.1530028055	0.4658602151	0.6932795699
0.1524542300	0.4672043011	0.6932795699
0.1521932085	0.4672043011	0.6938172043
0.1521162403	0.4674731183	0.6938172043
0.1520083957	0.4674731183	0.6940860215
0.1514558562	0.4704301075	0.6940860215
0.1513916940	0.4709677419	0.6940860215
0.1512667488	0.4723118280	0.6940860215
0.1511214007	0.4723118280	0.6946236559
0.1500772690	0.4760752688	0.6946236559
0.1498416813	0.4760752688	0.6951612903
0.1494392281	0.4768817204	0.6951612903
0.1493882446	0.4768817204	0.6954301075
0.1491609435	0.4779569892	0.6954301075
0.1490839714	0.4779569892	0.6959677419
0.1488674487	0.4784946237	0.6959677419
0.1487635345	0.4784946237	0.6962365591
0.1484633253	0.4795698925	0.6962365591
0.1484371304	0.4795698925	0.6965053763
0.1482706007	0.4798387097	0.6965053763
0.1482696966	0.4798387097	0.6967741935
0.1480931646	0.4803763441	0.6967741935
0.1480778920	0.4803763441	0.6973118280
0.1480363728	0.4806451613	0.6973118280
0.1480313907	0.4806451613	0.6975806452
0.1474770507	0.4811827957	0.6975806452
0.1474132361	0.4811827957	0.6978494624
0.1469528923	0.4819892473	0.6978494624
0.1468752150	0.4819892473	0.6981182796
0.1468416287	0.4822580645	0.6981182796
0.1466711810	0.4822580645	0.6986559140
0.1464590948	0.4827956989	0.6986559140
0.1464344326	0.4827956989	0.6989247312
0.1463241384	0.4833333333	0.6989247312
0.1463008555	0.4838709677	0.6989247312
0.1461637270	0.4846774194	0.6989247312
0.1461063773	0.4846774194	0.6991935484
0.1458933657	0.4849462366	0.6991935484
0.1458292336	0.4849462366	0.6994623656
0.1455463899	0.4857526882	0.6994623656
0.1454211423	0.4857526882	0.6997311828
0.1453703715	0.4860215054	0.6997311828
0.1452824152	0.4860215054	0.7002688172
0.1448202562	0.4870967742	0.7002688172
0.1447629685	0.4870967742	0.7005376344
0.1446975480	0.4873655914	0.7005376344
0.1443850424	0.4873655914	0.7008064516
0.1439968125	0.4884408602	0.7008064516
0.1439348655	0.4884408602	0.7010752688
0.1431326632	0.4913978495	0.7010752688
0.1431191197	0.4913978495	0.7013440860
0.1427523065	0.4930107527	0.7013440860
0.1426203960	0.4930107527	0.7016129032
0.1423957569	0.4935483871	0.7016129032
0.1423854983	0.4935483871	0.7018817204
0.1421286534	0.4940860215	0.7018817204
0.1418421453	0.4940860215	0.7021505376
0.1416546103	0.4943548387	0.7021505376
0.1415814016	0.4943548387	0.7024193548
0.1409553339	0.4962365591	0.7024193548
0.1408452493	0.4962365591	0.7026881720
0.1403778593	0.4967741935	0.7026881720
0.1400821579	0.4967741935	0.7037634409
0.1400281601	0.4970430108	0.7037634409
0.1400166627	0.4970430108	0.7040322581
0.1399068671	0.4978494624	0.7040322581
0.1397999102	0.4978494624	0.7043010753
0.1397684979	0.4981182796	0.7043010753
0.1395831699	0.4981182796	0.7045698925
0.1393699597	0.4983870968	0.7045698925
0.1391535041	0.4983870968	0.7048387097
0.1390201768	0.4986559140	0.7048387097
0.1388899703	0.4986559140	0.7053763441
0.1385006940	0.4994623656	0.7053763441
0.1384964363	0.4994623656	0.7056451613
0.1382964923	0.5002688172	0.7056451613
0.1380242662	0.5002688172	0.7061827957
0.1379915290	0.5005376344	0.7061827957
0.1379803865	0.5005376344	0.7064516129
0.1376326358	0.5018817204	0.7064516129
0.1375526068	0.5018817204	0.7067204301
0.1373892111	0.5021505376	0.7067204301
0.1372957706	0.5021505376	0.7072580645
0.1368642345	0.5032258065	0.7072580645
0.1367973265	0.5032258065	0.7077956989
0.1367895261	0.5037634409	0.7077956989
0.1359891398	0.5069892473	0.7077956989
0.1359414397	0.5069892473	0.7080645161
0.1350982744	0.5096774194	0.7080645161
0.1350007219	0.5096774194	0.7083333333
0.1345012335	0.5110215054	0.7083333333
0.1344277926	0.5110215054	0.7086021505
0.1339989296	0.5120967742	0.7086021505
0.1338653357	0.5120967742	0.7091397849
0.1334665452	0.5131720430	0.7091397849
0.1334515110	0.5131720430	0.7094086022
0.1334246812	0.5134408602	0.7094086022
0.1333658426	0.5134408602	0.7104838710
0.1331420265	0.5142473118	0.7104838710
0.1328793163	0.5142473118	0.7110215054
0.1327059101	0.5155913978	0.7110215054
0.1325533451	0.5155913978	0.7118279570
0.1324126778	0.5169354839	0.7118279570
0.1321754183	0.5169354839	0.7120967742
0.1319357618	0.5180107527	0.7120967742
0.1319245652	0.5180107527	0.7123655914
0.1302635705	0.5215053763	0.7123655914
0.1302604034	0.5215053763	0.7126344086
0.1300699109	0.5225806452	0.7126344086
0.1300272460	0.5225806452	0.7129032258
0.1299375192	0.5231182796	0.7129032258
0.1299024218	0.5231182796	0.7131720430
0.1297341908	0.5239247312	0.7131720430
0.1294435807	0.5239247312	0.7137096774
0.1293888424	0.5241935484	0.7137096774
0.1292509789	0.5241935484	0.7139784946
0.1291261450	0.5250000000	0.7139784946
0.1290679713	0.5250000000	0.7142473118
0.1288851344	0.5260752688	0.7142473118
0.1288819518	0.5260752688	0.7145161290
0.1283001119	0.5287634409	0.7145161290
0.1282479932	0.5287634409	0.7147849462
0.1281338968	0.5293010753	0.7147849462
0.1280831436	0.5293010753	0.7150537634
0.1277011752	0.5301075269	0.7150537634
0.1276995242	0.5301075269	0.7153225806
0.1268381573	0.5330645161	0.7153225806
0.1268176780	0.5330645161	0.7158602151
0.1266782032	0.5336021505	0.7158602151
0.1265109501	0.5336021505	0.7161290323
0.1261304971	0.5349462366	0.7161290323
0.1260934370	0.5349462366	0.7163978495
0.1260480540	0.5352150538	0.7163978495
0.1259818969	0.5357526882	0.7163978495
0.1259689915	0.5357526882	0.7166666667
0.1258400153	0.5362903226	0.7166666667
0.1257033250	0.5362903226	0.7169354839
0.1255798138	0.5365591398	0.7169354839
0.1255498710	0.5370967742	0.7169354839
0.1250360349	0.5397849462	0.7169354839
0.1249430186	0.5397849462	0.7174731183
0.1249056566	0.5397849462	0.7177419355
0.1247492705	0.5400537634	0.7177419355
0.1246095155	0.5400537634	0.7180107527
0.1240803919	0.5427419355	0.7180107527
0.1239540372	0.5427419355	0.7182795699
0.1236582811	0.5430107527	0.7182795699
0.1235758745	0.5430107527	0.7185483871
0.1223523924	0.5465053763	0.7185483871
0.1223242678	0.5465053763	0.7188172043
0.1221687899	0.5465053763	0.7193548387
0.1219662391	0.5465053763	0.7198924731
0.1217309052	0.5475806452	0.7198924731
0.1216532006	0.5475806452	0.7201612903
0.1213894378	0.5478494624	0.7201612903
0.1213809526	0.5478494624	0.7204301075
0.1211436503	0.5483870968	0.7204301075
0.1211117886	0.5483870968	0.7206989247
0.1210208984	0.5486559140	0.7206989247
0.1206398067	0.5486559140	0.7217741935
0.1205277548	0.5491935484	0.7217741935
0.1203770324	0.5497311828	0.7217741935
0.1196471601	0.5518817204	0.7217741935
0.1193246124	0.5518817204	0.7223118280
0.1190100799	0.5537634409	0.7223118280
0.1189324546	0.5537634409	0.7225806452
0.1184705234	0.5553763441	0.7225806452
0.1184482505	0.5553763441	0.7228494624
0.1181292976	0.5564516129	0.7228494624
0.1178783915	0.5564516129	0.7231182796
0.1176912522	0.5569892473	0.7231182796
0.1175283435	0.5569892473	0.7233870968
0.1172546597	0.5575268817	0.7233870968
0.1172525011	0.5575268817	0.7236559140
0.1172200086	0.5577956989	0.7236559140
0.1171491407	0.5577956989	0.7239247312
0.1170607677	0.5583333333	0.7239247312
0.1169396372	0.5583333333	0.7241935484
0.1168479255	0.5591397849	0.7241935484
0.1168127920	0.5591397849	0.7247311828
0.1158566196	0.5629032258	0.7247311828
0.1158065597	0.5629032258	0.7250000000
0.1136004327	0.5698924731	0.7250000000
0.1135317235	0.5698924731	0.7252688172
0.1129675256	0.5712365591	0.7252688172
0.1128816019	0.5712365591	0.7255376344
0.1128205214	0.5715053763	0.7255376344
0.1125294100	0.5715053763	0.7258064516
0.1124539796	0.5723118280	0.7258064516
0.1123138820	0.5723118280	0.7260752688
0.1122279417	0.5728494624	0.7260752688
0.1122139003	0.5728494624	0.7263440860
0.1117959006	0.5733870968	0.7263440860
0.1115164655	0.5733870968	0.7266129032
0.1115089353	0.5736559140	0.7266129032
0.1114807199	0.5741935484	0.7266129032
0.1111173611	0.5750000000	0.7266129032
0.1110819769	0.5750000000	0.7268817204
0.1110385712	0.5752688172	0.7268817204
0.1107292234	0.5752688172	0.7274193548
0.1106530761	0.5755376344	0.7274193548
0.1106443861	0.5755376344	0.7276881720
0.1105351182	0.5760752688	0.7276881720
0.1105312924	0.5760752688	0.7279569892
0.1102039358	0.5776881720	0.7279569892
0.1101724366	0.5776881720	0.7282258065
0.1100555003	0.5782258065	0.7282258065
0.1100344287	0.5782258065	0.7284946237
0.1095216877	0.5801075269	0.7284946237
0.1094736293	0.5801075269	0.7287634409
0.1094647979	0.5806451613	0.7287634409
0.1091990956	0.5806451613	0.7290322581
0.1089649523	0.5814516129	0.7290322581
0.1088199762	0.5814516129	0.7295698925
0.1085093646	0.5819892473	0.7295698925
0.1084912022	0.5819892473	0.7298387097
0.1081242361	0.5830645161	0.7298387097
0.1081105825	0.5830645161	0.7301075269
0.1077176870	0.5841397849	0.7301075269
0.1076903889	0.5841397849	0.7303763441
0.1073563715	0.5852150538	0.7303763441
0.1071768229	0.5852150538	0.7306451613
0.1068613975	0.5860215054	0.7306451613
0.1068591564	0.5860215054	0.7309139785
0.1068199223	0.5862903226	0.7309139785
0.1067791058	0.5862903226	0.7314516129
0.1067055677	0.5870967742	0.7314516129
0.1067041094	0.5870967742	0.7317204301
0.1066299175	0.5876344086	0.7317204301
0.1064248377	0.5876344086	0.7322580645
0.1061952184	0.5881720430	0.7322580645
0.1061519098	0.5881720430	0.7327956989
0.1059205411	0.5887096774	0.7327956989
0.1059081840	0.5892473118	0.7327956989
0.1055598344	0.5905913978	0.7327956989
0.1053916773	0.5905913978	0.7330645161
0.1050804021	0.5913978495	0.7330645161
0.1050711134	0.5913978495	0.7333333333
0.1043852536	0.5922043011	0.7333333333
0.1043495735	0.5927419355	0.7333333333
0.1040442943	0.5943548387	0.7333333333
0.1038490316	0.5943548387	0.7338709677
0.1036233987	0.5956989247	0.7338709677
0.1036039783	0.5956989247	0.7344086022
0.1034449523	0.5959677419	0.7344086022
0.1034017372	0.5959677419	0.7346774194
0.1032627832	0.5967741935	0.7346774194
0.1032426061	0.5967741935	0.7349462366
0.1024097940	0.6005376344	0.7349462366
0.1022595519	0.6005376344	0.7352150538
0.1021593940	0.6008064516	0.7352150538
0.1018982748	0.6008064516	0.7360215054
0.1016165502	0.6018817204	0.7360215054
0.1016031377	0.6018817204	0.7362903226
0.1015990638	0.6021505376	0.7362903226
0.1015120737	0.6021505376	0.7365591398
0.1013506806	0.6029569892	0.7365591398
0.1012789553	0.6029569892	0.7368279570
0.1008165984	0.6040322581	0.7368279570
0.1007094111	0.6040322581	0.7373655914
0.1006864598	0.6045698925	0.7373655914
0.1006852569	0.6045698925	0.7376344086
0.1001139278	0.6075268817	0.7376344086
0.1000958781	0.6075268817	0.7379032258
0.0998502305	0.6077956989	0.7379032258
0.0998414624	0.6077956989	0.7381720430
0.0998206431	0.6077956989	0.7387096774
0.0997058832	0.6080645161	0.7387096774
0.0996397741	0.6080645161	0.7389784946
0.0996313108	0.6083333333	0.7389784946
0.0996265278	0.6083333333	0.7392473118
0.0995465999	0.6086021505	0.7392473118
0.0993409992	0.6086021505	0.7395161290
0.0990897413	0.6094086022	0.7395161290
0.0989582433	0.6094086022	0.7403225806
0.0985918541	0.6107526882	0.7403225806
0.0985464263	0.6107526882	0.7405913978
0.0978255294	0.6120967742	0.7405913978
0.0977973239	0.6120967742	0.7408602151
0.0976809771	0.6126344086	0.7408602151
0.0975659263	0.6126344086	0.7411290323
0.0974463499	0.6131720430	0.7411290323
0.0972968424	0.6131720430	0.7416666667
0.0963722900	0.6158602151	0.7416666667
0.0962755490	0.6158602151	0.7419354839
0.0961485915	0.6161290323	0.7419354839
0.0959820430	0.6161290323	0.7427419355
0.0959050033	0.6163978495	0.7427419355
0.0958472565	0.6163978495	0.7430107527
0.0957345790	0.6166666667	0.7430107527
0.0957186441	0.6166666667	0.7432795699
0.0955334672	0.6169354839	0.7432795699
0.0954658502	0.6169354839	0.7438172043
0.0946341574	0.6204301075	0.7438172043
0.0945989815	0.6204301075	0.7440860215
0.0937079724	0.6250000000	0.7440860215
0.0935705656	0.6250000000	0.7446236559
0.0935070131	0.6252688172	0.7446236559
0.0934101552	0.6252688172	0.7448924731
0.0933041717	0.6255376344	0.7448924731
0.0932469104	0.6255376344	0.7451612903
0.0931491924	0.6258064516	0.7451612903
0.0931197718	0.6258064516	0.7454301075
0.0928155007	0.6268817204	0.7454301075
0.0928002769	0.6268817204	0.7456989247
0.0924129247	0.6282258065	0.7456989247
0.0922498317	0.6282258065	0.7462365591
0.0918690173	0.6290322581	0.7462365591
0.0918663560	0.6290322581	0.7465053763
0.0908320654	0.6317204301	0.7465053763
0.0907799191	0.6317204301	0.7467741935
0.0906688993	0.6322580645	0.7467741935
0.0904566475	0.6322580645	0.7473118280
0.0904324577	0.6325268817	0.7473118280
0.0903010098	0.6325268817	0.7475806452
0.0902390710	0.6330645161	0.7475806452
0.0902114633	0.6330645161	0.7478494624
0.0900752178	0.6336021505	0.7478494624
0.0899527223	0.6336021505	0.7483870968
0.0896473691	0.6352150538	0.7483870968
0.0895719892	0.6352150538	0.7486559140
0.0894939456	0.6354838710	0.7486559140
0.0893311784	0.6354838710	0.7491935484
0.0889961916	0.6360215054	0.7491935484
0.0889622909	0.6360215054	0.7494623656
0.0889284618	0.6362903226	0.7494623656
0.0887582336	0.6362903226	0.7497311828
0.0880729910	0.6387096774	0.7497311828
0.0880629074	0.6387096774	0.7500000000
0.0872593152	0.6403225806	0.7500000000
0.0871795537	0.6403225806	0.7502688172
0.0871633883	0.6405913978	0.7502688172
0.0866410321	0.6405913978	0.7518817204
0.0864735354	0.6413978495	0.7518817204
0.0863000122	0.6413978495	0.7524193548
0.0860909842	0.6422043011	0.7524193548
0.0860432134	0.6422043011	0.7529569892
0.0856710891	0.6430107527	0.7529569892
0.0856139066	0.6430107527	0.7534946237
0.0850582508	0.6440860215	0.7534946237
0.0848714975	0.6440860215	0.7540322581
0.0848431367	0.6446236559	0.7540322581
0.0847568580	0.6446236559	0.7543010753
0.0845314755	0.6451612903	0.7543010753
0.0844176683	0.6451612903	0.7545698925
0.0844015885	0.6454301075	0.7545698925
0.0841911823	0.6454301075	0.7551075269
0.0841624412	0.6456989247	0.7551075269
0.0836612594	0.6456989247	0.7559139785
0.0836443114	0.6459677419	0.7559139785
0.0833006985	0.6459677419	0.7564516129
0.0831798958	0.6462365591	0.7564516129
0.0831592768	0.6462365591	0.7567204301
0.0827114369	0.6478494624	0.7567204301
0.0824034379	0.6478494624	0.7583333333
0.0821813301	0.6481182796	0.7583333333
0.0818808697	0.6481182796	0.7588709677
0.0814682558	0.6491935484	0.7588709677
0.0812448521	0.6491935484	0.7591397849
0.0810673075	0.6497311828	0.7591397849
0.0810515541	0.6497311828	0.7594086022
0.0808689052	0.6502688172	0.7594086022
0.0808048348	0.6502688172	0.7596774194
0.0798961253	0.6518817204	0.7596774194
0.0795920299	0.6518817204	0.7599462366
0.0794276488	0.6521505376	0.7599462366
0.0793132923	0.6521505376	0.7602150538
0.0791241791	0.6529569892	0.7602150538
0.0790882257	0.6529569892	0.7604838710
0.0790500055	0.6532258065	0.7604838710
0.0786981336	0.6532258065	0.7612903226
0.0786684782	0.6534946237	0.7612903226
0.0786103881	0.6534946237	0.7615591398
0.0782893298	0.6540322581	0.7615591398
0.0779772865	0.6540322581	0.7623655914
0.0772860937	0.6567204301	0.7623655914
0.0772123045	0.6567204301	0.7626344086
0.0768737443	0.6572580645	0.7626344086
0.0759866040	0.6572580645	0.7634408602
0.0751786708	0.6583333333	0.7634408602
0.0750878162	0.6583333333	0.7639784946
0.0746587467	0.6594086022	0.7639784946
0.0746364125	0.6594086022	0.7645161290
0.0743714245	0.6610215054	0.7645161290
0.0743044286	0.6610215054	0.7647849462
0.0741066218	0.6615591398	0.7647849462
0.0740850938	0.6615591398	0.7653225806
0.0740384802	0.6615591398	0.7655913978
0.0736886457	0.6631720430	0.7655913978
0.0736485620	0.6631720430	0.7658602151
0.0733913467	0.6639784946	0.7658602151
0.0733293353	0.6639784946	0.7661290323
0.0733266032	0.6642473118	0.7661290323
0.0733176370	0.6642473118	0.7663978495
0.0732318243	0.6647849462	0.7663978495
0.0731617439	0.6647849462	0.7669354839
0.0725109269	0.6672043011	0.7669354839
0.0724863505	0.6672043011	0.7672043011
0.0720462851	0.6680107527	0.7672043011
0.0719257883	0.6680107527	0.7677419355
0.0712700452	0.6696236559	0.7677419355
0.0708169526	0.6696236559	0.7680107527
0.0705920736	0.6704301075	0.7680107527
0.0705305141	0.6704301075	0.7682795699
0.0703582205	0.6715053763	0.7682795699
0.0702993681	0.6715053763	0.7685483871
0.0701873066	0.6720430108	0.7685483871
0.0701562270	0.6720430108	0.7690860215
0.0700821483	0.6720430108	0.7693548387
0.0700761009	0.6723118280	0.7693548387
0.0700289040	0.6723118280	0.7696236559
0.0697984452	0.6731182796	0.7696236559
0.0696165750	0.6731182796	0.7701612903
0.0692980066	0.6736559140	0.7701612903
0.0692052680	0.6736559140	0.7706989247
0.0689894962	0.6741935484	0.7706989247
0.0688568583	0.6741935484	0.7709677419
0.0685989942	0.6744623656	0.7709677419
0.0684664516	0.6744623656	0.7715053763
0.0682034346	0.6752688172	0.7715053763
0.0681569799	0.6752688172	0.7717741935
0.0680635493	0.6758064516	0.7717741935
0.0679529467	0.6758064516	0.7723118280
0.0676712053	0.6758064516	0.7731182796
0.0674381792	0.6766129032	0.7731182796
0.0671856914	0.6766129032	0.7733870968
0.0671507039	0.6771505376	0.7733870968
0.0670910535	0.6771505376	0.7739247312
0.0667421704	0.6779569892	0.7739247312
0.0666840388	0.6779569892	0.7741935484
0.0665740880	0.6782258065	0.7741935484
0.0663172683	0.6782258065	0.7747311828
0.0662057994	0.6782258065	0.7752688172
0.0660737233	0.6787634409	0.7752688172
0.0660408391	0.6787634409	0.7755376344
0.0660201213	0.6790322581	0.7755376344
0.0659357622	0.6790322581	0.7758064516
0.0659298326	0.6793010753	0.7758064516
0.0657745111	0.6793010753	0.7760752688
0.0653243262	0.6801075269	0.7760752688
0.0651920831	0.6801075269	0.7763440860
0.0649836732	0.6803763441	0.7763440860
0.0649776451	0.6803763441	0.7766129032
0.0647584021	0.6811827957	0.7766129032
0.0646472559	0.6811827957	0.7771505376
0.0645835627	0.6814516129	0.7771505376
0.0645107024	0.6814516129	0.7774193548
0.0643588322	0.6822580645	0.7774193548
0.0642504967	0.6822580645	0.7776881720
0.0637210874	0.6841397849	0.7776881720
0.0636160944	0.6841397849	0.7782258065
0.0635800305	0.6844086022	0.7782258065
0.0633804617	0.6844086022	0.7784946237
0.0629642592	0.6852150538	0.7784946237
0.0629240693	0.6852150538	0.7790322581
0.0623311737	0.6865591398	0.7790322581
0.0618943750	0.6865591398	0.7793010753
0.0618751368	0.6868279570	0.7793010753
0.0618715763	0.6868279570	0.7795698925
0.0617263967	0.6873655914	0.7795698925
0.0612862493	0.6873655914	0.7801075269
0.0611150101	0.6879032258	0.7801075269
0.0607669562	0.6879032258	0.7803763441
0.0602149583	0.6892473118	0.7803763441
0.0599909214	0.6892473118	0.7809139785
0.0598372109	0.6895161290	0.7809139785
0.0597312055	0.6895161290	0.7814516129
0.0592884036	0.6905913978	0.7814516129
0.0590545160	0.6905913978	0.7819892473
0.0584549715	0.6935483871	0.7819892473
0.0584072329	0.6935483871	0.7822580645
0.0582698420	0.6940860215	0.7822580645
0.0581979845	0.6940860215	0.7825268817
0.0579462288	0.6951612903	0.7825268817
0.0579407288	0.6951612903	0.7827956989
0.0579321769	0.6954301075	0.7827956989
0.0578598808	0.6954301075	0.7833333333
0.0577860842	0.6956989247	0.7833333333
0.0577357474	0.6956989247	0.7836021505
0.0577066960	0.6959677419	0.7836021505
0.0576913681	0.6959677419	0.7838709677
0.0574101252	0.6967741935	0.7838709677
0.0572425313	0.6967741935	0.7844086022
0.0565046945	0.6989247312	0.7844086022
0.0564346058	0.6989247312	0.7846774194
0.0563756133	0.6991935484	0.7846774194
0.0561683714	0.6991935484	0.7849462366
0.0558959144	0.6994623656	0.7849462366
0.0558202452	0.6994623656	0.7854838710
0.0557627833	0.6997311828	0.7854838710
0.0557461121	0.6997311828	0.7857526882
0.0552231867	0.7008064516	0.7857526882
0.0551072591	0.7008064516	0.7860215054
0.0549588769	0.7010752688	0.7860215054
0.0547469632	0.7010752688	0.7865591398
0.0540433927	0.7034946237	0.7865591398
0.0539834860	0.7034946237	0.7868279570
0.0538525089	0.7040322581	0.7868279570
0.0538507428	0.7040322581	0.7873655914
0.0532761344	0.7061827957	0.7873655914
0.0527617091	0.7061827957	0.7876344086
0.0523378999	0.7069892473	0.7876344086
0.0518227101	0.7069892473	0.7884408602
0.0517775616	0.7075268817	0.7884408602
0.0517524305	0.7075268817	0.7887096774
0.0516954283	0.7077956989	0.7887096774
0.0516943530	0.7077956989	0.7889784946
0.0513906730	0.7083333333	0.7889784946
0.0511867056	0.7083333333	0.7895161290
0.0508047796	0.7102150538	0.7895161290
0.0506255540	0.7102150538	0.7897849462
0.0506003533	0.7104838710	0.7897849462
0.0501307073	0.7104838710	0.7908602151
0.0496913755	0.7123655914	0.7908602151
0.0493855312	0.7123655914	0.7913978495
0.0493205179	0.7126344086	0.7913978495
0.0486182067	0.7126344086	0.7919354839
0.0481145499	0.7131720430	0.7919354839
0.0479486339	0.7131720430	0.7924731183
0.0477826004	0.7137096774	0.7924731183
0.0477056101	0.7137096774	0.7927419355
0.0469410296	0.7145161290	0.7927419355
0.0466041333	0.7145161290	0.7930107527
0.0461820451	0.7153225806	0.7930107527
0.0459711939	0.7153225806	0.7935483871
0.0458013983	0.7161290323	0.7935483871
0.0457378201	0.7161290323	0.7938172043
0.0453767582	0.7169354839	0.7938172043
0.0451735941	0.7169354839	0.7940860215
0.0451561705	0.7172043011	0.7940860215
0.0451265404	0.7172043011	0.7943548387
0.0450309955	0.7174731183	0.7943548387
0.0449870008	0.7180107527	0.7943548387
0.0449408858	0.7180107527	0.7946236559
0.0443675854	0.7188172043	0.7946236559
0.0443261368	0.7188172043	0.7948924731
0.0441582432	0.7193548387	0.7948924731
0.0440098835	0.7193548387	0.7954301075
0.0436590433	0.7198924731	0.7954301075
0.0434531126	0.7198924731	0.7959677419
0.0432962655	0.7204301075	0.7959677419
0.0431450202	0.7204301075	0.7962365591
0.0430691077	0.7206989247	0.7962365591
0.0428730821	0.7206989247	0.7965053763
0.0427671873	0.7220430108	0.7965053763
0.0426943596	0.7220430108	0.7967741935
0.0422397091	0.7233870968	0.7967741935
0.0418782280	0.7233870968	0.7973118280
0.0417200067	0.7233870968	0.7975806452
0.0416272377	0.7241935484	0.7975806452
0.0414848208	0.7241935484	0.7981182796
0.0413754859	0.7244623656	0.7981182796
0.0413481221	0.7244623656	0.7983870968
0.0410418077	0.7252688172	0.7983870968
0.0408004752	0.7252688172	0.7989247312
0.0406668261	0.7260752688	0.7989247312
0.0406533358	0.7260752688	0.7994623656
0.0403606933	0.7266129032	0.7994623656
0.0401608885	0.7266129032	0.7997311828
0.0399960241	0.7271505376	0.7997311828
0.0397519795	0.7271505376	0.8000000000
0.0395911483	0.7279569892	0.8000000000
0.0394786758	0.7279569892	0.8002688172
0.0390702501	0.7287634409	0.8002688172
0.0390363168	0.7287634409	0.8005376344
0.0389054344	0.7295698925	0.8005376344
0.0388966394	0.7295698925	0.8008064516
0.0385183697	0.7298387097	0.8008064516
0.0382070321	0.7298387097	0.8013440860
0.0377798890	0.7306451613	0.8013440860
0.0377330697	0.7306451613	0.8016129032
0.0376733334	0.7311827957	0.8016129032
0.0374659989	0.7311827957	0.8018817204
0.0374438810	0.7314516129	0.8018817204
0.0374075579	0.7314516129	0.8024193548
0.0370546031	0.7322580645	0.8024193548
0.0370260661	0.7322580645	0.8026881720
0.0360708816	0.7341397849	0.8026881720
0.0358545680	0.7341397849	0.8029569892
0.0354034055	0.7352150538	0.8029569892
0.0353614757	0.7352150538	0.8034946237
0.0351276124	0.7360215054	0.8034946237
0.0349751963	0.7360215054	0.8037634409
0.0343987763	0.7379032258	0.8037634409
0.0343702405	0.7379032258	0.8040322581
0.0343059696	0.7381720430	0.8040322581
0.0342881278	0.7381720430	0.8043010753
0.0341411048	0.7384408602	0.8043010753
0.0340348706	0.7384408602	0.8048387097
0.0339668788	0.7387096774	0.8048387097
0.0338337614	0.7387096774	0.8053763441
0.0337816646	0.7389784946	0.8053763441
0.0335982814	0.7389784946	0.8056451613
0.0331405690	0.7397849462	0.8056451613
0.0330895463	0.7397849462	0.8059139785
0.0328252480	0.7403225806	0.8059139785
0.0325894930	0.7403225806	0.8064516129
0.0323577788	0.7405913978	0.8064516129
0.0318319541	0.7405913978	0.8069892473
0.0315248602	0.7411290323	0.8069892473
0.0313337718	0.7411290323	0.8075268817
0.0309662582	0.7419354839	0.8075268817
0.0309502602	0.7419354839	0.8077956989
0.0303361857	0.7435483871	0.8077956989
0.0301319666	0.7435483871	0.8083333333
0.0299953496	0.7440860215	0.8083333333
0.0299157731	0.7440860215	0.8086021505
0.0296630043	0.7448924731	0.8086021505
0.0296262095	0.7448924731	0.8088709677
0.0295247011	0.7451612903	0.8088709677
0.0294613832	0.7451612903	0.8094086022
0.0293083503	0.7454301075	0.8094086022
0.0291711350	0.7454301075	0.8096774194
0.0289356215	0.7462365591	0.8096774194
0.0289237262	0.7462365591	0.8099462366
0.0281100228	0.7481182796	0.8099462366
0.0277661989	0.7481182796	0.8107526882
0.0276527791	0.7486559140	0.8107526882
0.0276511085	0.7486559140	0.8110215054
0.0269913128	0.7497311828	0.8110215054
0.0269673483	0.7497311828	0.8112903226
0.0264997634	0.7508064516	0.8112903226
0.0264510953	0.7508064516	0.8115591398
0.0261551210	0.7516129032	0.8115591398
0.0257532951	0.7516129032	0.8126344086
0.0250247702	0.7524193548	0.8126344086
0.0249506794	0.7524193548	0.8129032258
0.0248563191	0.7532258065	0.8129032258
0.0247105354	0.7532258065	0.8131720430
0.0245218361	0.7534946237	0.8131720430
0.0237738810	0.7534946237	0.8137096774
0.0227120836	0.7559139785	0.8137096774
0.0227111467	0.7559139785	0.8142473118
0.0226373690	0.7561827957	0.8142473118
0.0225807066	0.7561827957	0.8145161290
0.0224755628	0.7564516129	0.8145161290
0.0223045470	0.7564516129	0.8150537634
0.0222870175	0.7567204301	0.8150537634
0.0220816069	0.7567204301	0.8158602151
0.0212161495	0.7580645161	0.8158602151
0.0211524260	0.7580645161	0.8163978495
0.0209019048	0.7583333333	0.8163978495
0.0206469916	0.7583333333	0.8166666667
0.0202503616	0.7591397849	0.8166666667
0.0201476234	0.7591397849	0.8169354839
0.0199766827	0.7594086022	0.8169354839
0.0199529798	0.7594086022	0.8172043011
0.0198645527	0.7596774194	0.8172043011
0.0198217741	0.7596774194	0.8174731183
0.0197319716	0.7599462366	0.8174731183
0.0195707503	0.7599462366	0.8180107527
0.0194778940	0.7604838710	0.8180107527
0.0194491762	0.7604838710	0.8188172043
0.0189180339	0.7612903226	0.8188172043
0.0188903506	0.7612903226	0.8190860215
0.0186259942	0.7620967742	0.8190860215
0.0184798590	0.7620967742	0.8193548387
0.0182492772	0.7626344086	0.8193548387
0.0181752181	0.7626344086	0.8198924731
0.0180185365	0.7631720430	0.8198924731
0.0179861409	0.7631720430	0.8201612903
0.0173380770	0.7647849462	0.8201612903
0.0168862220	0.7647849462	0.8204301075
0.0165252462	0.7650537634	0.8204301075
0.0163989141	0.7650537634	0.8206989247
0.0161611952	0.7658602151	0.8206989247
0.0160495327	0.7658602151	0.8212365591
0.0160259722	0.7661290323	0.8212365591
0.0158769708	0.7661290323	0.8217741935
0.0153791363	0.7674731183	0.8217741935
0.0149848586	0.7674731183	0.8223118280
0.0149615101	0.7677419355	0.8223118280
0.0148487525	0.7677419355	0.8225806452
0.0147032292	0.7680107527	0.8225806452
0.0145224568	0.7680107527	0.8228494624
0.0145134683	0.7682795699	0.8228494624
0.0143598809	0.7682795699	0.8233870968
0.0139969009	0.7693548387	0.8233870968
0.0137547703	0.7693548387	0.8244623656
0.0129871492	0.7712365591	0.8244623656
0.0126808839	0.7712365591	0.8247311828
0.0124588726	0.7717741935	0.8247311828
0.0122143036	0.7717741935	0.8250000000
0.0120691037	0.7717741935	0.8255376344
0.0118306544	0.7720430108	0.8255376344
0.0116855876	0.7720430108	0.8263440860
0.0116305816	0.7723118280	0.8263440860
0.0113823131	0.7723118280	0.8266129032
0.0107843827	0.7733870968	0.8266129032
0.0103490911	0.7733870968	0.8274193548
0.0102434958	0.7736559140	0.8274193548
0.0099303720	0.7736559140	0.8276881720
0.0097475163	0.7741935484	0.8276881720
0.0097437878	0.7741935484	0.8279569892
0.0097222373	0.7744623656	0.8279569892
0.0094955660	0.7750000000	0.8279569892
0.0092914705	0.7755376344	0.8279569892
0.0090654629	0.7755376344	0.8282258065
0.0083433546	0.7766129032	0.8282258065
0.0082805375	0.7766129032	0.8284946237
0.0078952435	0.7776881720	0.8284946237
0.0078892605	0.7776881720	0.8287634409
0.0070902904	0.7793010753	0.8287634409
0.0068994173	0.7793010753	0.8290322581
0.0068652476	0.7795698925	0.8290322581
0.0066927321	0.7795698925	0.8293010753
0.0064557115	0.7801075269	0.8293010753
0.0061866287	0.7801075269	0.8298387097
0.0059849348	0.7803763441	0.8298387097
0.0059570150	0.7803763441	0.8301075269
0.0057944707	0.7811827957	0.8301075269
0.0056017965	0.7811827957	0.8303763441
0.0051753550	0.7822580645	0.8303763441
0.0049956333	0.7822580645	0.8306451613
0.0049117872	0.7825268817	0.8306451613
0.0048897562	0.7830645161	0.8306451613
0.0043957561	0.7836021505	0.8306451613
0.0042996590	0.7836021505	0.8311827957
0.0041113548	0.7838709677	0.8311827957
0.0040440502	0.7838709677	0.8319892473
0.0038098618	0.7846774194	0.8319892473
0.0036636022	0.7846774194	0.8322580645
0.0032146135	0.7852150538	0.8322580645
0.0030457951	0.7852150538	0.8333333333
0.0030128729	0.7854838710	0.8333333333
0.0029060406	0.7854838710	0.8338709677
0.0028767870	0.7857526882	0.8338709677
0.0028165246	0.7857526882	0.8344086022
0.0027675484	0.7862903226	0.8344086022
0.0024659997	0.7862903226	0.8346774194
0.0022847165	0.7865591398	0.8346774194
0.0022397184	0.7865591398	0.8349462366
0.0017768539	0.7876344086	0.8349462366
0.0015920552	0.7876344086	0.8352150538
0.0014863351	0.7881720430	0.8352150538
0.0010041300	0.7881720430	0.8357526882
-0.0003250072	0.7897849462	0.8357526882
-0.0004035870	0.7897849462	0.8360215054
-0.0005131817	0.7903225806	0.8360215054
-0.0005179472	0.7903225806	0.8365591398
-0.0006321282	0.7908602151	0.8365591398
-0.0007916294	0.7908602151	0.8368279570
-0.0008158908	0.7911290323	0.8368279570
-0.0010551040	0.7911290323	0.8370967742
-0.0013102451	0.7916666667	0.8370967742
-0.0017166018	0.7916666667	0.8376344086
-0.0024013948	0.7924731183	0.8376344086
-0.0024574839	0.7924731183	0.8379032258
-0.0025277091	0.7927419355	0.8379032258
-0.0025312782	0.7927419355	0.8381720430
-0.0025592409	0.7930107527	0.8381720430
-0.0028671671	0.7930107527	0.8384408602
-0.0028753719	0.7932795699	0.8384408602
-0.0031920603	0.7932795699	0.8392473118
-0.0033734062	0.7935483871	0.8392473118
-0.0045881039	0.7935483871	0.8403225806
-0.0055268695	0.7938172043	0.8403225806
-0.0057109720	0.7938172043	0.8405913978
-0.0061231083	0.7946236559	0.8405913978
-0.0064613953	0.7946236559	0.8411290323
-0.0065216748	0.7948924731	0.8411290323
-0.0067288141	0.7948924731	0.8413978495
-0.0068783108	0.7951612903	0.8413978495
-0.0070041795	0.7956989247	0.8413978495
-0.0071304952	0.7956989247	0.8416666667
-0.0075558428	0.7965053763	0.8416666667
-0.0076779846	0.7965053763	0.8419354839
-0.0079506180	0.7975806452	0.8419354839
-0.0089284785	0.7975806452	0.8424731183
-0.0090360630	0.7978494624	0.8424731183
-0.0092550773	0.7978494624	0.8430107527
-0.0092640443	0.7981182796	0.8430107527
-0.0095140033	0.7981182796	0.8435483871
-0.0095756312	0.7983870968	0.8435483871
-0.0095828013	0.7983870968	0.8438172043
-0.0097993064	0.7991935484	0.8438172043
-0.0099121293	0.7991935484	0.8440860215
-0.0100225373	0.7997311828	0.8440860215
-0.0100760540	0.7997311828	0.8443548387
-0.0101483176	0.8000000000	0.8443548387
-0.0101857409	0.8000000000	0.8448924731
-0.0104792968	0.8008064516	0.8448924731
-0.0109823989	0.8008064516	0.8451612903
-0.0111671776	0.8016129032	0.8451612903
-0.0113420433	0.8016129032	0.8459677419
-0.0115509407	0.8024193548	0.8459677419
-0.0115754876	0.8024193548	0.8465053763
-0.0117338111	0.8029569892	0.8465053763
-0.0117350135	0.8029569892	0.8467741935
-0.0118106530	0.8032258065	0.8467741935
-0.0123619777	0.8032258065	0.8478494624
-0.0123990030	0.8034946237	0.8478494624
-0.0126152935	0.8034946237	0.8483870968
-0.0126499862	0.8037634409	0.8483870968
-0.0128415719	0.8037634409	0.8489247312
-0.0129130881	0.8043010753	0.8489247312
-0.0130753011	0.8043010753	0.8494623656
-0.0132128105	0.8045698925	0.8494623656
-0.0133046946	0.8045698925	0.8497311828
-0.0135655803	0.8051075269	0.8497311828
-0.0135808988	0.8051075269	0.8500000000
-0.0144534920	0.8061827957	0.8500000000
-0.0147172278	0.8061827957	0.8502688172
-0.0148658729	0.8067204301	0.8502688172
-0.0150640204	0.8067204301	0.8505376344
-0.0152109399	0.8069892473	0.8505376344
-0.0152436090	0.8069892473	0.8508064516
-0.0154607772	0.8075268817	0.8508064516
-0.0157035978	0.8075268817	0.8513440860
-0.0159048704	0.8077956989	0.8513440860
-0.0159862269	0.8077956989	0.8516129032
-0.0163969749	0.8083333333	0.8516129032
-0.0164515319	0.8083333333	0.8518817204
-0.0167058374	0.8086021505	0.8518817204
-0.0170707614	0.8086021505	0.8521505376
-0.0173871009	0.8094086022	0.8521505376
-0.0175421964	0.8094086022	0.8524193548
-0.0179561071	0.8099462366	0.8524193548
-0.0179753468	0.8099462366	0.8526881720
-0.0183120303	0.8102150538	0.8526881720
-0.0192226129	0.8102150538	0.8534946237
-0.0192465473	0.8104838710	0.8534946237
-0.0192478222	0.8104838710	0.8537634409
-0.0193667495	0.8110215054	0.8537634409
-0.0196370966	0.8110215054	0.8543010753
-0.0197263257	0.8112903226	0.8543010753
-0.0201452843	0.8112903226	0.8548387097
-0.0202295295	0.8118279570	0.8548387097
-0.0204792968	0.8118279570	0.8551075269
-0.0209302140	0.8123655914	0.8551075269
-0.0210006955	0.8123655914	0.8553763441
-0.0233182470	0.8155913978	0.8553763441
-0.0237489840	0.8155913978	0.8556451613
-0.0237584767	0.8155913978	0.8561827957
-0.0237660376	0.8155913978	0.8564516129
-0.0238717237	0.8161290323	0.8564516129
-0.0240139913	0.8161290323	0.8567204301
-0.0245187678	0.8169354839	0.8567204301
-0.0245583991	0.8169354839	0.8569892473
-0.0245609675	0.8169354839	0.8575268817
-0.0247088767	0.8169354839	0.8577956989
-0.0251892890	0.8174731183	0.8577956989
-0.0251932017	0.8174731183	0.8580645161
-0.0253478764	0.8180107527	0.8580645161
-0.0254397249	0.8180107527	0.8583333333
-0.0257702302	0.8182795699	0.8583333333
-0.0258578653	0.8182795699	0.8586021505
-0.0260176530	0.8185483871	0.8586021505
-0.0260791044	0.8185483871	0.8588709677
-0.0262648862	0.8190860215	0.8588709677
-0.0269808264	0.8190860215	0.8602150538
-0.0276085366	0.8196236559	0.8602150538
-0.0277040162	0.8196236559	0.8604838710
-0.0282064864	0.8206989247	0.8604838710
-0.0282204239	0.8206989247	0.8607526882
-0.0282531483	0.8209677419	0.8607526882
-0.0296394280	0.8209677419	0.8620967742
-0.0298393075	0.8212365591	0.8620967742
-0.0298522393	0.8212365591	0.8623655914
-0.0299023711	0.8215053763	0.8623655914
-0.0301267332	0.8215053763	0.8626344086
-0.0316972165	0.8231182796	0.8626344086
-0.0318602371	0.8231182796	0.8634408602
-0.0318909380	0.8233870968	0.8634408602
-0.0321247916	0.8233870968	0.8637096774
-0.0323250279	0.8239247312	0.8637096774
-0.0323901050	0.8239247312	0.8639784946
-0.0325204044	0.8244623656	0.8639784946
-0.0327180004	0.8244623656	0.8642473118
-0.0328188333	0.8252688172	0.8642473118
-0.0330746003	0.8252688172	0.8645161290
-0.0330852652	0.8255376344	0.8645161290
-0.0331466454	0.8255376344	0.8647849462
-0.0331468519	0.8258064516	0.8647849462
-0.0336055618	0.8258064516	0.8653225806
-0.0347813512	0.8268817204	0.8653225806
-0.0348922361	0.8268817204	0.8655913978
-0.0351559150	0.8271505376	0.8655913978
-0.0352829121	0.8271505376	0.8663978495
-0.0354411683	0.8279569892	0.8663978495
-0.0355664507	0.8279569892	0.8666666667
-0.0359249394	0.8287634409	0.8666666667
-0.0359901555	0.8287634409	0.8669354839
-0.0361788615	0.8293010753	0.8669354839
-0.0363291994	0.8293010753	0.8674731183
-0.0366945570	0.8293010753	0.8682795699
-0.0368074659	0.8298387097	0.8682795699
-0.0369696218	0.8298387097	0.8685483871
-0.0371173401	0.8303763441	0.8685483871
-0.0371401205	0.8303763441	0.8688172043
-0.0373440714	0.8306451613	0.8688172043
-0.0376663806	0.8306451613	0.8693548387
-0.0386340185	0.8319892473	0.8693548387
-0.0386390869	0.8319892473	0.8696236559
-0.0392517960	0.8327956989	0.8696236559
-0.0394847267	0.8327956989	0.8706989247
-0.0404611552	0.8341397849	0.8706989247
-0.0405094051	0.8341397849	0.8709677419
-0.0407022388	0.8346774194	0.8709677419
-0.0411653350	0.8346774194	0.8715053763
-0.0412450369	0.8349462366	0.8715053763
-0.0413946424	0.8349462366	0.8717741935
-0.0414631382	0.8352150538	0.8717741935
-0.0415331938	0.8352150538	0.8723118280
-0.0415554045	0.8354838710	0.8723118280
-0.0418177550	0.8354838710	0.8731182796
-0.0418957041	0.8357526882	0.8731182796
-0.0421461572	0.8357526882	0.8736559140
-0.0422712497	0.8360215054	0.8736559140
-0.0424403348	0.8360215054	0.8739247312
-0.0425219766	0.8362903226	0.8739247312
-0.0426185450	0.8362903226	0.8741935484
-0.0426249975	0.8368279570	0.8741935484
-0.0428013041	0.8368279570	0.8744623656
-0.0429720910	0.8373655914	0.8744623656
-0.0431849960	0.8373655914	0.8747311828
-0.0434727366	0.8376344086	0.8747311828
-0.0434973607	0.8376344086	0.8750000000
-0.0435805447	0.8379032258	0.8750000000
-0.0436347836	0.8379032258	0.8752688172
-0.0438948500	0.8387096774	0.8752688172
-0.0439172819	0.8387096774	0.8755376344
-0.0441507673	0.8392473118	0.8755376344
-0.0442146808	0.8392473118	0.8758064516
-0.0442659815	0.8395161290	0.8758064516
-0.0442862069	0.8395161290	0.8760752688
-0.0443794653	0.8397849462	0.8760752688
-0.0445025323	0.8397849462	0.8766129032
-0.0448014821	0.8403225806	0.8766129032
-0.0448468205	0.8403225806	0.8768817204
-0.0449620211	0.8405913978	0.8768817204
-0.0451238696	0.8405913978	0.8774193548
-0.0454579800	0.8411290323	0.8774193548
-0.0457343927	0.8416666667	0.8774193548
-0.0459361315	0.8416666667	0.8779569892
-0.0461970266	0.8427419355	0.8779569892
-0.0467732318	0.8427419355	0.8790322581
-0.0469388133	0.8430107527	0.8790322581
-0.0471181934	0.8430107527	0.8795698925
-0.0475241803	0.8440860215	0.8795698925
-0.0475277265	0.8440860215	0.8798387097
-0.0492563872	0.8459677419	0.8798387097
-0.0497364062	0.8459677419	0.8803763441
-0.0499568870	0.8473118280	0.8803763441
-0.0501363336	0.8473118280	0.8806451613
-0.0502345138	0.8478494624	0.8806451613
-0.0503339659	0.8481182796	0.8806451613
-0.0504529952	0.8481182796	0.8809139785
-0.0506613671	0.8483870968	0.8809139785
-0.0508794556	0.8483870968	0.8811827957
-0.0514685337	0.8486559140	0.8811827957
-0.0514932508	0.8486559140	0.8814516129
-0.0521100586	0.8500000000	0.8814516129
-0.0521671571	0.8500000000	0.8819892473
-0.0527702067	0.8510752688	0.8819892473
-0.0528856741	0.8510752688	0.8822580645
-0.0529781082	0.8518817204	0.8822580645
-0.0529902064	0.8518817204	0.8825268817
-0.0538967534	0.8534946237	0.8825268817
-0.0539269112	0.8534946237	0.8830645161
-0.0539708517	0.8540322581	0.8830645161
-0.0542950447	0.8556451613	0.8830645161
-0.0545245704	0.8556451613	0.8833333333
-0.0550151397	0.8572580645	0.8833333333
-0.0550163213	0.8572580645	0.8836021505
-0.0551838079	0.8575268817	0.8836021505
-0.0551946761	0.8575268817	0.8838709677
-0.0552928580	0.8577956989	0.8838709677
-0.0555952910	0.8577956989	0.8841397849
-0.0559717485	0.8588709677	0.8841397849
-0.0560326054	0.8588709677	0.8844086022
-0.0566669260	0.8594086022	0.8844086022
-0.0567190579	0.8594086022	0.8846774194
-0.0567824903	0.8599462366	0.8846774194
-0.0568780879	0.8599462366	0.8849462366
-0.0568912533	0.8602150538	0.8849462366
-0.0572145748	0.8602150538	0.8857526882
-0.0577527979	0.8610215054	0.8857526882
-0.0578999859	0.8610215054	0.8862903226
-0.0582054805	0.8620967742	0.8862903226
-0.0586703985	0.8620967742	0.8865591398
-0.0586860703	0.8623655914	0.8865591398
-0.0592022561	0.8623655914	0.8868279570
-0.0598712295	0.8634408602	0.8868279570
-0.0603727945	0.8634408602	0.8870967742
-0.0603988200	0.8637096774	0.8870967742
-0.0604203953	0.8637096774	0.8873655914
-0.0606102372	0.8647849462	0.8873655914
-0.0608051615	0.8647849462	0.8879032258
-0.0608600680	0.8650537634	0.8879032258
-0.0611495914	0.8650537634	0.8887096774
-0.0613183202	0.8658602151	0.8887096774
-0.0615772214	0.8658602151	0.8892473118
-0.0616983717	0.8658602151	0.8897849462
-0.0628529324	0.8672043011	0.8897849462
-0.0628613431	0.8672043011	0.8900537634
-0.0631926333	0.8674731183	0.8900537634
-0.0634245650	0.8674731183	0.8905913978
-0.0634870664	0.8677419355	0.8905913978
-0.0636981093	0.8677419355	0.8911290323
-0.0644639054	0.8693548387	0.8911290323
-0.0647270159	0.8693548387	0.8916666667
-0.0648689034	0.8696236559	0.8916666667
-0.0651291870	0.8696236559	0.8924731183
-0.0651354529	0.8696236559	0.8930107527
-0.0657633133	0.8696236559	0.8938172043
-0.0660325856	0.8698924731	0.8938172043
-0.0664513712	0.8698924731	0.8940860215
-0.0665849382	0.8704301075	0.8940860215
-0.0666525618	0.8704301075	0.8946236559
-0.0678206230	0.8720430108	0.8946236559
-0.0678384158	0.8720430108	0.8954301075
-0.0680473136	0.8725806452	0.8954301075
-0.0684864519	0.8725806452	0.8959677419
-0.0691200672	0.8736559140	0.8959677419
-0.0692231877	0.8736559140	0.8962365591
-0.0695024611	0.8741935484	0.8962365591
-0.0698369827	0.8741935484	0.8965053763
-0.0700477846	0.8744623656	0.8965053763
-0.0704757712	0.8744623656	0.8967741935
-0.0705475506	0.8744623656	0.8973118280
-0.0706667363	0.8755376344	0.8973118280
-0.0707791017	0.8755376344	0.8975806452
-0.0709412421	0.8760752688	0.8975806452
-0.0710479003	0.8760752688	0.8978494624
-0.0715769188	0.8774193548	0.8978494624
-0.0720296157	0.8774193548	0.8983870968
-0.0722264540	0.8776881720	0.8983870968
-0.0727955786	0.8776881720	0.8994623656
-0.0728199835	0.8779569892	0.8994623656
-0.0730267145	0.8779569892	0.8997311828
-0.0730943863	0.8784946237	0.8997311828
-0.0731029074	0.8784946237	0.9000000000
-0.0731254196	0.8787634409	0.9000000000
-0.0731622906	0.8787634409	0.9002688172
-0.0734123168	0.8793010753	0.9002688172
-0.0739134142	0.8793010753	0.9008064516
-0.0743273730	0.8795698925	0.9008064516
-0.0745789885	0.8795698925	0.9010752688
-0.0746337858	0.8798387097	0.9010752688
-0.0746492907	0.8798387097	0.9013440860
-0.0746763697	0.8801075269	0.9013440860
-0.0751605548	0.8801075269	0.9021505376
-0.0753998183	0.8801075269	0.9026881720
-0.0761447094	0.8806451613	0.9026881720
-0.0764816010	0.8806451613	0.9034946237
-0.0775289648	0.8825268817	0.9034946237
-0.0775607765	0.8825268817	0.9037634409
-0.0777486898	0.8827956989	0.9037634409
-0.0777565270	0.8827956989	0.9043010753
-0.0779256185	0.8836021505	0.9043010753
-0.0782546491	0.8836021505	0.9048387097
-0.0787958995	0.8841397849	0.9048387097
-0.0797760319	0.8841397849	0.9053763441
-0.0798244135	0.8844086022	0.9053763441
-0.0799794444	0.8844086022	0.9056451613
-0.0804464649	0.8846774194	0.9056451613
-0.0807219430	0.8846774194	0.9059139785
-0.0814938366	0.8857526882	0.9059139785
-0.0818612098	0.8857526882	0.9061827957
-0.0830010959	0.8873655914	0.9061827957
-0.0830316609	0.8873655914	0.9064516129
-0.0831521690	0.8879032258	0.9064516129
-0.0832589898	0.8879032258	0.9069892473
-0.0835217738	0.8887096774	0.9069892473
-0.0836112528	0.8887096774	0.9072580645
-0.0838851055	0.8889784946	0.9072580645
-0.0842162875	0.8889784946	0.9077956989
-0.0843171383	0.8892473118	0.9077956989
-0.0844620313	0.8892473118	0.9083333333
-0.0845764353	0.8892473118	0.9086021505
-0.0846809875	0.8895161290	0.9086021505
-0.0848820865	0.8895161290	0.9088709677
-0.0849422920	0.8897849462	0.9088709677
-0.0855112670	0.8897849462	0.9094086022
-0.0859796435	0.8911290323	0.9094086022
-0.0864595376	0.8911290323	0.9104838710
-0.0866516177	0.8913978495	0.9104838710
-0.0866758603	0.8913978495	0.9107526882
-0.0869239222	0.8919354839	0.9107526882
-0.0872467871	0.8919354839	0.9110215054
-0.0873134498	0.8922043011	0.9110215054
-0.0874293207	0.8922043011	0.9115591398
-0.0878338750	0.8935483871	0.9115591398
-0.0878515906	0.8935483871	0.9120967742
-0.0886228807	0.8935483871	0.9129032258
-0.0888495588	0.8938172043	0.9129032258
-0.0890951360	0.8938172043	0.9134408602
-0.0892863733	0.8943548387	0.9134408602
-0.0893742298	0.8943548387	0.9137096774
-0.0897892719	0.8951612903	0.9137096774
-0.0899741521	0.8951612903	0.9139784946
-0.0901566095	0.8956989247	0.9139784946
-0.0902331705	0.8956989247	0.9142473118
-0.0905486222	0.8965053763	0.9142473118
-0.0906718093	0.8965053763	0.9145161290
-0.0907848652	0.8965053763	0.9150537634
-0.0917621040	0.8965053763	0.9161290323
-0.0938490029	0.8983870968	0.9161290323
-0.0938995205	0.8983870968	0.9163978495
-0.0942034152	0.8989247312	0.9163978495
-0.0943977242	0.8989247312	0.9169354839
-0.0954020155	0.9002688172	0.9169354839
-0.0958513974	0.9002688172	0.9180107527
-0.0958717277	0.9005376344	0.9180107527
-0.0967665588	0.9005376344	0.9193548387
-0.0968238976	0.9008064516	0.9193548387
-0.0970446900	0.9008064516	0.9196236559
-0.0971075742	0.9013440860	0.9196236559
-0.0985732501	0.9013440860	0.9212365591
-0.0986602644	0.9018817204	0.9212365591
-0.0988240359	0.9018817204	0.9215053763
-0.0992257368	0.9021505376	0.9215053763
-0.0994441211	0.9021505376	0.9223118280
-0.1003625105	0.9037634409	0.9223118280
-0.1005522311	0.9037634409	0.9228494624
-0.1007106522	0.9043010753	0.9228494624
-0.1008216022	0.9043010753	0.9231182796
-0.1008589895	0.9045698925	0.9231182796
-0.1010724668	0.9045698925	0.9233870968
-0.1014017777	0.9048387097	0.9233870968
-0.1015568093	0.9048387097	0.9239247312
-0.1016726206	0.9051075269	0.9239247312
-0.1018103586	0.9051075269	0.9241935484
-0.1024981595	0.9059139785	0.9241935484
-0.1026083761	0.9059139785	0.9244623656
-0.1026932582	0.9061827957	0.9244623656
-0.1027813616	0.9061827957	0.9247311828
-0.1031915017	0.9069892473	0.9247311828
-0.1040173747	0.9069892473	0.9255376344
-0.1042408478	0.9072580645	0.9255376344
-0.1047476941	0.9072580645	0.9260752688
-0.1048554184	0.9077956989	0.9260752688
-0.1048808724	0.9077956989	0.9263440860
-0.1055356522	0.9086021505	0.9263440860
-0.1057274691	0.9086021505	0.9268817204
-0.1058543535	0.9088709677	0.9268817204
-0.1059224748	0.9088709677	0.9271505376
-0.1060082510	0.9094086022	0.9271505376
-0.1064170199	0.9094086022	0.9274193548
-0.1064176327	0.9096774194	0.9274193548
-0.1066036907	0.9096774194	0.9276881720
-0.1073226834	0.9110215054	0.9276881720
-0.1075347971	0.9110215054	0.9282258065
-0.1075467417	0.9112903226	0.9282258065
-0.1079662023	0.9112903226	0.9287634409
-0.1082947583	0.9120967742	0.9287634409
-0.1084226271	0.9120967742	0.9293010753
-0.1090534824	0.9126344086	0.9293010753
-0.1091409689	0.9126344086	0.9295698925
-0.1091546572	0.9129032258	0.9295698925
-0.1092899307	0.9129032258	0.9298387097
-0.1096214110	0.9134408602	0.9298387097
-0.1097068284	0.9139784946	0.9298387097
-0.1100995339	0.9147849462	0.9298387097
-0.1104848318	0.9147849462	0.9301075269
-0.1105095741	0.9150537634	0.9301075269
-0.1109393108	0.9150537634	0.9309139785
-0.1113063762	0.9155913978	0.9309139785
-0.1115502346	0.9155913978	0.9311827957
-0.1116870570	0.9161290323	0.9311827957
-0.1119953617	0.9161290323	0.9314516129
-0.1120320972	0.9163978495	0.9314516129
-0.1128509888	0.9163978495	0.9319892473
-0.1132003011	0.9172043011	0.9319892473
-0.1132305325	0.9172043011	0.9325268817
-0.1133216212	0.9172043011	0.9330645161
-0.1134165990	0.9177419355	0.9330645161
-0.1137427337	0.9177419355	0.9336021505
-0.1152017289	0.9190860215	0.9336021505
-0.1154042045	0.9190860215	0.9338709677
-0.1164946628	0.9209677419	0.9338709677
-0.1165417367	0.9209677419	0.9341397849
-0.1168247300	0.9220430108	0.9341397849
-0.1174079143	0.9220430108	0.9349462366
-0.1179011798	0.9223118280	0.9349462366
-0.1188109280	0.9223118280	0.9352150538
-0.1192259640	0.9231182796	0.9352150538
-0.1192572621	0.9231182796	0.9354838710
-0.1194334568	0.9233870968	0.9354838710
-0.1196512510	0.9233870968	0.9360215054
-0.1197181622	0.9236559140	0.9360215054
-0.1204041054	0.9236559140	0.9368279570
-0.1204694910	0.9239247312	0.9368279570
-0.1208026490	0.9239247312	0.9373655914
-0.1208599316	0.9244623656	0.9373655914
-0.1215301659	0.9250000000	0.9373655914
-0.1216522232	0.9250000000	0.9376344086
-0.1216686767	0.9252688172	0.9376344086
-0.1216909679	0.9252688172	0.9379032258
-0.1217515028	0.9255376344	0.9379032258
-0.1222382959	0.9255376344	0.9389784946
-0.1231228756	0.9263440860	0.9389784946
-0.1233184311	0.9263440860	0.9392473118
-0.1235220871	0.9268817204	0.9392473118
-0.1237964300	0.9268817204	0.9397849462
-0.1238243764	0.9271505376	0.9397849462
-0.1239598072	0.9271505376	0.9403225806
-0.1240779604	0.9274193548	0.9403225806
-0.1244233811	0.9274193548	0.9405913978
-0.1245752632	0.9276881720	0.9405913978
-0.1246175964	0.9276881720	0.9408602151
-0.1249432554	0.9276881720	0.9413978495
-0.1255911531	0.9276881720	0.9416666667
-0.1262905381	0.9282258065	0.9416666667
-0.1264032792	0.9282258065	0.9419354839
-0.1264248507	0.9284946237	0.9419354839
-0.1266766702	0.9284946237	0.9422043011
-0.1274066854	0.9290322581	0.9422043011
-0.1274175593	0.9290322581	0.9424731183
-0.1275023192	0.9293010753	0.9424731183
-0.1277214771	0.9293010753	0.9427419355
-0.1277697304	0.9295698925	0.9427419355
-0.1278372825	0.9295698925	0.9430107527
-0.1280057865	0.9301075269	0.9430107527
-0.1283692295	0.9301075269	0.9438172043
-0.1289479341	0.9303763441	0.9438172043
-0.1294074672	0.9303763441	0.9443548387
-0.1300183330	0.9309139785	0.9443548387
-0.1300250247	0.9309139785	0.9446236559
-0.1302869251	0.9314516129	0.9446236559
-0.1304752024	0.9314516129	0.9451612903
-0.1309131515	0.9319892473	0.9451612903
-0.1313327207	0.9319892473	0.9454301075
-0.1325859338	0.9336021505	0.9454301075
-0.1328650663	0.9336021505	0.9459677419
-0.1331228497	0.9344086022	0.9459677419
-0.1331373536	0.9344086022	0.9462365591
-0.1338606178	0.9354838710	0.9462365591
-0.1342841736	0.9354838710	0.9465053763
-0.1342902996	0.9357526882	0.9465053763
-0.1351943251	0.9357526882	0.9475806452
-0.1354327419	0.9365591398	0.9475806452
-0.1355049612	0.9365591398	0.9478494624
-0.1363243555	0.9381720430	0.9478494624
-0.1365261590	0.9381720430	0.9481182796
-0.1366042182	0.9384408602	0.9481182796
-0.1366219847	0.9384408602	0.9483870968
-0.1369574682	0.9387096774	0.9483870968
-0.1371838802	0.9387096774	0.9486559140
-0.1374922445	0.9392473118	0.9486559140
-0.1375500956	0.9392473118	0.9489247312
-0.1378463530	0.9400537634	0.9489247312
-0.1379603322	0.9400537634	0.9494623656
-0.1379618817	0.9403225806	0.9494623656
-0.1387651230	0.9403225806	0.9502688172
-0.1388117047	0.9405913978	0.9502688172
-0.1388895057	0.9405913978	0.9505376344
-0.1392415766	0.9411290323	0.9505376344
-0.1395472199	0.9411290323	0.9508064516
-0.1410525483	0.9419354839	0.9508064516
-0.1413501874	0.9419354839	0.9513440860
-0.1420390081	0.9430107527	0.9513440860
-0.1428916663	0.9430107527	0.9524193548
-0.1429695700	0.9432795699	0.9524193548
-0.1434812402	0.9432795699	0.9529569892
-0.1435615873	0.9435483871	0.9529569892
-0.1457588591	0.9435483871	0.9540322581
-0.1459851542	0.9440860215	0.9540322581
-0.1461873152	0.9440860215	0.9545698925
-0.1462246107	0.9443548387	0.9545698925
-0.1466299145	0.9443548387	0.9548387097
-0.1472689043	0.9451612903	0.9548387097
-0.1476430881	0.9451612903	0.9551075269
-0.1476810997	0.9454301075	0.9551075269
-0.1477601075	0.9454301075	0.9556451613
-0.1477728111	0.9456989247	0.9556451613
-0.1488630289	0.9456989247	0.9569892473
-0.1490661969	0.9462365591	0.9569892473
-0.1494217154	0.9462365591	0.9572580645
-0.1496513758	0.9473118280	0.9572580645
-0.1497849824	0.9473118280	0.9575268817
-0.1513810232	0.9483870968	0.9575268817
-0.1519524522	0.9483870968	0.9580645161
-0.1520042442	0.9486559140	0.9580645161
-0.1522664243	0.9486559140	0.9586021505
-0.1525586158	0.9489247312	0.9586021505
-0.1525981314	0.9489247312	0.9588709677
-0.1527855615	0.9491935484	0.9588709677
-0.1530064829	0.9491935484	0.9591397849
-0.1532448577	0.9494623656	0.9591397849
-0.1536243326	0.9494623656	0.9594086022
-0.1540443620	0.9497311828	0.9594086022
-0.1541068013	0.9497311828	0.9596774194
-0.1548607097	0.9513440860	0.9596774194
-0.1549511373	0.9513440860	0.9599462366
-0.1551330314	0.9516129032	0.9599462366
-0.1558272463	0.9516129032	0.9604838710
-0.1563357095	0.9521505376	0.9604838710
-0.1572438151	0.9521505376	0.9610215054
-0.1577278139	0.9532258065	0.9610215054
-0.1578223726	0.9532258065	0.9612903226
-0.1597012387	0.9543010753	0.9612903226
-0.1603481502	0.9543010753	0.9618279570
-0.1615065958	0.9548387097	0.9618279570
-0.1621460000	0.9548387097	0.9620967742
-0.1631211329	0.9553763441	0.9620967742
-0.1637063354	0.9553763441	0.9629032258
-0.1637491147	0.9559139785	0.9629032258
-0.1639381642	0.9559139785	0.9637096774
-0.1650560825	0.9572580645	0.9637096774
-0.1651122904	0.9572580645	0.9639784946
-0.1652859788	0.9575268817	0.9639784946
-0.1652869127	0.9575268817	0.9642473118
-0.1653882239	0.9586021505	0.9642473118
-0.1654897159	0.9586021505	0.9647849462
-0.1660737144	0.9602150538	0.9647849462
-0.1664194631	0.9602150538	0.9650537634
-0.1666536551	0.9604838710	0.9650537634
-0.1673825573	0.9604838710	0.9658602151
-0.1675017696	0.9607526882	0.9658602151
-0.1684477012	0.9607526882	0.9663978495
-0.1689132115	0.9618279570	0.9663978495
-0.1697469792	0.9618279570	0.9666666667
-0.1701553442	0.9620967742	0.9666666667
-0.1705461721	0.9620967742	0.9669354839
-0.1712012749	0.9631720430	0.9669354839
-0.1719497240	0.9631720430	0.9672043011
-0.1720766561	0.9634408602	0.9672043011
-0.1720800504	0.9634408602	0.9677419355
-0.1729514310	0.9639784946	0.9677419355
-0.1754396912	0.9639784946	0.9685483871
-0.1757910530	0.9642473118	0.9685483871
-0.1761645446	0.9642473118	0.9696236559
-0.1767089058	0.9645161290	0.9696236559
-0.1771889495	0.9645161290	0.9698924731
-0.1778438204	0.9655913978	0.9698924731
-0.1783695503	0.9655913978	0.9701612903
-0.1783770537	0.9658602151	0.9701612903
-0.1784313642	0.9658602151	0.9706989247
-0.1785139129	0.9663978495	0.9706989247
-0.1787537359	0.9663978495	0.9712365591
-0.1788217194	0.9666666667	0.9712365591
-0.1803953458	0.9666666667	0.9731182796
-0.1807682288	0.9669354839	0.9731182796
-0.1816121846	0.9669354839	0.9741935484
-0.1818872694	0.9672043011	0.9741935484
-0.1820510690	0.9672043011	0.9747311828
-0.1820974630	0.9672043011	0.9752688172
-0.1828014339	0.9672043011	0.9763440860
-0.1835537357	0.9680107527	0.9763440860
-0.1839171636	0.9680107527	0.9766129032
-0.1840552383	0.9682795699	0.9766129032
-0.1843222203	0.9682795699	0.9771505376
-0.1846363496	0.9696236559	0.9771505376
-0.1849997089	0.9696236559	0.9776881720
-0.1850468121	0.9698924731	0.9776881720
-0.1866268085	0.9698924731	0.9784946237
-0.1866797337	0.9701612903	0.9784946237
-0.1870674706	0.9701612903	0.9787634409
-0.1872937371	0.9704301075	0.9787634409
-0.1875141225	0.9704301075	0.9790322581
-0.1875171337	0.9706989247	0.9790322581
-0.1876781742	0.9706989247	0.9798387097
-0.1876908992	0.9709677419	0.9798387097
-0.1888498059	0.9709677419	0.9806451613
-0.1892498100	0.9715053763	0.9806451613
-0.1897498620	0.9715053763	0.9809139785
-0.1897878976	0.9717741935	0.9809139785
-0.1902085508	0.9717741935	0.9811827957
-0.1914055958	0.9728494624	0.9811827957
-0.1915714215	0.9728494624	0.9814516129
-0.1918148671	0.9733870968	0.9814516129
-0.1918935826	0.9733870968	0.9817204301
-0.1919182796	0.9736559140	0.9817204301
-0.1926163886	0.9736559140	0.9827956989
-0.1928658124	0.9739247312	0.9827956989
-0.1930663118	0.9739247312	0.9830645161
-0.1932299539	0.9744623656	0.9830645161
-0.1938148143	0.9744623656	0.9833333333
-0.1944637351	0.9752688172	0.9833333333
-0.1944744786	0.9758064516	0.9833333333
-0.1950465973	0.9763440860	0.9833333333
-0.1967144983	0.9763440860	0.9844086022
-0.1977724661	0.9774193548	0.9844086022
-0.1981552459	0.9774193548	0.9846774194
-0.1989252421	0.9782258065	0.9846774194
-0.1995110886	0.9782258065	0.9849462366
-0.1998617744	0.9787634409	0.9849462366
-0.2001629907	0.9787634409	0.9852150538
-0.2003234701	0.9790322581	0.9852150538
-0.2009715093	0.9790322581	0.9860215054
-0.2011756759	0.9795698925	0.9860215054
-0.2011911353	0.9795698925	0.9862903226
-0.2013958338	0.9798387097	0.9862903226
-0.2017524675	0.9798387097	0.9868279570
-0.2021754782	0.9801075269	0.9868279570
-0.2022400200	0.9801075269	0.9870967742
-0.2029126927	0.9803763441	0.9870967742
-0.2037182966	0.9803763441	0.9876344086
-0.2040598218	0.9809139785	0.9876344086
-0.2041822489	0.9809139785	0.9879032258
-0.2045908735	0.9811827957	0.9879032258
-0.2049701431	0.9811827957	0.9881720430
-0.2053655911	0.9817204301	0.9881720430
-0.2062399995	0.9817204301	0.9903225806
-0.2064822970	0.9822580645	0.9903225806
-0.2065977633	0.9822580645	0.9905913978
-0.2073631967	0.9825268817	0.9905913978
-0.2075544705	0.9825268817	0.9908602151
-0.2078954714	0.9830645161	0.9908602151
-0.2083408799	0.9830645161	0.9913978495
-0.2088889674	0.9836021505	0.9913978495
-0.2091426456	0.9836021505	0.9919354839
-0.2101432223	0.9841397849	0.9919354839
-0.2102881492	0.9841397849	0.9924731183
-0.2113150089	0.9846774194	0.9924731183
-0.2114789339	0.9846774194	0.9927419355
-0.2116390564	0.9846774194	0.9932795699
-0.2122450383	0.9854838710	0.9932795699
-0.2122693752	0.9854838710	0.9935483871
-0.2138158449	0.9857526882	0.9935483871
-0.2151218368	0.9857526882	0.9946236559
-0.2166844297	0.9865591398	0.9946236559
-0.2168661815	0.9865591398	0.9948924731
-0.2180478931	0.9873655914	0.9948924731
-0.2184394735	0.9873655914	0.9951612903
-0.2192379629	0.9879032258	0.9951612903
-0.2207168666	0.9879032258	0.9956989247
-0.2220366755	0.9884408602	0.9956989247
-0.2221275383	0.9884408602	0.9959677419
-0.2234591591	0.9895161290	0.9959677419
-0.2246180181	0.9895161290	0.9967741935
-0.2253300951	0.9897849462	0.9967741935
-0.2255875591	0.9897849462	0.9970430108
-0.2295896254	0.9905913978	0.9970430108
-0.2305741974	0.9905913978	0.9978494624
-0.2308425727	0.9908602151	0.9978494624
-0.2313320447	0.9908602151	0.9983870968
-0.2329309564	0.9913978495	0.9983870968
-0.2338569623	0.9913978495	0.9989247312
-0.2348684255	0.9916666667	0.9989247312
-0.2357565020	0.9916666667	0.9991935484
-0.2392392905	0.9930107527	0.9991935484
-0.2411092072	0.9930107527	1.0000000000
-0.5444310918	1.0000000000	1.0000000000


==> newData/MatchingCNNDropoutClass4Rot-DiffObjects-ROCCurve.csv <==
threshold		fpr		tpr
0.9335682988	0.0000000000	0.0002688172
0.9234796166	0.0002688172	0.0002688172
0.8938482404	0.0002688172	0.0021505376
0.8934716582	0.0002688172	0.0026881720
0.8569179773	0.0002688172	0.0083333333
0.8554301858	0.0005376344	0.0083333333
0.8537615538	0.0005376344	0.0094086022
0.8537529707	0.0008064516	0.0094086022
0.8337818980	0.0008064516	0.0204301075
0.8337036371	0.0008064516	0.0209677419
0.8194412589	0.0008064516	0.0311827957
0.8192871213	0.0010752688	0.0311827957
0.8149163127	0.0010752688	0.0349462366
0.8141342998	0.0010752688	0.0354838710
0.8097367287	0.0010752688	0.0408602151
0.8097261190	0.0010752688	0.0413978495
0.8040040731	0.0010752688	0.0502688172
0.8039841652	0.0013440860	0.0502688172
0.7994418740	0.0013440860	0.0561827957
0.7993727326	0.0013440860	0.0567204301
0.7942394018	0.0013440860	0.0653225806
0.7938056588	0.0013440860	0.0658602151
0.7921298146	0.0013440860	0.0680107527
0.7919119000	0.0016129032	0.0680107527
0.7872121930	0.0016129032	0.0760752688
0.7871840596	0.0016129032	0.0766129032
0.7830076814	0.0016129032	0.0862903226
0.7829778194	0.0018817204	0.0862903226
0.7805628181	0.0018817204	0.0911290323
0.7801952362	0.0018817204	0.0916666667
0.7785050273	0.0018817204	0.0962365591
0.7779694200	0.0018817204	0.0967741935
0.7674391866	0.0018817204	0.1185483871
0.7674320340	0.0018817204	0.1190860215
0.7617132664	0.0018817204	0.1327956989
0.7615782619	0.0018817204	0.1333333333
0.7607258558	0.0018817204	0.1370967742
0.7607043982	0.0018817204	0.1376344086
0.7599654198	0.0018817204	0.1392473118
0.7598994970	0.0021505376	0.1392473118
0.7598509789	0.0021505376	0.1400537634
0.7596323490	0.0024193548	0.1400537634
0.7595129013	0.0024193548	0.1411290323
0.7593616247	0.0026881720	0.1411290323
0.7582353950	0.0026881720	0.1446236559
0.7581263185	0.0029569892	0.1446236559
0.7578719854	0.0029569892	0.1451612903
0.7534834146	0.0029569892	0.1553763441
0.7534516454	0.0032258065	0.1553763441
0.7502653599	0.0032258065	0.1666666667
0.7502101064	0.0032258065	0.1672043011
0.7461507916	0.0032258065	0.1787634409
0.7460676432	0.0032258065	0.1793010753
0.7446083426	0.0032258065	0.1825268817
0.7445970774	0.0032258065	0.1830645161
0.7443186045	0.0032258065	0.1833333333
0.7441794872	0.0032258065	0.1838709677
0.7440923452	0.0032258065	0.1841397849
0.7439967394	0.0032258065	0.1846774194
0.7424384356	0.0032258065	0.1889784946
0.7423821092	0.0032258065	0.1895161290
0.7390624285	0.0032258065	0.2021505376
0.7390437126	0.0032258065	0.2026881720
0.7387019396	0.0032258065	0.2040322581
0.7386718988	0.0034946237	0.2040322581
0.7381843328	0.0034946237	0.2059139785
0.7381191850	0.0034946237	0.2064516129
0.7372242808	0.0034946237	0.2102150538
0.7371245623	0.0034946237	0.2107526882
0.7367813587	0.0034946237	0.2120967742
0.7366234660	0.0037634409	0.2120967742
0.7360025048	0.0037634409	0.2150537634
0.7359673381	0.0037634409	0.2161290323
0.7352793813	0.0037634409	0.2188172043
0.7352215052	0.0037634409	0.2193548387
0.7339313030	0.0037634409	0.2239247312
0.7339248657	0.0037634409	0.2244623656
0.7337713838	0.0037634409	0.2252688172
0.7337607741	0.0040322581	0.2252688172
0.7337492704	0.0040322581	0.2255376344
0.7336412668	0.0043010753	0.2255376344
0.7297934890	0.0043010753	0.2376344086
0.7297921777	0.0043010753	0.2381720430
0.7278944850	0.0043010753	0.2456989247
0.7278538942	0.0043010753	0.2462365591
0.7268857360	0.0043010753	0.2500000000
0.7268196940	0.0043010753	0.2505376344
0.7260205150	0.0043010753	0.2540322581
0.7259766459	0.0045698925	0.2540322581
0.7259004712	0.0045698925	0.2548387097
0.7258819342	0.0045698925	0.2553763441
0.7257670164	0.0045698925	0.2561827957
0.7257283330	0.0045698925	0.2567204301
0.7250903249	0.0045698925	0.2599462366
0.7250872254	0.0048387097	0.2599462366
0.7233359218	0.0048387097	0.2647849462
0.7232040763	0.0048387097	0.2653225806
0.7220621109	0.0048387097	0.2693548387
0.7219282985	0.0051075269	0.2693548387
0.7170578241	0.0051075269	0.2900537634
0.7170466185	0.0051075269	0.2905913978
0.7153838277	0.0051075269	0.2981182796
0.7152843475	0.0053763441	0.2981182796
0.7144606113	0.0053763441	0.3010752688
0.7144443989	0.0053763441	0.3016129032
0.7138304710	0.0053763441	0.3043010753
0.7137550712	0.0053763441	0.3048387097
0.7131205797	0.0053763441	0.3064516129
0.7129014134	0.0056451613	0.3064516129
0.7123502493	0.0056451613	0.3096774194
0.7123343945	0.0059139785	0.3096774194
0.7120674253	0.0059139785	0.3112903226
0.7120268941	0.0061827957	0.3112903226
0.7105441689	0.0061827957	0.3180107527
0.7105340362	0.0064516129	0.3180107527
0.7098671794	0.0064516129	0.3204301075
0.7098595500	0.0064516129	0.3209677419
0.7097929716	0.0067204301	0.3209677419
0.7097882628	0.0067204301	0.3215053763
0.7068999410	0.0067204301	0.3327956989
0.7068923116	0.0067204301	0.3333333333
0.7066773176	0.0067204301	0.3344086022
0.7063760757	0.0069892473	0.3344086022
0.7059247494	0.0069892473	0.3352150538
0.7059136033	0.0072580645	0.3352150538
0.7032740116	0.0072580645	0.3470430108
0.7032615542	0.0072580645	0.3475806452
0.7015117407	0.0072580645	0.3545698925
0.7015002966	0.0072580645	0.3551075269
0.6999327540	0.0072580645	0.3602150538
0.6999208331	0.0075268817	0.3602150538
0.6996312141	0.0075268817	0.3615591398
0.6994920969	0.0077956989	0.3615591398
0.6988788843	0.0077956989	0.3637096774
0.6988555789	0.0080645161	0.3637096774
0.6986803412	0.0080645161	0.3645161290
0.6985688210	0.0080645161	0.3650537634
0.6983381510	0.0080645161	0.3663978495
0.6982845068	0.0083333333	0.3663978495
0.6981672645	0.0083333333	0.3666666667
0.6980978251	0.0083333333	0.3672043011
0.6968684793	0.0083333333	0.3750000000
0.6967198253	0.0086021505	0.3750000000
0.6967071891	0.0086021505	0.3752688172
0.6966692805	0.0088709677	0.3752688172
0.6957193017	0.0088709677	0.3798387097
0.6956312060	0.0091397849	0.3798387097
0.6951419711	0.0091397849	0.3827956989
0.6950833201	0.0094086022	0.3827956989
0.6948073506	0.0094086022	0.3833333333
0.6948035955	0.0094086022	0.3838709677
0.6938247085	0.0094086022	0.3884408602
0.6937368512	0.0096774194	0.3884408602
0.6934086084	0.0096774194	0.3900537634
0.6933909059	0.0096774194	0.3905913978
0.6933783889	0.0099462366	0.3905913978
0.6931701899	0.0099462366	0.3911290323
0.6930683851	0.0099462366	0.3916666667
0.6927986145	0.0099462366	0.3924731183
0.6925752163	0.0102150538	0.3924731183
0.6925263405	0.0102150538	0.3927419355
0.6925216317	0.0102150538	0.3932795699
0.6914477944	0.0102150538	0.3986559140
0.6913328767	0.0102150538	0.3991935484
0.6903854609	0.0102150538	0.4032258065
0.6902905703	0.0102150538	0.4037634409
0.6875036359	0.0102150538	0.4145161290
0.6872161627	0.0104838710	0.4145161290
0.6870563626	0.0104838710	0.4155913978
0.6869540811	0.0107526882	0.4155913978
0.6862096190	0.0107526882	0.4198924731
0.6861895919	0.0110215054	0.4198924731
0.6860923767	0.0110215054	0.4204301075
0.6860336065	0.0115591398	0.4204301075
0.6858484745	0.0115591398	0.4215053763
0.6858173609	0.0118279570	0.4215053763
0.6855883002	0.0118279570	0.4231182796
0.6855450869	0.0118279570	0.4236559140
0.6850495934	0.0118279570	0.4258064516
0.6850213408	0.0120967742	0.4258064516
0.6842630506	0.0120967742	0.4279569892
0.6841878295	0.0123655914	0.4279569892
0.6840398312	0.0123655914	0.4284946237
0.6839866042	0.0126344086	0.4284946237
0.6838972569	0.0126344086	0.4290322581
0.6837333441	0.0129032258	0.4290322581
0.6826453209	0.0129032258	0.4322580645
0.6825586557	0.0131720430	0.4322580645
0.6825364828	0.0131720430	0.4325268817
0.6823490262	0.0134408602	0.4325268817
0.6823203564	0.0134408602	0.4327956989
0.6822252274	0.0137096774	0.4327956989
0.6813434362	0.0137096774	0.4376344086
0.6811800599	0.0139784946	0.4376344086
0.6798682809	0.0139784946	0.4422043011
0.6798637509	0.0145161290	0.4422043011
0.6791802645	0.0145161290	0.4451612903
0.6790550351	0.0145161290	0.4456989247
0.6767050028	0.0145161290	0.4508064516
0.6765595078	0.0150537634	0.4508064516
0.6763894558	0.0150537634	0.4524193548
0.6763094664	0.0153225806	0.4524193548
0.6758269668	0.0153225806	0.4534946237
0.6758111119	0.0153225806	0.4540322581
0.6757636070	0.0153225806	0.4543010753
0.6756839156	0.0155913978	0.4543010753
0.6732066274	0.0155913978	0.4623655914
0.6731828451	0.0158602151	0.4623655914
0.6722036004	0.0158602151	0.4669354839
0.6721352339	0.0161290323	0.4669354839
0.6713570356	0.0161290323	0.4698924731
0.6713512540	0.0163978495	0.4698924731
0.6710679531	0.0163978495	0.4712365591
0.6710546613	0.0166666667	0.4712365591
0.6701778173	0.0166666667	0.4752688172
0.6701627970	0.0172043011	0.4752688172
0.6698475480	0.0172043011	0.4768817204
0.6698265672	0.0172043011	0.4774193548
0.6694382429	0.0172043011	0.4784946237
0.6693913341	0.0174731183	0.4784946237
0.6692262888	0.0174731183	0.4795698925
0.6691672206	0.0177419355	0.4795698925
0.6681554317	0.0177419355	0.4833333333
0.6679471135	0.0180107527	0.4833333333
0.6679431200	0.0180107527	0.4838709677
0.6678465009	0.0180107527	0.4841397849
0.6677958965	0.0182795699	0.4841397849
0.6677847505	0.0182795699	0.4844086022
0.6677547097	0.0185483871	0.4844086022
0.6673994064	0.0185483871	0.4860215054
0.6673297882	0.0188172043	0.4860215054
0.6666833758	0.0188172043	0.4884408602
0.6666683555	0.0190860215	0.4884408602
0.6665664315	0.0190860215	0.4889784946
0.6664489508	0.0193548387	0.4889784946
0.6662424207	0.0193548387	0.4900537634
0.6661687493	0.0193548387	0.4905913978
0.6659610868	0.0193548387	0.4916666667
0.6659142375	0.0198924731	0.4916666667
0.6655627489	0.0198924731	0.4935483871
0.6654652953	0.0201612903	0.4935483871
0.6643964648	0.0201612903	0.4975806452
0.6643899083	0.0204301075	0.4975806452
0.6643218398	0.0204301075	0.4981182796
0.6642278433	0.0206989247	0.4981182796
0.6640437245	0.0206989247	0.5000000000
0.6636388898	0.0209677419	0.5000000000
0.6635996699	0.0209677419	0.5005376344
0.6634812355	0.0209677419	0.5010752688
0.6632675529	0.0209677419	0.5029569892
0.6632633805	0.0215053763	0.5029569892
0.6631207466	0.0215053763	0.5032258065
0.6631171703	0.0217741935	0.5032258065
0.6625321507	0.0217741935	0.5053763441
0.6624972224	0.0217741935	0.5059139785
0.6620888114	0.0217741935	0.5064516129
0.6620647311	0.0220430108	0.5064516129
0.6615484953	0.0220430108	0.5075268817
0.6615412235	0.0220430108	0.5080645161
0.6607807279	0.0220430108	0.5099462366
0.6607502699	0.0223118280	0.5099462366
0.6606422663	0.0223118280	0.5104838710
0.6604835987	0.0225806452	0.5104838710
0.6599096656	0.0225806452	0.5129032258
0.6597772837	0.0228494624	0.5129032258
0.6595105529	0.0228494624	0.5139784946
0.6594558358	0.0231182796	0.5139784946
0.6589219570	0.0231182796	0.5147849462
0.6589016914	0.0233870968	0.5147849462
0.6587440372	0.0233870968	0.5158602151
0.6586820483	0.0239247312	0.5158602151
0.6583390236	0.0239247312	0.5161290323
0.6581001878	0.0241935484	0.5161290323
0.6577758193	0.0241935484	0.5174731183
0.6577075124	0.0241935484	0.5180107527
0.6576871276	0.0241935484	0.5182795699
0.6575800180	0.0244623656	0.5182795699
0.6566514969	0.0244623656	0.5220430108
0.6566009521	0.0247311828	0.5220430108
0.6565907001	0.0247311828	0.5225806452
0.6565327644	0.0250000000	0.5225806452
0.6564608812	0.0250000000	0.5233870968
0.6564547420	0.0252688172	0.5233870968
0.6562861800	0.0252688172	0.5244623656
0.6562219858	0.0255376344	0.5244623656
0.6561565399	0.0255376344	0.5252688172
0.6560339332	0.0258064516	0.5252688172
0.6560263634	0.0258064516	0.5255376344
0.6559760571	0.0260752688	0.5255376344
0.6558541059	0.0260752688	0.5260752688
0.6557223201	0.0260752688	0.5266129032
0.6555985212	0.0260752688	0.5274193548
0.6555984020	0.0260752688	0.5279569892
0.6546793580	0.0260752688	0.5295698925
0.6546574831	0.0266129032	0.5295698925
0.6546474099	0.0268817204	0.5295698925
0.6539766788	0.0268817204	0.5325268817
0.6539690495	0.0268817204	0.5330645161
0.6539621949	0.0271505376	0.5330645161
0.6532493234	0.0271505376	0.5349462366
0.6528766155	0.0276881720	0.5349462366
0.6528071165	0.0276881720	0.5352150538
0.6522792578	0.0279569892	0.5352150538
0.6518186927	0.0279569892	0.5370967742
0.6517804861	0.0282258065	0.5370967742
0.6515015364	0.0282258065	0.5381720430
0.6513326764	0.0290322581	0.5381720430
0.6507886648	0.0290322581	0.5392473118
0.6507654190	0.0293010753	0.5392473118
0.6507473588	0.0293010753	0.5397849462
0.6504250169	0.0293010753	0.5403225806
0.6504063010	0.0295698925	0.5403225806
0.6501400471	0.0295698925	0.5405913978
0.6495907307	0.0298387097	0.5405913978
0.6486713886	0.0298387097	0.5430107527
0.6485598087	0.0303763441	0.5430107527
0.6480316520	0.0303763441	0.5451612903
0.6477369070	0.0306451613	0.5451612903
0.6458798051	0.0306451613	0.5489247312
0.6457983255	0.0309139785	0.5489247312
0.6455245018	0.0309139785	0.5502688172
0.6454430819	0.0311827957	0.5502688172
0.6453607082	0.0311827957	0.5508064516
0.6450922489	0.0311827957	0.5513440860
0.6448572278	0.0311827957	0.5524193548
0.6446219087	0.0314516129	0.5524193548
0.6445894837	0.0319892473	0.5524193548
0.6443119645	0.0319892473	0.5534946237
0.6442367435	0.0322580645	0.5534946237
0.6437976360	0.0322580645	0.5545698925
0.6436429024	0.0325268817	0.5545698925
0.6433543563	0.0325268817	0.5553763441
0.6433179379	0.0330645161	0.5553763441
0.6425729394	0.0330645161	0.5575268817
0.6418359280	0.0341397849	0.5575268817
0.6416951418	0.0341397849	0.5577956989
0.6416093707	0.0341397849	0.5583333333
0.6411390901	0.0341397849	0.5591397849
0.6407057047	0.0341397849	0.5596774194
0.6406986713	0.0341397849	0.5599462366
0.6406620741	0.0341397849	0.5604838710
0.6405300498	0.0341397849	0.5612903226
0.6400905848	0.0346774194	0.5612903226
0.6400625706	0.0346774194	0.5615591398
0.6400391459	0.0346774194	0.5620967742
0.6398693323	0.0352150538	0.5620967742
0.6398691535	0.0352150538	0.5623655914
0.6397605538	0.0354838710	0.5623655914
0.6390317678	0.0354838710	0.5639784946
0.6388707161	0.0357526882	0.5639784946
0.6386153102	0.0357526882	0.5642473118
0.6382613778	0.0368279570	0.5642473118
0.6370820403	0.0368279570	0.5661290323
0.6369488835	0.0370967742	0.5661290323
0.6365183592	0.0370967742	0.5666666667
0.6362289190	0.0373655914	0.5666666667
0.6357054114	0.0373655914	0.5677419355
0.6356210709	0.0376344086	0.5677419355
0.6353935599	0.0376344086	0.5680107527
0.6349391341	0.0379032258	0.5680107527
0.6344837546	0.0379032258	0.5688172043
0.6342576742	0.0381720430	0.5688172043
0.6340533495	0.0381720430	0.5693548387
0.6340513229	0.0384408602	0.5693548387
0.6339308619	0.0384408602	0.5698924731
0.6328873634	0.0384408602	0.5715053763
0.6325531602	0.0387096774	0.5715053763
0.6309444904	0.0387096774	0.5739247312
0.6305578947	0.0392473118	0.5739247312
0.6300876141	0.0392473118	0.5741935484
0.6296682954	0.0397849462	0.5741935484
0.6290346384	0.0397849462	0.5758064516
0.6287950277	0.0400537634	0.5758064516
0.6286145449	0.0400537634	0.5766129032
0.6285911202	0.0403225806	0.5766129032
0.6281654239	0.0403225806	0.5776881720
0.6280673742	0.0405913978	0.5776881720
0.6275963187	0.0405913978	0.5784946237
0.6272891760	0.0411290323	0.5784946237
0.6271742582	0.0411290323	0.5795698925
0.6271182895	0.0413978495	0.5795698925
0.6270391345	0.0413978495	0.5801075269
0.6269152164	0.0419354839	0.5801075269
0.6268443465	0.0419354839	0.5803763441
0.6267490387	0.0419354839	0.5809139785
0.6266515851	0.0419354839	0.5811827957
0.6266059875	0.0422043011	0.5811827957
0.6265845895	0.0422043011	0.5814516129
0.6265833974	0.0424731183	0.5814516129
0.6263898611	0.0424731183	0.5822580645
0.6263214350	0.0427419355	0.5822580645
0.6261800528	0.0427419355	0.5830645161
0.6259700656	0.0430107527	0.5830645161
0.6258282661	0.0430107527	0.5844086022
0.6257349253	0.0432795699	0.5844086022
0.6246268749	0.0432795699	0.5849462366
0.6245148182	0.0440860215	0.5849462366
0.6241813302	0.0440860215	0.5857526882
0.6237808466	0.0448924731	0.5857526882
0.6237438917	0.0448924731	0.5860215054
0.6233661175	0.0451612903	0.5860215054
0.6229920387	0.0451612903	0.5868279570
0.6228771210	0.0456989247	0.5868279570
0.6226786971	0.0456989247	0.5870967742
0.6223569512	0.0459677419	0.5870967742
0.6222445369	0.0459677419	0.5873655914
0.6222406626	0.0462365591	0.5873655914
0.6221139431	0.0462365591	0.5876344086
0.6218560338	0.0467741935	0.5876344086
0.6218184829	0.0467741935	0.5879032258
0.6217263341	0.0475806452	0.5879032258
0.6209972501	0.0475806452	0.5889784946
0.6209095120	0.0478494624	0.5889784946
0.6198556423	0.0478494624	0.5905913978
0.6197987795	0.0481182796	0.5905913978
0.6195477843	0.0481182796	0.5911290323
0.6193966866	0.0486559140	0.5911290323
0.6191943288	0.0486559140	0.5919354839
0.6191599369	0.0489247312	0.5919354839
0.6190222502	0.0489247312	0.5924731183
0.6180934310	0.0489247312	0.5930107527
0.6180515885	0.0489247312	0.5935483871
0.6180462837	0.0489247312	0.5938172043
0.6180297732	0.0491935484	0.5938172043
0.6176885366	0.0491935484	0.5940860215
0.6176639199	0.0494623656	0.5940860215
0.6176171303	0.0494623656	0.5943548387
0.6173433065	0.0497311828	0.5943548387
0.6166256070	0.0497311828	0.5962365591
0.6166104078	0.0500000000	0.5962365591
0.6165220141	0.0500000000	0.5965053763
0.6164883971	0.0508064516	0.5965053763
0.6164330840	0.0508064516	0.5970430108
0.6157057881	0.0510752688	0.5970430108
0.6156949997	0.0510752688	0.5973118280
0.6156150103	0.0513440860	0.5973118280
0.6149253249	0.0513440860	0.5981182796
0.6146631241	0.0518817204	0.5981182796
0.6145284176	0.0518817204	0.5983870968
0.6142248511	0.0524193548	0.5983870968
0.6141838431	0.0524193548	0.5986559140
0.6135877967	0.0526881720	0.5986559140
0.6134601831	0.0526881720	0.5991935484
0.6130568981	0.0529569892	0.5991935484
0.6128574014	0.0529569892	0.5997311828
0.6122877002	0.0529569892	0.6002688172
0.6121674776	0.0532258065	0.6002688172
0.6111453176	0.0532258065	0.6018817204
0.6108456254	0.0534946237	0.6018817204
0.6107556224	0.0534946237	0.6026881720
0.6105464101	0.0537634409	0.6026881720
0.6105170846	0.0537634409	0.6029569892
0.6103970408	0.0540322581	0.6029569892
0.6084051132	0.0540322581	0.6048387097
0.6082127690	0.0545698925	0.6048387097
0.6081429124	0.0545698925	0.6051075269
0.6080248952	0.0548387097	0.6051075269
0.6075720191	0.0548387097	0.6056451613
0.6072872877	0.0551075269	0.6056451613
0.6065147519	0.0551075269	0.6061827957
0.6064122319	0.0553763441	0.6061827957
0.6063569188	0.0553763441	0.6064516129
0.6063217521	0.0556451613	0.6064516129
0.6061390638	0.0556451613	0.6067204301
0.6059636474	0.0561827957	0.6067204301
0.6057257056	0.0561827957	0.6072580645
0.6055923700	0.0564516129	0.6072580645
0.6053430438	0.0564516129	0.6077956989
0.6052755117	0.0564516129	0.6083333333
0.6044046283	0.0567204301	0.6083333333
0.6042245030	0.0567204301	0.6086021505
0.6042174697	0.0567204301	0.6091397849
0.6035196185	0.0567204301	0.6099462366
0.6031838655	0.0575268817	0.6099462366
0.6031543016	0.0575268817	0.6102150538
0.6030998230	0.0577956989	0.6102150538
0.6030290723	0.0577956989	0.6104838710
0.6030222178	0.0580645161	0.6104838710
0.6023422480	0.0580645161	0.6110215054
0.6018682718	0.0586021505	0.6110215054
0.6017245054	0.0586021505	0.6118279570
0.6014171243	0.0591397849	0.6118279570
0.6007994413	0.0591397849	0.6123655914
0.6003245711	0.0599462366	0.6123655914
0.6002913713	0.0599462366	0.6126344086
0.6002462506	0.0602150538	0.6126344086
0.6002272964	0.0602150538	0.6129032258
0.6001701355	0.0604838710	0.6129032258
0.5996576548	0.0604838710	0.6134408602
0.5995411277	0.0604838710	0.6139784946
0.5994622111	0.0610215054	0.6139784946
0.5987657905	0.0610215054	0.6153225806
0.5983904600	0.0615591398	0.6153225806
0.5981251597	0.0615591398	0.6155913978
0.5980895162	0.0618279570	0.6155913978
0.5971120000	0.0618279570	0.6172043011
0.5966646075	0.0623655914	0.6172043011
0.5960646868	0.0623655914	0.6177419355
0.5957548022	0.0629032258	0.6177419355
0.5954900980	0.0629032258	0.6188172043
0.5950230956	0.0634408602	0.6188172043
0.5949996114	0.0634408602	0.6190860215
0.5947728157	0.0637096774	0.6190860215
0.5946477056	0.0637096774	0.6196236559
0.5942965150	0.0645161290	0.6196236559
0.5931690931	0.0645161290	0.6217741935
0.5930909514	0.0647849462	0.6217741935
0.5927036405	0.0647849462	0.6220430108
0.5920368433	0.0658602151	0.6220430108
0.5917934775	0.0658602151	0.6225806452
0.5913845897	0.0661290323	0.6225806452
0.5912212133	0.0661290323	0.6228494624
0.5911156535	0.0666666667	0.6228494624
0.5908942223	0.0666666667	0.6241935484
0.5904430747	0.0669354839	0.6241935484
0.5894644856	0.0669354839	0.6255376344
0.5891665220	0.0672043011	0.6255376344
0.5886309743	0.0672043011	0.6258064516
0.5886036754	0.0674731183	0.6258064516
0.5885394216	0.0674731183	0.6260752688
0.5878983140	0.0680107527	0.6260752688
0.5878321528	0.0680107527	0.6263440860
0.5878298879	0.0680107527	0.6268817204
0.5877588987	0.0680107527	0.6274193548
0.5876484513	0.0688172043	0.6274193548
0.5874374509	0.0688172043	0.6276881720
0.5868406892	0.0693548387	0.6276881720
0.5867232084	0.0693548387	0.6282258065
0.5866466761	0.0696236559	0.6282258065
0.5864648819	0.0696236559	0.6284946237
0.5860531926	0.0704301075	0.6284946237
0.5857170224	0.0704301075	0.6287634409
0.5853900909	0.0712365591	0.6287634409
0.5845563412	0.0712365591	0.6295698925
0.5842016339	0.0712365591	0.6301075269
0.5841174722	0.0715053763	0.6301075269
0.5834822059	0.0715053763	0.6311827957
0.5831837654	0.0717741935	0.6311827957
0.5831203461	0.0717741935	0.6314516129
0.5829421878	0.0720430108	0.6314516129
0.5823940635	0.0720430108	0.6327956989
0.5823901296	0.0720430108	0.6333333333
0.5821548700	0.0725806452	0.6333333333
0.5815659165	0.0725806452	0.6341397849
0.5808009505	0.0736559140	0.6341397849
0.5804951787	0.0736559140	0.6344086022
0.5803777575	0.0739247312	0.6344086022
0.5795565844	0.0739247312	0.6352150538
0.5792084336	0.0744623656	0.6352150538
0.5791717172	0.0744623656	0.6354838710
0.5791580677	0.0747311828	0.6354838710
0.5790864825	0.0747311828	0.6357526882
0.5788934827	0.0750000000	0.6357526882
0.5777653456	0.0750000000	0.6362903226
0.5773495436	0.0755376344	0.6362903226
0.5770607591	0.0755376344	0.6365591398
0.5761594176	0.0758064516	0.6365591398
0.5736439824	0.0758064516	0.6400537634
0.5734472871	0.0763440860	0.6400537634
0.5728967786	0.0768817204	0.6400537634
0.5727600455	0.0768817204	0.6403225806
0.5725011826	0.0771505376	0.6403225806
0.5718446970	0.0771505376	0.6408602151
0.5713016987	0.0771505376	0.6413978495
0.5712394714	0.0774193548	0.6413978495
0.5704554915	0.0774193548	0.6424731183
0.5702379942	0.0776881720	0.6424731183
0.5702365041	0.0776881720	0.6427419355
0.5699328780	0.0782258065	0.6427419355
0.5695593953	0.0782258065	0.6432795699
0.5695106983	0.0787634409	0.6432795699
0.5688149333	0.0787634409	0.6440860215
0.5686791539	0.0790322581	0.6440860215
0.5680416822	0.0790322581	0.6446236559
0.5679669380	0.0793010753	0.6446236559
0.5679638386	0.0793010753	0.6448924731
0.5670049191	0.0798387097	0.6448924731
0.5669400096	0.0798387097	0.6451612903
0.5669066310	0.0801075269	0.6451612903
0.5666385889	0.0801075269	0.6454301075
0.5665743947	0.0803763441	0.6454301075
0.5664395690	0.0803763441	0.6459677419
0.5661680698	0.0809139785	0.6459677419
0.5659084320	0.0809139785	0.6467741935
0.5658836365	0.0811827957	0.6467741935
0.5654111505	0.0811827957	0.6478494624
0.5653514266	0.0814516129	0.6478494624
0.5649702549	0.0814516129	0.6483870968
0.5649335384	0.0814516129	0.6489247312
0.5647853613	0.0814516129	0.6491935484
0.5642724633	0.0819892473	0.6491935484
0.5642558336	0.0819892473	0.6494623656
0.5637332797	0.0830645161	0.6494623656
0.5633992553	0.0830645161	0.6497311828
0.5629726052	0.0841397849	0.6497311828
0.5628405213	0.0841397849	0.6500000000
0.5626918077	0.0846774194	0.6500000000
0.5625444055	0.0846774194	0.6502688172
0.5620190501	0.0849462366	0.6502688172
0.5616715550	0.0849462366	0.6508064516
0.5614664555	0.0852150538	0.6508064516
0.5609689355	0.0852150538	0.6510752688
0.5605784059	0.0854838710	0.6510752688
0.5603355169	0.0854838710	0.6513440860
0.5598699450	0.0860215054	0.6513440860
0.5597735643	0.0860215054	0.6518817204
0.5595905185	0.0862903226	0.6518817204
0.5595560074	0.0862903226	0.6524193548
0.5593324900	0.0865591398	0.6524193548
0.5592035651	0.0865591398	0.6532258065
0.5590103865	0.0868279570	0.6532258065
0.5581427217	0.0868279570	0.6548387097
0.5580138564	0.0873655914	0.6548387097
0.5580022931	0.0876344086	0.6548387097
0.5572520494	0.0876344086	0.6551075269
0.5572261810	0.0879032258	0.6551075269
0.5568036437	0.0879032258	0.6559139785
0.5567692518	0.0881720430	0.6559139785
0.5563864708	0.0881720430	0.6564516129
0.5561671257	0.0887096774	0.6564516129
0.5552254319	0.0887096774	0.6572580645
0.5551557541	0.0889784946	0.6572580645
0.5549693704	0.0889784946	0.6575268817
0.5549085736	0.0892473118	0.6575268817
0.5540114045	0.0892473118	0.6580645161
0.5538441539	0.0900537634	0.6580645161
0.5537984371	0.0900537634	0.6583333333
0.5534839630	0.0905913978	0.6583333333
0.5534287691	0.0905913978	0.6586021505
0.5525079966	0.0905913978	0.6591397849
0.5519502163	0.0905913978	0.6596774194
0.5519191623	0.0908602151	0.6596774194
0.5513750315	0.0908602151	0.6602150538
0.5512768030	0.0911290323	0.6602150538
0.5512711406	0.0911290323	0.6604838710
0.5510649085	0.0916666667	0.6604838710
0.5499160290	0.0916666667	0.6610215054
0.5498913527	0.0919354839	0.6610215054
0.5498614907	0.0919354839	0.6612903226
0.5491608977	0.0924731183	0.6612903226
0.5489484072	0.0924731183	0.6615591398
0.5483032465	0.0932795699	0.6615591398
0.5469705462	0.0932795699	0.6631720430
0.5469243526	0.0938172043	0.6631720430
0.5464590192	0.0938172043	0.6637096774
0.5461084247	0.0946236559	0.6637096774
0.5460271239	0.0946236559	0.6639784946
0.5460195541	0.0948924731	0.6639784946
0.5456797481	0.0948924731	0.6645161290
0.5449008346	0.0959677419	0.6645161290
0.5446227193	0.0959677419	0.6647849462
0.5445337892	0.0962365591	0.6647849462
0.5445056558	0.0962365591	0.6650537634
0.5439156294	0.0965053763	0.6650537634
0.5436806679	0.0965053763	0.6653225806
0.5431056619	0.0965053763	0.6658602151
0.5427178144	0.0970430108	0.6658602151
0.5411137342	0.0970430108	0.6674731183
0.5405634642	0.0986559140	0.6674731183
0.5400699377	0.0986559140	0.6680107527
0.5399955511	0.0989247312	0.6680107527
0.5392711163	0.0989247312	0.6685483871
0.5388370752	0.0994623656	0.6685483871
0.5383510590	0.0994623656	0.6688172043
0.5382712483	0.1000000000	0.6688172043
0.5380569696	0.1000000000	0.6690860215
0.5379195809	0.1008064516	0.6690860215
0.5368603468	0.1008064516	0.6696236559
0.5360185504	0.1013440860	0.6696236559
0.5355468988	0.1013440860	0.6701612903
0.5353743434	0.1016129032	0.6701612903
0.5352976322	0.1016129032	0.6704301075
0.5349318981	0.1018817204	0.6704301075
0.5348471999	0.1018817204	0.6706989247
0.5347065926	0.1018817204	0.6712365591
0.5344592929	0.1018817204	0.6715053763
0.5342829823	0.1021505376	0.6715053763
0.5335847139	0.1021505376	0.6717741935
0.5331656337	0.1021505376	0.6723118280
0.5331299901	0.1024193548	0.6723118280
0.5314007401	0.1024193548	0.6733870968
0.5311489701	0.1026881720	0.6733870968
0.5298914909	0.1026881720	0.6739247312
0.5294615030	0.1029569892	0.6739247312
0.5294261575	0.1029569892	0.6741935484
0.5283066630	0.1034946237	0.6741935484
0.5281662345	0.1034946237	0.6744623656
0.5279563665	0.1037634409	0.6744623656
0.5277789235	0.1037634409	0.6747311828
0.5270859599	0.1045698925	0.6747311828
0.5255272985	0.1045698925	0.6766129032
0.5254141688	0.1048387097	0.6766129032
0.5253543258	0.1048387097	0.6768817204
0.5239833593	0.1061827957	0.6768817204
0.5238870382	0.1061827957	0.6771505376
0.5233240128	0.1064516129	0.6771505376
0.5229690671	0.1064516129	0.6776881720
0.5221967101	0.1064516129	0.6784946237
0.5220401287	0.1069892473	0.6784946237
0.5205395818	0.1069892473	0.6795698925
0.5204650164	0.1072580645	0.6795698925
0.5196068883	0.1072580645	0.6801075269
0.5195065141	0.1075268817	0.6801075269
0.5194255710	0.1075268817	0.6803763441
0.5191789865	0.1077956989	0.6803763441
0.5183742046	0.1077956989	0.6809139785
0.5172557235	0.1088709677	0.6809139785
0.5164705515	0.1088709677	0.6814516129
0.5162421465	0.1088709677	0.6817204301
0.5160072446	0.1091397849	0.6817204301
0.5158582926	0.1091397849	0.6822580645
0.5141030550	0.1099462366	0.6822580645
0.5129722953	0.1099462366	0.6827956989
0.5117392540	0.1107526882	0.6827956989
0.5113278627	0.1107526882	0.6830645161
0.5105238557	0.1118279570	0.6830645161
0.5103286505	0.1118279570	0.6833333333
0.5097172856	0.1126344086	0.6833333333
0.5096538067	0.1126344086	0.6836021505
0.5088579655	0.1131720430	0.6836021505
0.5087191463	0.1131720430	0.6838709677
0.5080465078	0.1145161290	0.6838709677
0.5079784989	0.1145161290	0.6841397849
0.5079778433	0.1147849462	0.6841397849
0.5079239607	0.1147849462	0.6844086022
0.5071219206	0.1158602151	0.6844086022
0.5064754486	0.1158602151	0.6846774194
0.5058447719	0.1163978495	0.6846774194
0.5056052208	0.1163978495	0.6852150538
0.5055942535	0.1166666667	0.6852150538
0.5050248504	0.1166666667	0.6857526882
0.5049740672	0.1169354839	0.6857526882
0.5043598413	0.1169354839	0.6862903226
0.5040665865	0.1180107527	0.6862903226
0.5039840937	0.1180107527	0.6865591398
0.5028651357	0.1188172043	0.6865591398
0.5016474128	0.1188172043	0.6876344086
0.5014908910	0.1198924731	0.6876344086
0.5005369186	0.1198924731	0.6881720430
0.5003359318	0.1204301075	0.6881720430
0.5000035763	0.1204301075	0.6884408602
0.4995100796	0.1209677419	0.6884408602
0.4994881451	0.1209677419	0.6887096774
0.4985304475	0.1217741935	0.6887096774
0.4972363412	0.1217741935	0.6895161290
0.4963215888	0.1225806452	0.6895161290
0.4959234595	0.1225806452	0.6897849462
0.4958048463	0.1228494624	0.6897849462
0.4957261980	0.1228494624	0.6903225806
0.4956277013	0.1231182796	0.6903225806
0.4954776764	0.1231182796	0.6908602151
0.4953497946	0.1233870968	0.6908602151
0.4951324761	0.1233870968	0.6911290323
0.4945982695	0.1239247312	0.6911290323
0.4940613508	0.1239247312	0.6916666667
0.4933635592	0.1241935484	0.6916666667
0.4925972521	0.1241935484	0.6922043011
0.4922839105	0.1244623656	0.6922043011
0.4922702014	0.1244623656	0.6924731183
0.4919266999	0.1247311828	0.6924731183
0.4917376339	0.1247311828	0.6927419355
0.4915574491	0.1250000000	0.6927419355
0.4913379550	0.1250000000	0.6930107527
0.4904664457	0.1255376344	0.6930107527
0.4900680482	0.1255376344	0.6940860215
0.4894080460	0.1260752688	0.6940860215
0.4883227944	0.1260752688	0.6948924731
0.4882780015	0.1263440860	0.6948924731
0.4876233935	0.1263440860	0.6954301075
0.4873418212	0.1266129032	0.6954301075
0.4864585698	0.1266129032	0.6959677419
0.4862168133	0.1271505376	0.6959677419
0.4858331680	0.1271505376	0.6965053763
0.4853736162	0.1279569892	0.6965053763
0.4852845967	0.1279569892	0.6967741935
0.4837134182	0.1284946237	0.6967741935
0.4837097824	0.1284946237	0.6970430108
0.4811896086	0.1301075269	0.6970430108
0.4806173444	0.1301075269	0.6973118280
0.4795283377	0.1309139785	0.6973118280
0.4785193801	0.1309139785	0.6978494624
0.4784038067	0.1311827957	0.6978494624
0.4780982733	0.1311827957	0.6981182796
0.4777249694	0.1317204301	0.6981182796
0.4763809443	0.1317204301	0.6986559140
0.4762903750	0.1319892473	0.6986559140
0.4762427807	0.1319892473	0.6989247312
0.4761988819	0.1322580645	0.6989247312
0.4757074714	0.1322580645	0.6994623656
0.4751837850	0.1327956989	0.6994623656
0.4748479426	0.1327956989	0.6997311828
0.4743922353	0.1333333333	0.6997311828
0.4726342857	0.1333333333	0.7005376344
0.4723267257	0.1333333333	0.7010752688
0.4715715945	0.1336021505	0.7010752688
0.4703853130	0.1336021505	0.7026881720
0.4677447081	0.1349462366	0.7026881720
0.4667706490	0.1349462366	0.7032258065
0.4662761688	0.1352150538	0.7032258065
0.4658772051	0.1352150538	0.7034946237
0.4651064277	0.1357526882	0.7034946237
0.4650406539	0.1357526882	0.7037634409
0.4646842480	0.1357526882	0.7043010753
0.4642579556	0.1357526882	0.7053763441
0.4633019269	0.1362903226	0.7053763441
0.4629499912	0.1362903226	0.7059139785
0.4624474049	0.1368279570	0.7059139785
0.4621106982	0.1368279570	0.7064516129
0.4617731273	0.1373655914	0.7064516129
0.4616421759	0.1373655914	0.7067204301
0.4614253044	0.1376344086	0.7067204301
0.4613918364	0.1376344086	0.7072580645
0.4596803486	0.1387096774	0.7072580645
0.4585749805	0.1387096774	0.7075268817
0.4583349228	0.1389784946	0.7075268817
0.4583057165	0.1389784946	0.7077956989
0.4581812918	0.1392473118	0.7077956989
0.4574984312	0.1392473118	0.7083333333
0.4564344585	0.1405913978	0.7083333333
0.4553443193	0.1405913978	0.7099462366
0.4542160928	0.1411290323	0.7099462366
0.4535468817	0.1411290323	0.7102150538
0.4534755349	0.1413978495	0.7102150538
0.4530535936	0.1413978495	0.7110215054
0.4525884986	0.1416666667	0.7110215054
0.4525850415	0.1416666667	0.7112903226
0.4525681436	0.1419354839	0.7112903226
0.4515512884	0.1419354839	0.7120967742
0.4512864351	0.1424731183	0.7120967742
0.4505666196	0.1424731183	0.7123655914
0.4503232539	0.1427419355	0.7123655914
0.4490419328	0.1427419355	0.7131720430
0.4487869143	0.1432795699	0.7131720430
0.4487703145	0.1432795699	0.7134408602
0.4485423863	0.1435483871	0.7134408602
0.4483753145	0.1435483871	0.7137096774
0.4457340240	0.1456989247	0.7137096774
0.4455080330	0.1456989247	0.7142473118
0.4447799325	0.1459677419	0.7142473118
0.4444392622	0.1459677419	0.7145161290
0.4443062842	0.1462365591	0.7145161290
0.4437790513	0.1462365591	0.7150537634
0.4437012076	0.1465053763	0.7150537634
0.4433982372	0.1465053763	0.7153225806
0.4433376193	0.1467741935	0.7153225806
0.4425340593	0.1467741935	0.7155913978
0.4423174560	0.1470430108	0.7155913978
0.4417029023	0.1470430108	0.7161290323
0.4412792325	0.1473118280	0.7161290323
0.4406832159	0.1473118280	0.7169354839
0.4391884208	0.1486559140	0.7169354839
0.4387921691	0.1486559140	0.7174731183
0.4380877614	0.1489247312	0.7174731183
0.4374335408	0.1489247312	0.7180107527
0.4372791052	0.1489247312	0.7185483871
0.4371004105	0.1491935484	0.7185483871
0.4366881549	0.1491935484	0.7190860215
0.4365853071	0.1497311828	0.7190860215
0.4364347756	0.1497311828	0.7193548387
0.4363951087	0.1500000000	0.7193548387
0.4360512793	0.1500000000	0.7198924731
0.4359468222	0.1502688172	0.7198924731
0.4359121025	0.1502688172	0.7201612903
0.4353218079	0.1505376344	0.7201612903
0.4346197546	0.1505376344	0.7204301075
0.4344420135	0.1513440860	0.7204301075
0.4335896373	0.1513440860	0.7209677419
0.4333591461	0.1516129032	0.7209677419
0.4332149625	0.1516129032	0.7212365591
0.4323846996	0.1518817204	0.7212365591
0.4322876334	0.1518817204	0.7215053763
0.4320833683	0.1529569892	0.7215053763
0.4319506586	0.1529569892	0.7217741935
0.4314500093	0.1537634409	0.7217741935
0.4308301210	0.1537634409	0.7220430108
0.4307022393	0.1540322581	0.7220430108
0.4305830300	0.1540322581	0.7223118280
0.4303929806	0.1543010753	0.7223118280
0.4303341508	0.1543010753	0.7225806452
0.4298913777	0.1545698925	0.7225806452
0.4298515320	0.1545698925	0.7228494624
0.4298022687	0.1548387097	0.7228494624
0.4296349287	0.1548387097	0.7233870968
0.4292322695	0.1551075269	0.7233870968
0.4281708598	0.1551075269	0.7241935484
0.4280662835	0.1556451613	0.7241935484
0.4278431833	0.1556451613	0.7244623656
0.4267619550	0.1561827957	0.7244623656
0.4259726107	0.1561827957	0.7250000000
0.4250395000	0.1569892473	0.7250000000
0.4247784019	0.1569892473	0.7255376344
0.4244243205	0.1572580645	0.7255376344
0.4242716134	0.1572580645	0.7258064516
0.4241192043	0.1575268817	0.7258064516
0.4229607582	0.1575268817	0.7260752688
0.4221569896	0.1588709677	0.7260752688
0.4220980704	0.1588709677	0.7263440860
0.4213191867	0.1596774194	0.7263440860
0.4210762978	0.1596774194	0.7266129032
0.4208874404	0.1602150538	0.7266129032
0.4200012684	0.1602150538	0.7271505376
0.4196707904	0.1607526882	0.7271505376
0.4194767773	0.1607526882	0.7274193548
0.4192077518	0.1610215054	0.7274193548
0.4188677967	0.1610215054	0.7276881720
0.4182436466	0.1612903226	0.7276881720
0.4175298512	0.1612903226	0.7282258065
0.4173225462	0.1618279570	0.7282258065
0.4169812500	0.1618279570	0.7284946237
0.4163324833	0.1620967742	0.7284946237
0.4162243009	0.1620967742	0.7287634409
0.4159508049	0.1623655914	0.7287634409
0.4155213535	0.1623655914	0.7293010753
0.4141985178	0.1629032258	0.7293010753
0.4141144156	0.1629032258	0.7295698925
0.4140819907	0.1631720430	0.7295698925
0.4130300581	0.1631720430	0.7306451613
0.4127330184	0.1634408602	0.7306451613
0.4123312533	0.1634408602	0.7309139785
0.4121347070	0.1637096774	0.7309139785
0.4117549360	0.1637096774	0.7311827957
0.4116172493	0.1639784946	0.7311827957
0.4114320576	0.1639784946	0.7314516129
0.4096030295	0.1645161290	0.7314516129
0.4085206389	0.1645161290	0.7322580645
0.4082717001	0.1650537634	0.7322580645
0.4081666768	0.1650537634	0.7325268817
0.4077486396	0.1653225806	0.7325268817
0.4056794643	0.1653225806	0.7336021505
0.4040467441	0.1661290323	0.7336021505
0.4026443064	0.1661290323	0.7338709677
0.4019179940	0.1666666667	0.7338709677
0.4019106627	0.1666666667	0.7341397849
0.4012092054	0.1674731183	0.7341397849
0.4011079371	0.1674731183	0.7344086022
0.4008624852	0.1680107527	0.7344086022
0.4005352259	0.1680107527	0.7346774194
0.3999698758	0.1685483871	0.7346774194
0.3993181586	0.1685483871	0.7352150538
0.3989363015	0.1688172043	0.7352150538
0.3984498084	0.1688172043	0.7360215054
0.3975669146	0.1698924731	0.7360215054
0.3970339000	0.1698924731	0.7368279570
0.3938929141	0.1715053763	0.7368279570
0.3938910961	0.1715053763	0.7370967742
0.3928584158	0.1717741935	0.7370967742
0.3925852478	0.1717741935	0.7373655914
0.3917160928	0.1720430108	0.7373655914
0.3914098144	0.1720430108	0.7376344086
0.3911542594	0.1725806452	0.7376344086
0.3910136223	0.1725806452	0.7381720430
0.3896303773	0.1725806452	0.7387096774
0.3895939291	0.1725806452	0.7392473118
0.3873993456	0.1744623656	0.7392473118
0.3870581686	0.1744623656	0.7397849462
0.3870335817	0.1747311828	0.7397849462
0.3865742087	0.1747311828	0.7400537634
0.3860040307	0.1752688172	0.7400537634
0.3856158853	0.1752688172	0.7403225806
0.3853410184	0.1755376344	0.7403225806
0.3850272000	0.1755376344	0.7405913978
0.3839108944	0.1760752688	0.7405913978
0.3837809265	0.1760752688	0.7408602151
0.3828200400	0.1768817204	0.7408602151
0.3825107515	0.1768817204	0.7411290323
0.3823670149	0.1771505376	0.7411290323
0.3816299140	0.1771505376	0.7419354839
0.3812386096	0.1779569892	0.7419354839
0.3811027706	0.1779569892	0.7422043011
0.3799152076	0.1784946237	0.7422043011
0.3787676096	0.1784946237	0.7427419355
0.3774363995	0.1803763441	0.7427419355
0.3773438931	0.1803763441	0.7430107527
0.3762596846	0.1806451613	0.7430107527
0.3761181533	0.1806451613	0.7435483871
0.3729550838	0.1830645161	0.7435483871
0.3728774786	0.1830645161	0.7438172043
0.3717489839	0.1838709677	0.7438172043
0.3715912700	0.1838709677	0.7443548387
0.3706813157	0.1844086022	0.7443548387
0.3701191843	0.1844086022	0.7448924731
0.3701141775	0.1844086022	0.7454301075
0.3697511256	0.1844086022	0.7459677419
0.3695700467	0.1849462366	0.7459677419
0.3688986599	0.1849462366	0.7465053763
0.3683318496	0.1854838710	0.7465053763
0.3675632775	0.1854838710	0.7467741935
0.3664809763	0.1862903226	0.7467741935
0.3663276434	0.1862903226	0.7473118280
0.3659721911	0.1868279570	0.7473118280
0.3646745980	0.1868279570	0.7483870968
0.3645814657	0.1870967742	0.7483870968
0.3642120957	0.1870967742	0.7489247312
0.3640339375	0.1873655914	0.7489247312
0.3638268709	0.1873655914	0.7491935484
0.3634056449	0.1879032258	0.7491935484
0.3621380627	0.1879032258	0.7497311828
0.3621178567	0.1881720430	0.7497311828
0.3614254594	0.1881720430	0.7502688172
0.3609674573	0.1887096774	0.7502688172
0.3606250584	0.1887096774	0.7505376344
0.3598505259	0.1897849462	0.7505376344
0.3597769737	0.1897849462	0.7508064516
0.3597640097	0.1900537634	0.7508064516
0.3595583737	0.1900537634	0.7510752688
0.3592672944	0.1908602151	0.7510752688
0.3591855168	0.1908602151	0.7516129032
0.3590165675	0.1908602151	0.7521505376
0.3586049378	0.1911290323	0.7521505376
0.3584465683	0.1911290323	0.7526881720
0.3576300442	0.1919354839	0.7526881720
0.3570517302	0.1919354839	0.7529569892
0.3565267026	0.1924731183	0.7529569892
0.3561712503	0.1924731183	0.7534946237
0.3553979993	0.1932795699	0.7534946237
0.3532967269	0.1932795699	0.7543010753
0.3521466851	0.1943548387	0.7543010753
0.3514410853	0.1943548387	0.7548387097
0.3513996899	0.1946236559	0.7548387097
0.3510778844	0.1946236559	0.7553763441
0.3486215174	0.1956989247	0.7553763441
0.3476255536	0.1956989247	0.7559139785
0.3468600512	0.1962365591	0.7559139785
0.3466520905	0.1962365591	0.7561827957
0.3443568647	0.1970430108	0.7561827957
0.3443346918	0.1970430108	0.7564516129
0.3442096412	0.1973118280	0.7564516129
0.3440017104	0.1973118280	0.7569892473
0.3430739939	0.1978494624	0.7569892473
0.3419102728	0.1978494624	0.7575268817
0.3418864310	0.1981182796	0.7575268817
0.3412881196	0.1981182796	0.7580645161
0.3411870301	0.1981182796	0.7586021505
0.3411265612	0.1983870968	0.7586021505
0.3410143852	0.1983870968	0.7588709677
0.3406931162	0.1989247312	0.7588709677
0.3404335082	0.1989247312	0.7591397849
0.3401971161	0.1991935484	0.7591397849
0.3396781087	0.1991935484	0.7599462366
0.3375370204	0.2002688172	0.7599462366
0.3374735117	0.2002688172	0.7602150538
0.3365535736	0.2002688172	0.7607526882
0.3362172842	0.2008064516	0.7607526882
0.3351489902	0.2008064516	0.7610215054
0.3316733241	0.2029569892	0.7610215054
0.3316626549	0.2029569892	0.7612903226
0.3314331770	0.2032258065	0.7612903226
0.3312607706	0.2032258065	0.7618279570
0.3303653598	0.2034946237	0.7618279570
0.3300191760	0.2034946237	0.7620967742
0.3290174305	0.2045698925	0.7620967742
0.3280961514	0.2045698925	0.7634408602
0.3277003467	0.2051075269	0.7634408602
0.3259951174	0.2051075269	0.7645161290
0.3259162307	0.2053763441	0.7645161290
0.3256894350	0.2053763441	0.7650537634
0.3256677985	0.2056451613	0.7650537634
0.3250695169	0.2056451613	0.7653225806
0.3246612251	0.2061827957	0.7653225806
0.3243101239	0.2061827957	0.7661290323
0.3242138624	0.2064516129	0.7661290323
0.3237160742	0.2064516129	0.7663978495
0.3235782981	0.2067204301	0.7663978495
0.3235465288	0.2067204301	0.7666666667
0.3232843876	0.2069892473	0.7666666667
0.3232564628	0.2069892473	0.7669354839
0.3223451972	0.2080645161	0.7669354839
0.3219552636	0.2080645161	0.7672043011
0.3195549548	0.2096774194	0.7672043011
0.3195045590	0.2096774194	0.7677419355
0.3189174533	0.2104838710	0.7677419355
0.3186571896	0.2104838710	0.7680107527
0.3183331788	0.2107526882	0.7680107527
0.3175052702	0.2107526882	0.7682795699
0.3171718717	0.2112903226	0.7682795699
0.3166691661	0.2112903226	0.7688172043
0.3151128292	0.2118279570	0.7688172043
0.3136660159	0.2118279570	0.7698924731
0.3129630983	0.2123655914	0.7698924731
0.3124417067	0.2123655914	0.7704301075
0.3097791374	0.2129032258	0.7704301075
0.3097642958	0.2129032258	0.7706989247
0.3092767298	0.2137096774	0.7706989247
0.3090075552	0.2137096774	0.7709677419
0.3081632555	0.2147849462	0.7709677419
0.3079027236	0.2147849462	0.7712365591
0.3074481189	0.2147849462	0.7717741935
0.3074199557	0.2150537634	0.7717741935
0.3068076968	0.2150537634	0.7725806452
0.3056494296	0.2153225806	0.7725806452
0.3026927412	0.2153225806	0.7731182796
0.3023095131	0.2155913978	0.7731182796
0.3016119897	0.2155913978	0.7741935484
0.3010339439	0.2158602151	0.7741935484
0.2999668717	0.2158602151	0.7747311828
0.2997842431	0.2161290323	0.7747311828
0.2994696200	0.2161290323	0.7752688172
0.2986332178	0.2161290323	0.7760752688
0.2983521521	0.2166666667	0.7760752688
0.2978865206	0.2166666667	0.7763440860
0.2972915173	0.2174731183	0.7763440860
0.2962224483	0.2174731183	0.7771505376
0.2945998609	0.2180107527	0.7771505376
0.2940674126	0.2180107527	0.7774193548
0.2940417826	0.2182795699	0.7774193548
0.2933463156	0.2182795699	0.7779569892
0.2928361595	0.2188172043	0.7779569892
0.2926854789	0.2188172043	0.7782258065
0.2926449478	0.2190860215	0.7782258065
0.2920196354	0.2190860215	0.7787634409
0.2911221385	0.2193548387	0.7787634409
0.2906429172	0.2193548387	0.7795698925
0.2901912928	0.2196236559	0.7795698925
0.2900297344	0.2196236559	0.7798387097
0.2895850837	0.2198924731	0.7798387097
0.2891862988	0.2198924731	0.7801075269
0.2887641191	0.2201612903	0.7801075269
0.2873610556	0.2201612903	0.7811827957
0.2872683704	0.2204301075	0.7811827957
0.2868173122	0.2204301075	0.7814516129
0.2854632139	0.2217741935	0.7814516129
0.2852590382	0.2217741935	0.7817204301
0.2836240530	0.2239247312	0.7817204301
0.2824785113	0.2239247312	0.7819892473
0.2820108235	0.2244623656	0.7819892473
0.2816380262	0.2244623656	0.7825268817
0.2787331045	0.2258064516	0.7825268817
0.2780509889	0.2258064516	0.7827956989
0.2774572372	0.2263440860	0.7827956989
0.2774460018	0.2263440860	0.7830645161
0.2754489779	0.2268817204	0.7830645161
0.2750895023	0.2268817204	0.7833333333
0.2745984495	0.2274193548	0.7833333333
0.2744565010	0.2274193548	0.7836021505
0.2738458812	0.2279569892	0.7836021505
0.2737353444	0.2279569892	0.7841397849
0.2734685540	0.2284946237	0.7841397849
0.2731818557	0.2284946237	0.7846774194
0.2729740441	0.2287634409	0.7846774194
0.2729690373	0.2287634409	0.7849462366
0.2722204328	0.2290322581	0.7849462366
0.2709389329	0.2290322581	0.7860215054
0.2705742717	0.2293010753	0.7860215054
0.2703531682	0.2293010753	0.7862903226
0.2699938416	0.2301075269	0.7862903226
0.2699053884	0.2301075269	0.7865591398
0.2687954605	0.2322580645	0.7865591398
0.2686993182	0.2322580645	0.7868279570
0.2685647905	0.2325268817	0.7868279570
0.2676418424	0.2325268817	0.7876344086
0.2669745982	0.2330645161	0.7876344086
0.2664881647	0.2330645161	0.7879032258
0.2658190429	0.2336021505	0.7879032258
0.2643432319	0.2344086022	0.7879032258
0.2638584971	0.2344086022	0.7881720430
0.2636195123	0.2349462366	0.7881720430
0.2615271807	0.2349462366	0.7887096774
0.2606786489	0.2362903226	0.7887096774
0.2602242827	0.2362903226	0.7889784946
0.2574590445	0.2370967742	0.7889784946
0.2567693889	0.2370967742	0.7892473118
0.2567676902	0.2373655914	0.7892473118
0.2558074594	0.2373655914	0.7895161290
0.2556050122	0.2376344086	0.7895161290
0.2546439469	0.2376344086	0.7897849462
0.2536790371	0.2384408602	0.7897849462
0.2536267936	0.2389784946	0.7897849462
0.2531942427	0.2395161290	0.7897849462
0.2528069615	0.2395161290	0.7900537634
0.2513449788	0.2400537634	0.7900537634
0.2510598004	0.2400537634	0.7905913978
0.2494385839	0.2413978495	0.7905913978
0.2491700798	0.2413978495	0.7911290323
0.2488415986	0.2416666667	0.7911290323
0.2484086901	0.2416666667	0.7916666667
0.2450177073	0.2459677419	0.7916666667
0.2442201674	0.2459677419	0.7919354839
0.2441717386	0.2462365591	0.7919354839
0.2439765632	0.2462365591	0.7922043011
0.2438336909	0.2465053763	0.7922043011
0.2436896414	0.2465053763	0.7924731183
0.2429121286	0.2470430108	0.7924731183
0.2428627908	0.2470430108	0.7927419355
0.2409465313	0.2478494624	0.7927419355
0.2407864034	0.2478494624	0.7932795699
0.2401836216	0.2481182796	0.7932795699
0.2398743182	0.2481182796	0.7935483871
0.2397443950	0.2486559140	0.7935483871
0.2390432805	0.2486559140	0.7940860215
0.2360651642	0.2486559140	0.7951612903
0.2356985807	0.2494623656	0.7951612903
0.2356371880	0.2494623656	0.7954301075
0.2349771708	0.2500000000	0.7954301075
0.2346539944	0.2500000000	0.7956989247
0.2331729233	0.2508064516	0.7956989247
0.2329537570	0.2508064516	0.7959677419
0.2322494239	0.2513440860	0.7959677419
0.2320770919	0.2513440860	0.7962365591
0.2320598960	0.2516129032	0.7962365591
0.2317184955	0.2516129032	0.7967741935
0.2309030890	0.2518817204	0.7967741935
0.2298085093	0.2518817204	0.7973118280
0.2296537906	0.2524193548	0.7973118280
0.2295752764	0.2524193548	0.7975806452
0.2285407782	0.2532258065	0.7975806452
0.2277478576	0.2532258065	0.7978494624
0.2274547219	0.2534946237	0.7978494624
0.2271989286	0.2534946237	0.7983870968
0.2254904658	0.2545698925	0.7983870968
0.2252857238	0.2545698925	0.7986559140
0.2231227010	0.2559139785	0.7986559140
0.2228787690	0.2559139785	0.7989247312
0.2224505097	0.2564516129	0.7989247312
0.2221721411	0.2564516129	0.7991935484
0.2213201225	0.2567204301	0.7991935484
0.2209796011	0.2567204301	0.7994623656
0.2194332480	0.2575268817	0.7994623656
0.2194319218	0.2575268817	0.7997311828
0.2192194164	0.2575268817	0.8002688172
0.2187714428	0.2577956989	0.8002688172
0.2172314525	0.2577956989	0.8008064516
0.2162073851	0.2586021505	0.8008064516
0.2160582542	0.2586021505	0.8013440860
0.2112081200	0.2618279570	0.8013440860
0.2110367119	0.2618279570	0.8016129032
0.2095778435	0.2637096774	0.8016129032
0.2090305984	0.2637096774	0.8018817204
0.2087254971	0.2639784946	0.8018817204
0.2086636126	0.2639784946	0.8021505376
0.2086382061	0.2642473118	0.8021505376
0.2085106373	0.2642473118	0.8026881720
0.2080605477	0.2642473118	0.8034946237
0.2028994709	0.2661290323	0.8034946237
0.2022214681	0.2661290323	0.8037634409
0.2020883113	0.2663978495	0.8037634409
0.2012897879	0.2663978495	0.8040322581
0.2012455761	0.2666666667	0.8040322581
0.2012412399	0.2666666667	0.8043010753
0.2002260387	0.2685483871	0.8043010753
0.2000624835	0.2685483871	0.8045698925
0.1999508291	0.2690860215	0.8045698925
0.1997184455	0.2690860215	0.8048387097
0.1986516416	0.2704301075	0.8048387097
0.1968635917	0.2704301075	0.8059139785
0.1953114718	0.2709677419	0.8059139785
0.1946782768	0.2709677419	0.8064516129
0.1941876709	0.2717741935	0.8064516129
0.1932739168	0.2717741935	0.8069892473
0.1931029856	0.2720430108	0.8069892473
0.1930677593	0.2720430108	0.8072580645
0.1920241117	0.2723118280	0.8072580645
0.1916839927	0.2723118280	0.8080645161
0.1880005002	0.2739247312	0.8080645161
0.1879856884	0.2739247312	0.8083333333
0.1876596063	0.2741935484	0.8083333333
0.1876246035	0.2741935484	0.8086021505
0.1848770380	0.2758064516	0.8086021505
0.1846601516	0.2758064516	0.8088709677
0.1843858659	0.2763440860	0.8088709677
0.1842189282	0.2763440860	0.8091397849
0.1835723221	0.2771505376	0.8091397849
0.1835008860	0.2771505376	0.8094086022
0.1831648499	0.2774193548	0.8094086022
0.1830081791	0.2774193548	0.8096774194
0.1801136285	0.2787634409	0.8096774194
0.1795452237	0.2787634409	0.8099462366
0.1787202060	0.2793010753	0.8099462366
0.1786969006	0.2793010753	0.8102150538
0.1765739322	0.2806451613	0.8102150538
0.1765544116	0.2806451613	0.8104838710
0.1762339175	0.2809139785	0.8104838710
0.1761116683	0.2809139785	0.8107526882
0.1746453792	0.2817204301	0.8107526882
0.1743302345	0.2822580645	0.8107526882
0.1738726348	0.2827956989	0.8107526882
0.1732867956	0.2827956989	0.8112903226
0.1731882244	0.2830645161	0.8112903226
0.1730199754	0.2830645161	0.8115591398
0.1713714451	0.2849462366	0.8115591398
0.1710786372	0.2849462366	0.8118279570
0.1706246436	0.2857526882	0.8118279570
0.1704760194	0.2857526882	0.8123655914
0.1700292975	0.2860215054	0.8123655914
0.1696754992	0.2860215054	0.8129032258
0.1686214805	0.2876344086	0.8129032258
0.1685649157	0.2876344086	0.8131720430
0.1671032459	0.2884408602	0.8131720430
0.1670244932	0.2884408602	0.8137096774
0.1669723988	0.2887096774	0.8137096774
0.1668203026	0.2887096774	0.8139784946
0.1657884270	0.2889784946	0.8139784946
0.1645905674	0.2889784946	0.8147849462
0.1645833254	0.2892473118	0.8147849462
0.1640720069	0.2892473118	0.8150537634
0.1640482247	0.2892473118	0.8155913978
0.1638682038	0.2895161290	0.8155913978
0.1634758115	0.2895161290	0.8161290323
0.1632327437	0.2895161290	0.8166666667
0.1631959826	0.2895161290	0.8169354839
0.1631056517	0.2897849462	0.8169354839
0.1617721319	0.2897849462	0.8180107527
0.1614680439	0.2905913978	0.8180107527
0.1613664031	0.2905913978	0.8182795699
0.1587895900	0.2922043011	0.8182795699
0.1587259322	0.2922043011	0.8185483871
0.1582130790	0.2930107527	0.8185483871
0.1579038054	0.2930107527	0.8188172043
0.1568157375	0.2943548387	0.8188172043
0.1560429931	0.2943548387	0.8196236559
0.1494829357	0.2983870968	0.8196236559
0.1494530141	0.2983870968	0.8198924731
0.1493694037	0.2986559140	0.8198924731
0.1476806700	0.2986559140	0.8204301075
0.1474906057	0.2989247312	0.8204301075
0.1474596113	0.2989247312	0.8206989247
0.1465926170	0.2994623656	0.8206989247
0.1463829726	0.2994623656	0.8209677419
0.1453549117	0.3000000000	0.8209677419
0.1442292631	0.3000000000	0.8215053763
0.1432461590	0.3010752688	0.8215053763
0.1431951076	0.3010752688	0.8217741935
0.1414036453	0.3024193548	0.8217741935
0.1409873366	0.3024193548	0.8220430108
0.1397638768	0.3029569892	0.8220430108
0.1395261884	0.3029569892	0.8223118280
0.1393872947	0.3032258065	0.8223118280
0.1389939636	0.3032258065	0.8225806452
0.1389598846	0.3034946237	0.8225806452
0.1388400942	0.3034946237	0.8228494624
0.1384405196	0.3037634409	0.8228494624
0.1372228861	0.3037634409	0.8244623656
0.1355565637	0.3048387097	0.8244623656
0.1354847699	0.3048387097	0.8247311828
0.1350608021	0.3048387097	0.8252688172
0.1339119077	0.3059139785	0.8252688172
0.1335615963	0.3059139785	0.8255376344
0.1331075877	0.3064516129	0.8255376344
0.1330102086	0.3064516129	0.8258064516
0.1324447840	0.3067204301	0.8258064516
0.1322987825	0.3067204301	0.8266129032
0.1320958138	0.3067204301	0.8268817204
0.1318395287	0.3069892473	0.8268817204
0.1305406392	0.3069892473	0.8284946237
0.1301409006	0.3077956989	0.8284946237
0.1299618781	0.3077956989	0.8287634409
0.1297069639	0.3083333333	0.8287634409
0.1284266859	0.3083333333	0.8290322581
0.1281314492	0.3086021505	0.8290322581
0.1277875006	0.3086021505	0.8293010753
0.1271792501	0.3091397849	0.8293010753
0.1268356889	0.3091397849	0.8298387097
0.1266063303	0.3094086022	0.8298387097
0.1257252544	0.3094086022	0.8303763441
0.1254551709	0.3096774194	0.8303763441
0.1245955154	0.3096774194	0.8309139785
0.1240059808	0.3096774194	0.8314516129
0.1235329658	0.3096774194	0.8322580645
0.1229232326	0.3104838710	0.8322580645
0.1225347891	0.3104838710	0.8325268817
0.1223325953	0.3110215054	0.8325268817
0.1220223308	0.3110215054	0.8333333333
0.1215178445	0.3118279570	0.8333333333
0.1204313934	0.3118279570	0.8338709677
0.1189949587	0.3131720430	0.8338709677
0.1187786236	0.3131720430	0.8344086022
0.1184006780	0.3134408602	0.8344086022
0.1176207513	0.3134408602	0.8346774194
0.1175908074	0.3137096774	0.8346774194
0.1170662493	0.3137096774	0.8349462366
0.1168177724	0.3139784946	0.8349462366
0.1164066121	0.3139784946	0.8352150538
0.1142898723	0.3153225806	0.8352150538
0.1142232865	0.3153225806	0.8354838710
0.1138909608	0.3155913978	0.8354838710
0.1126599759	0.3155913978	0.8368279570
0.1122699529	0.3158602151	0.8368279570
0.1120066270	0.3158602151	0.8370967742
0.1113956273	0.3163978495	0.8370967742
0.1109647304	0.3163978495	0.8373655914
0.1094234884	0.3172043011	0.8373655914
0.1085146368	0.3172043011	0.8379032258
0.1084623113	0.3174731183	0.8379032258
0.1083780006	0.3174731183	0.8384408602
0.1075281575	0.3180107527	0.8384408602
0.1071523130	0.3180107527	0.8387096774
0.1067576930	0.3182795699	0.8387096774
0.1066760048	0.3182795699	0.8389784946
0.1054064408	0.3190860215	0.8389784946
0.1051198468	0.3190860215	0.8392473118
0.1036812514	0.3209677419	0.8392473118
0.1033602878	0.3215053763	0.8392473118
0.1023254693	0.3220430108	0.8392473118
0.1022657827	0.3220430108	0.8395161290
0.1006219238	0.3228494624	0.8395161290
0.0997968912	0.3228494624	0.8403225806
0.0997326523	0.3231182796	0.8403225806
0.0995189175	0.3236559140	0.8403225806
0.0979252160	0.3244623656	0.8403225806
0.0978195071	0.3244623656	0.8405913978
0.0977149978	0.3247311828	0.8405913978
0.0964645147	0.3247311828	0.8411290323
0.0957067087	0.3258064516	0.8411290323
0.0947829783	0.3258064516	0.8419354839
0.0947337970	0.3260752688	0.8419354839
0.0944324061	0.3260752688	0.8430107527
0.0940737203	0.3266129032	0.8430107527
0.0940692052	0.3266129032	0.8432795699
0.0935820118	0.3266129032	0.8438172043
0.0923197493	0.3266129032	0.8446236559
0.0918038413	0.3271505376	0.8446236559
0.0915919617	0.3271505376	0.8448924731
0.0903267711	0.3279569892	0.8448924731
0.0894779712	0.3279569892	0.8462365591
0.0885555446	0.3290322581	0.8462365591
0.0877433866	0.3290322581	0.8465053763
0.0875287950	0.3295698925	0.8465053763
0.0874325261	0.3295698925	0.8470430108
0.0870020464	0.3306451613	0.8470430108
0.0865743980	0.3306451613	0.8473118280
0.0860598981	0.3311827957	0.8473118280
0.0852305442	0.3311827957	0.8478494624
0.0852185562	0.3314516129	0.8478494624
0.0849826559	0.3314516129	0.8483870968
0.0834349170	0.3336021505	0.8483870968
0.0833244547	0.3336021505	0.8486559140
0.0823592246	0.3346774194	0.8486559140
0.0819711760	0.3346774194	0.8489247312
0.0814256743	0.3362903226	0.8489247312
0.0813679695	0.3362903226	0.8491935484
0.0810362399	0.3368279570	0.8491935484
0.0800069124	0.3368279570	0.8494623656
0.0798494667	0.3373655914	0.8494623656
0.0796251073	0.3373655914	0.8497311828
0.0791192502	0.3379032258	0.8497311828
0.0787469968	0.3379032258	0.8502688172
0.0782536715	0.3381720430	0.8502688172
0.0778592080	0.3381720430	0.8505376344
0.0773196816	0.3389784946	0.8505376344
0.0770525485	0.3389784946	0.8510752688
0.0759027228	0.3397849462	0.8510752688
0.0751878694	0.3397849462	0.8516129032
0.0741789266	0.3403225806	0.8516129032
0.0738698244	0.3403225806	0.8521505376
0.0730479136	0.3416666667	0.8521505376
0.0730103105	0.3416666667	0.8526881720
0.0721186623	0.3416666667	0.8537634409
0.0715797246	0.3419354839	0.8537634409
0.0714487731	0.3419354839	0.8540322581
0.0705151260	0.3424731183	0.8540322581
0.0703320280	0.3424731183	0.8543010753
0.0680193901	0.3454301075	0.8543010753
0.0667335540	0.3454301075	0.8548387097
0.0658710152	0.3456989247	0.8548387097
0.0653743818	0.3456989247	0.8553763441
0.0643641800	0.3470430108	0.8553763441
0.0642018318	0.3470430108	0.8556451613
0.0620120019	0.3481182796	0.8556451613
0.0615637153	0.3481182796	0.8559139785
0.0615215935	0.3483870968	0.8559139785
0.0613793544	0.3483870968	0.8564516129
0.0602994263	0.3491935484	0.8564516129
0.0602665246	0.3491935484	0.8567204301
0.0602370128	0.3500000000	0.8567204301
0.0599478185	0.3500000000	0.8569892473
0.0588136017	0.3516129032	0.8569892473
0.0587434694	0.3516129032	0.8572580645
0.0586362816	0.3518817204	0.8572580645
0.0584956110	0.3518817204	0.8577956989
0.0577636845	0.3521505376	0.8577956989
0.0573574416	0.3521505376	0.8580645161
0.0566068515	0.3529569892	0.8580645161
0.0560691208	0.3534946237	0.8580645161
0.0553354733	0.3548387097	0.8580645161
0.0552679151	0.3548387097	0.8583333333
0.0549034961	0.3561827957	0.8583333333
0.0546676181	0.3561827957	0.8586021505
0.0544473752	0.3567204301	0.8586021505
0.0543243103	0.3567204301	0.8588709677
0.0541908592	0.3569892473	0.8588709677
0.0539667942	0.3569892473	0.8591397849
0.0536617562	0.3577956989	0.8591397849
0.0535881035	0.3577956989	0.8594086022
0.0532779433	0.3580645161	0.8594086022
0.0530962758	0.3580645161	0.8599462366
0.0529976264	0.3583333333	0.8599462366
0.0529420599	0.3583333333	0.8604838710
0.0513535924	0.3594086022	0.8604838710
0.0512297340	0.3594086022	0.8607526882
0.0505698435	0.3607526882	0.8607526882
0.0502217077	0.3607526882	0.8610215054
0.0500707254	0.3610215054	0.8610215054
0.0499868207	0.3610215054	0.8612903226
0.0486006700	0.3629032258	0.8612903226
0.0484241694	0.3629032258	0.8615591398
0.0483332314	0.3631720430	0.8615591398
0.0482947528	0.3631720430	0.8618279570
0.0482066907	0.3634408602	0.8618279570
0.0480762869	0.3634408602	0.8620967742
0.0480006076	0.3637096774	0.8620967742
0.0479349233	0.3637096774	0.8626344086
0.0471323058	0.3653225806	0.8626344086
0.0471084639	0.3658602151	0.8626344086
0.0470809899	0.3661290323	0.8626344086
0.0469100662	0.3661290323	0.8631720430
0.0468707457	0.3661290323	0.8634408602
0.0467749387	0.3663978495	0.8634408602
0.0467680395	0.3663978495	0.8637096774
0.0456204563	0.3666666667	0.8637096774
0.0454959385	0.3672043011	0.8637096774
0.0453965552	0.3674731183	0.8637096774
0.0452438556	0.3674731183	0.8639784946
0.0447474122	0.3677419355	0.8639784946
0.0445867591	0.3677419355	0.8642473118
0.0434431396	0.3693548387	0.8642473118
0.0429683179	0.3693548387	0.8650537634
0.0419105291	0.3712365591	0.8650537634
0.0418679379	0.3712365591	0.8653225806
0.0405742228	0.3728494624	0.8653225806
0.0402661636	0.3728494624	0.8655913978
0.0401354134	0.3731182796	0.8655913978
0.0401070416	0.3731182796	0.8658602151
0.0396162197	0.3744623656	0.8658602151
0.0394509025	0.3744623656	0.8661290323
0.0375426151	0.3768817204	0.8661290323
0.0373143665	0.3768817204	0.8663978495
0.0366458334	0.3782258065	0.8663978495
0.0362321660	0.3782258065	0.8666666667
0.0359034501	0.3787634409	0.8666666667
0.0358754173	0.3787634409	0.8669354839
0.0356596857	0.3790322581	0.8669354839
0.0353432819	0.3790322581	0.8674731183
0.0352874622	0.3793010753	0.8674731183
0.0348857120	0.3793010753	0.8685483871
0.0338469893	0.3795698925	0.8685483871
0.0334459879	0.3795698925	0.8688172043
0.0328122340	0.3801075269	0.8688172043
0.0326853208	0.3801075269	0.8693548387
0.0326762237	0.3803763441	0.8693548387
0.0324769579	0.3803763441	0.8696236559
0.0321571417	0.3809139785	0.8696236559
0.0321425200	0.3809139785	0.8698924731
0.0317661203	0.3817204301	0.8698924731
0.0317182019	0.3817204301	0.8701612903
0.0305575263	0.3836021505	0.8701612903
0.0305478871	0.3836021505	0.8704301075
0.0299538318	0.3844086022	0.8704301075
0.0297874212	0.3844086022	0.8706989247
0.0294445585	0.3849462366	0.8706989247
0.0291908570	0.3849462366	0.8712365591
0.0289598722	0.3854838710	0.8712365591
0.0289531611	0.3854838710	0.8715053763
0.0282710958	0.3868279570	0.8715053763
0.0276455209	0.3868279570	0.8720430108
0.0272498876	0.3873655914	0.8720430108
0.0272260718	0.3873655914	0.8723118280
0.0271391887	0.3876344086	0.8723118280
0.0269487780	0.3876344086	0.8725806452
0.0267884936	0.3879032258	0.8725806452
0.0266938806	0.3879032258	0.8728494624
0.0265836921	0.3887096774	0.8728494624
0.0264513176	0.3887096774	0.8731182796
0.0263599474	0.3889784946	0.8731182796
0.0260995384	0.3889784946	0.8733870968
0.0259189978	0.3895161290	0.8733870968
0.0256517734	0.3895161290	0.8739247312
0.0255597979	0.3897849462	0.8739247312
0.0255494565	0.3903225806	0.8739247312
0.0243534055	0.3927419355	0.8739247312
0.0241482947	0.3927419355	0.8744623656
0.0240202285	0.3927419355	0.8747311828
0.0238138027	0.3935483871	0.8747311828
0.0236532427	0.3935483871	0.8750000000
0.0232328381	0.3946236559	0.8750000000
0.0231029913	0.3946236559	0.8752688172
0.0225550216	0.3965053763	0.8752688172
0.0223242138	0.3965053763	0.8758064516
0.0222501140	0.3967741935	0.8758064516
0.0221600980	0.3967741935	0.8763440860
0.0216996353	0.3981182796	0.8763440860
0.0216885339	0.3981182796	0.8766129032
0.0210682154	0.3994623656	0.8766129032
0.0207002629	0.3994623656	0.8768817204
0.0204659067	0.4005376344	0.8768817204
0.0202752575	0.4005376344	0.8771505376
0.0200331844	0.4010752688	0.8771505376
0.0196895450	0.4010752688	0.8774193548
0.0196101759	0.4018817204	0.8774193548
0.0195487700	0.4018817204	0.8776881720
0.0192771628	0.4029569892	0.8776881720
0.0191683099	0.4029569892	0.8779569892
0.0187815204	0.4040322581	0.8779569892
0.0187321343	0.4040322581	0.8782258065
0.0187238306	0.4040322581	0.8787634409
0.0173582342	0.4075268817	0.8787634409
0.0172340535	0.4075268817	0.8793010753
0.0170904119	0.4083333333	0.8793010753
0.0169715006	0.4083333333	0.8795698925
0.0167198498	0.4086021505	0.8795698925
0.0167024005	0.4086021505	0.8798387097
0.0166538693	0.4088709677	0.8798387097
0.0164864361	0.4094086022	0.8798387097
0.0163241941	0.4104838710	0.8798387097
0.0160329379	0.4104838710	0.8806451613
0.0157188699	0.4118279570	0.8806451613
0.0156923104	0.4118279570	0.8809139785
0.0151238870	0.4129032258	0.8809139785
0.0151075665	0.4129032258	0.8811827957
0.0147279361	0.4150537634	0.8811827957
0.0146753443	0.4150537634	0.8814516129
0.0144857001	0.4163978495	0.8814516129
0.0142902806	0.4163978495	0.8817204301
0.0141674504	0.4166666667	0.8817204301
0.0141561199	0.4172043011	0.8817204301
0.0140320845	0.4177419355	0.8817204301
0.0139590316	0.4177419355	0.8819892473
0.0139084663	0.4182795699	0.8819892473
0.0138382670	0.4182795699	0.8822580645
0.0134715196	0.4198924731	0.8822580645
0.0132935308	0.4198924731	0.8827956989
0.0132911047	0.4201612903	0.8827956989
0.0130225923	0.4201612903	0.8830645161
0.0127569474	0.4209677419	0.8830645161
0.0127182771	0.4209677419	0.8833333333
0.0126495278	0.4212365591	0.8833333333
0.0126222214	0.4217741935	0.8833333333
0.0126091838	0.4217741935	0.8836021505
0.0124341622	0.4231182796	0.8836021505
0.0124230012	0.4231182796	0.8838709677
0.0121750105	0.4247311828	0.8838709677
0.0119126989	0.4247311828	0.8849462366
0.0118296249	0.4255376344	0.8849462366
0.0118050463	0.4255376344	0.8852150538
0.0114729656	0.4271505376	0.8852150538
0.0114569366	0.4271505376	0.8854838710
0.0107673761	0.4293010753	0.8854838710
0.0107634664	0.4293010753	0.8857526882
0.0107460963	0.4295698925	0.8857526882
0.0107327625	0.4295698925	0.8860215054
0.0105119459	0.4298387097	0.8860215054
0.0105115045	0.4298387097	0.8862903226
0.0102988724	0.4322580645	0.8862903226
0.0102951983	0.4322580645	0.8865591398
0.0102560529	0.4327956989	0.8865591398
0.0099759195	0.4338709677	0.8865591398
0.0099115921	0.4338709677	0.8868279570
0.0098687690	0.4341397849	0.8868279570
0.0098637007	0.4341397849	0.8870967742
0.0093082758	0.4365591398	0.8870967742
0.0091188708	0.4365591398	0.8873655914
0.0089928117	0.4370967742	0.8873655914
0.0088613741	0.4376344086	0.8873655914
0.0088287750	0.4379032258	0.8873655914
0.0087828105	0.4379032258	0.8876344086
0.0085313302	0.4389784946	0.8876344086
0.0085166730	0.4389784946	0.8879032258
0.0084364833	0.4392473118	0.8879032258
0.0083634239	0.4392473118	0.8881720430
0.0082347039	0.4400537634	0.8881720430
0.0082237329	0.4405913978	0.8881720430
0.0081656119	0.4405913978	0.8884408602
0.0081615513	0.4408602151	0.8884408602
0.0081317509	0.4408602151	0.8889784946
0.0081117228	0.4411290323	0.8889784946
0.0079988847	0.4411290323	0.8895161290
0.0076690568	0.4424731183	0.8895161290
0.0076677976	0.4424731183	0.8897849462
0.0076371487	0.4427419355	0.8897849462
0.0075896005	0.4427419355	0.8900537634
0.0074319597	0.4432795699	0.8900537634
0.0073952992	0.4432795699	0.8903225806
0.0072424496	0.4443548387	0.8903225806
0.0072265076	0.4443548387	0.8905913978
0.0070047905	0.4459677419	0.8905913978
0.0070038913	0.4459677419	0.8908602151
0.0068937666	0.4473118280	0.8908602151
0.0068584816	0.4473118280	0.8913978495
0.0068547148	0.4478494624	0.8913978495
0.0067059430	0.4478494624	0.8919354839
0.0066969097	0.4481182796	0.8919354839
0.0066827904	0.4481182796	0.8922043011
0.0064742374	0.4491935484	0.8922043011
0.0064662741	0.4491935484	0.8924731183
0.0064099226	0.4497311828	0.8924731183
0.0064084739	0.4497311828	0.8927419355
0.0063028471	0.4508064516	0.8927419355
0.0062254039	0.4508064516	0.8930107527
0.0061260145	0.4513440860	0.8930107527
0.0060669146	0.4513440860	0.8932795699
0.0060179830	0.4516129032	0.8932795699
0.0057873400	0.4516129032	0.8943548387
0.0057683303	0.4521505376	0.8943548387
0.0057229730	0.4521505376	0.8946236559
0.0056705023	0.4524193548	0.8946236559
0.0055651912	0.4524193548	0.8948924731
0.0052286009	0.4545698925	0.8948924731
0.0051301788	0.4545698925	0.8959677419
0.0050295568	0.4556451613	0.8959677419
0.0049681752	0.4556451613	0.8965053763
0.0047359127	0.4569892473	0.8965053763
0.0045068543	0.4569892473	0.8978494624
0.0044448376	0.4577956989	0.8978494624
0.0044078026	0.4577956989	0.8983870968
0.0043445765	0.4588709677	0.8983870968
0.0043410831	0.4588709677	0.8986559140
0.0042269328	0.4604838710	0.8986559140
0.0041952794	0.4604838710	0.8989247312
0.0041438681	0.4607526882	0.8989247312
0.0041153273	0.4607526882	0.8991935484
0.0039452231	0.4631720430	0.8991935484
0.0039161774	0.4631720430	0.8994623656
0.0038985873	0.4637096774	0.8994623656
0.0038915533	0.4637096774	0.8997311828
0.0038007949	0.4645161290	0.8997311828
0.0037601478	0.4650537634	0.8997311828
0.0037540509	0.4653225806	0.8997311828
0.0037165689	0.4653225806	0.9000000000
0.0034905989	0.4661290323	0.9000000000
0.0034656823	0.4661290323	0.9005376344
0.0033648531	0.4674731183	0.9005376344
0.0033581085	0.4674731183	0.9008064516
0.0032564807	0.4685483871	0.9008064516
0.0032246937	0.4685483871	0.9010752688
0.0030127056	0.4693548387	0.9010752688
0.0030081603	0.4693548387	0.9013440860
0.0029037306	0.4704301075	0.9013440860
0.0028925554	0.4704301075	0.9016129032
0.0028662400	0.4706989247	0.9016129032
0.0028650328	0.4706989247	0.9021505376
0.0027858499	0.4725806452	0.9021505376
0.0027834824	0.4725806452	0.9024193548
0.0025306598	0.4760752688	0.9024193548
0.0025271776	0.4760752688	0.9026881720
0.0025132834	0.4763440860	0.9026881720
0.0025077797	0.4763440860	0.9029569892
0.0024865782	0.4766129032	0.9029569892
0.0024217579	0.4771505376	0.9029569892
0.0024153488	0.4774193548	0.9029569892
0.0023688066	0.4774193548	0.9032258065
0.0022753174	0.4795698925	0.9032258065
0.0022597504	0.4795698925	0.9034946237
0.0022518302	0.4798387097	0.9034946237
0.0022297238	0.4798387097	0.9040322581
0.0022258838	0.4801075269	0.9040322581
0.0022191987	0.4801075269	0.9043010753
0.0022104774	0.4803763441	0.9043010753
0.0021629548	0.4803763441	0.9048387097
0.0021497675	0.4806451613	0.9048387097
0.0021490895	0.4806451613	0.9051075269
0.0019832077	0.4836021505	0.9051075269
0.0019788907	0.4836021505	0.9053763441
0.0018056055	0.4870967742	0.9053763441
0.0017899011	0.4870967742	0.9059139785
0.0017603782	0.4876344086	0.9059139785
0.0017592165	0.4876344086	0.9061827957
0.0017214417	0.4884408602	0.9061827957
0.0017207478	0.4884408602	0.9064516129
0.0016849281	0.4895161290	0.9064516129
0.0016216263	0.4895161290	0.9072580645
0.0016158974	0.4897849462	0.9072580645
0.0016091006	0.4897849462	0.9077956989
0.0015997887	0.4897849462	0.9080645161
0.0015830670	0.4900537634	0.9080645161
0.0015771398	0.4900537634	0.9086021505
0.0015325302	0.4911290323	0.9086021505
0.0015281929	0.4911290323	0.9088709677
0.0015120195	0.4924731183	0.9088709677
0.0014858709	0.4924731183	0.9091397849
0.0014431950	0.4932795699	0.9091397849
0.0014194916	0.4932795699	0.9094086022
0.0014147776	0.4935483871	0.9094086022
0.0014110396	0.4935483871	0.9096774194
0.0013843193	0.4946236559	0.9096774194
0.0013790408	0.4946236559	0.9099462366
0.0013416065	0.4954301075	0.9099462366
0.0013062335	0.4954301075	0.9102150538
0.0012827764	0.4965053763	0.9102150538
0.0012768358	0.4965053763	0.9104838710
0.0012142921	0.4981182796	0.9104838710
0.0012084207	0.4981182796	0.9107526882
0.0011210174	0.5000000000	0.9107526882
0.0011150334	0.5000000000	0.9110215054
0.0010872512	0.5005376344	0.9110215054
0.0010810817	0.5005376344	0.9112903226
0.0010795913	0.5008064516	0.9112903226
0.0010673042	0.5008064516	0.9115591398
0.0010664160	0.5010752688	0.9115591398
0.0010214613	0.5010752688	0.9129032258
0.0010200674	0.5013440860	0.9129032258
0.0010158946	0.5013440860	0.9131720430
0.0009973315	0.5016129032	0.9131720430
0.0009732845	0.5016129032	0.9134408602
0.0009651962	0.5021505376	0.9134408602
0.0009551230	0.5021505376	0.9137096774
0.0009434871	0.5029569892	0.9137096774
0.0009433729	0.5029569892	0.9139784946
0.0009094510	0.5045698925	0.9139784946
0.0009005411	0.5045698925	0.9145161290
0.0008931903	0.5051075269	0.9145161290
0.0008915450	0.5051075269	0.9147849462
0.0008582187	0.5059139785	0.9147849462
0.0008427736	0.5059139785	0.9153225806
0.0008249949	0.5077956989	0.9153225806
0.0008201294	0.5077956989	0.9158602151
0.0007314650	0.5099462366	0.9158602151
0.0007264398	0.5099462366	0.9161290323
0.0005890718	0.5169354839	0.9161290323
0.0005886671	0.5169354839	0.9163978495
0.0005783673	0.5180107527	0.9163978495
0.0005683017	0.5180107527	0.9166666667
0.0005660807	0.5182795699	0.9166666667
0.0005555395	0.5182795699	0.9169354839
0.0005409580	0.5196236559	0.9169354839
0.0005335845	0.5196236559	0.9174731183
0.0005089638	0.5212365591	0.9174731183
0.0005086663	0.5212365591	0.9177419355
0.0004845633	0.5228494624	0.9177419355
0.0004839568	0.5228494624	0.9180107527
0.0004766983	0.5236559140	0.9180107527
0.0004754515	0.5236559140	0.9182795699
0.0004682294	0.5241935484	0.9182795699
0.0004647266	0.5247311828	0.9182795699
0.0004641739	0.5247311828	0.9185483871
0.0004641144	0.5250000000	0.9185483871
0.0004610438	0.5250000000	0.9190860215
0.0004571418	0.5258064516	0.9190860215
0.0004551499	0.5258064516	0.9198924731
0.0004166206	0.5274193548	0.9198924731
0.0004121159	0.5274193548	0.9204301075
0.0004017044	0.5282258065	0.9204301075
0.0004002547	0.5282258065	0.9206989247
0.0003890219	0.5309139785	0.9206989247
0.0003865821	0.5309139785	0.9209677419
0.0003826883	0.5311827957	0.9209677419
0.0003812092	0.5311827957	0.9212365591
0.0003773865	0.5314516129	0.9212365591
0.0003693439	0.5314516129	0.9215053763
0.0003251205	0.5352150538	0.9215053763
0.0003230953	0.5352150538	0.9217741935
0.0003174546	0.5354838710	0.9217741935
0.0003150645	0.5354838710	0.9220430108
0.0002985189	0.5365591398	0.9220430108
0.0002980758	0.5365591398	0.9223118280
0.0002797614	0.5387096774	0.9223118280
0.0002793696	0.5387096774	0.9225806452
0.0002779022	0.5392473118	0.9225806452
0.0002741950	0.5392473118	0.9228494624
0.0002628997	0.5400537634	0.9228494624
0.0002612324	0.5400537634	0.9231182796
0.0002527628	0.5405913978	0.9231182796
0.0002491061	0.5405913978	0.9233870968
0.0002337083	0.5424731183	0.9233870968
0.0002324405	0.5424731183	0.9236559140
0.0002270600	0.5432795699	0.9236559140
0.0002265335	0.5432795699	0.9239247312
0.0002072836	0.5467741935	0.9239247312
0.0002007544	0.5467741935	0.9244623656
0.0001909815	0.5486559140	0.9244623656
0.0001906028	0.5486559140	0.9247311828
0.0001828078	0.5497311828	0.9247311828
0.0001813211	0.5497311828	0.9250000000
0.0001794037	0.5500000000	0.9250000000
0.0001786843	0.5500000000	0.9258064516
0.0001583939	0.5526881720	0.9258064516
0.0001558569	0.5526881720	0.9260752688
0.0001541551	0.5529569892	0.9260752688
0.0001530106	0.5529569892	0.9263440860
0.0001431341	0.5556451613	0.9263440860
0.0001362643	0.5556451613	0.9268817204
0.0001343469	0.5564516129	0.9268817204
0.0001335463	0.5564516129	0.9271505376
0.0001292636	0.5580645161	0.9271505376
0.0001285909	0.5580645161	0.9274193548
0.0001281021	0.5583333333	0.9274193548
0.0001202674	0.5583333333	0.9282258065
0.0001198240	0.5586021505	0.9282258065
0.0001192369	0.5586021505	0.9284946237
0.0001037539	0.5618279570	0.9284946237
0.0001036888	0.5618279570	0.9287634409
0.0000985402	0.5626344086	0.9287634409
0.0000978970	0.5626344086	0.9293010753
0.0000907030	0.5645161290	0.9293010753
0.0000901063	0.5645161290	0.9295698925
0.0000883797	0.5647849462	0.9295698925
0.0000875939	0.5653225806	0.9295698925
0.0000866555	0.5655913978	0.9295698925
0.0000851857	0.5655913978	0.9298387097
0.0000833437	0.5666666667	0.9298387097
0.0000811274	0.5666666667	0.9301075269
0.0000692536	0.5728494624	0.9301075269
0.0000691197	0.5728494624	0.9303763441
0.0000685687	0.5731182796	0.9303763441
0.0000682943	0.5731182796	0.9306451613
0.0000677312	0.5739247312	0.9306451613
0.0000676388	0.5739247312	0.9309139785
0.0000665647	0.5747311828	0.9309139785
0.0000650032	0.5747311828	0.9314516129
0.0000596634	0.5782258065	0.9314516129
0.0000585535	0.5782258065	0.9317204301
0.0000580901	0.5787634409	0.9317204301
0.0000576025	0.5790322581	0.9317204301
0.0000566845	0.5790322581	0.9319892473
0.0000537067	0.5801075269	0.9319892473
0.0000535893	0.5801075269	0.9322580645
0.0000506528	0.5806451613	0.9322580645
0.0000496684	0.5806451613	0.9327956989
0.0000482258	0.5827956989	0.9327956989
0.0000479862	0.5827956989	0.9330645161
0.0000440904	0.5841397849	0.9330645161
0.0000440805	0.5841397849	0.9333333333
0.0000431083	0.5852150538	0.9333333333
0.0000421209	0.5852150538	0.9338709677
0.0000388395	0.5865591398	0.9338709677
0.0000377176	0.5865591398	0.9344086022
0.0000375725	0.5865591398	0.9349462366
0.0000375653	0.5868279570	0.9349462366
0.0000375269	0.5868279570	0.9352150538
0.0000360625	0.5887096774	0.9352150538
0.0000358824	0.5887096774	0.9354838710
0.0000335251	0.5897849462	0.9354838710
0.0000331019	0.5897849462	0.9357526882
0.0000330619	0.5900537634	0.9357526882
0.0000326654	0.5900537634	0.9360215054
0.0000319807	0.5916666667	0.9360215054
0.0000318996	0.5922043011	0.9360215054
0.0000297103	0.5938172043	0.9360215054
0.0000295461	0.5938172043	0.9362903226
0.0000295413	0.5940860215	0.9362903226
0.0000294486	0.5940860215	0.9365591398
0.0000284390	0.5948924731	0.9365591398
0.0000283240	0.5948924731	0.9370967742
0.0000280400	0.5956989247	0.9370967742
0.0000272249	0.5956989247	0.9376344086
0.0000270010	0.5967741935	0.9376344086
0.0000268159	0.5967741935	0.9379032258
0.0000264839	0.5973118280	0.9379032258
0.0000260568	0.5973118280	0.9384408602
0.0000260158	0.5975806452	0.9384408602
0.0000259164	0.5975806452	0.9389784946
0.0000237914	0.6013440860	0.9389784946
0.0000236355	0.6013440860	0.9392473118
0.0000229505	0.6026881720	0.9392473118
0.0000221061	0.6026881720	0.9395161290
0.0000220624	0.6029569892	0.9395161290
0.0000219819	0.6029569892	0.9397849462
0.0000210184	0.6043010753	0.9397849462
0.0000209432	0.6043010753	0.9400537634
0.0000204384	0.6056451613	0.9400537634
0.0000201972	0.6056451613	0.9405913978
0.0000200215	0.6059139785	0.9405913978
0.0000199858	0.6059139785	0.9408602151
0.0000198645	0.6061827957	0.9408602151
0.0000197251	0.6067204301	0.9408602151
0.0000178447	0.6091397849	0.9408602151
0.0000178290	0.6091397849	0.9411290323
0.0000174084	0.6102150538	0.9411290323
0.0000171412	0.6102150538	0.9413978495
0.0000170947	0.6104838710	0.9413978495
0.0000167383	0.6104838710	0.9422043011
0.0000165496	0.6107526882	0.9422043011
0.0000165288	0.6107526882	0.9424731183
0.0000161634	0.6115591398	0.9424731183
0.0000159907	0.6115591398	0.9427419355
0.0000156011	0.6118279570	0.9427419355
0.0000155602	0.6118279570	0.9430107527
0.0000140283	0.6147849462	0.9430107527
0.0000140099	0.6147849462	0.9432795699
0.0000139704	0.6150537634	0.9432795699
0.0000138171	0.6150537634	0.9435483871
0.0000136360	0.6153225806	0.9435483871
0.0000136319	0.6153225806	0.9443548387
0.0000135780	0.6155913978	0.9443548387
0.0000135321	0.6155913978	0.9448924731
0.0000129286	0.6172043011	0.9448924731
0.0000125932	0.6172043011	0.9454301075
0.0000125390	0.6174731183	0.9454301075
0.0000125100	0.6174731183	0.9456989247
0.0000119440	0.6198924731	0.9456989247
0.0000118147	0.6198924731	0.9462365591
0.0000113634	0.6209677419	0.9462365591
0.0000112653	0.6209677419	0.9465053763
0.0000110084	0.6212365591	0.9465053763
0.0000109988	0.6212365591	0.9467741935
0.0000108133	0.6220430108	0.9467741935
0.0000107867	0.6220430108	0.9470430108
0.0000105372	0.6228494624	0.9470430108
0.0000105291	0.6228494624	0.9473118280
0.0000101343	0.6231182796	0.9473118280
0.0000100256	0.6231182796	0.9478494624
0.0000095849	0.6239247312	0.9478494624
0.0000093529	0.6239247312	0.9483870968
0.0000093291	0.6241935484	0.9483870968
0.0000092363	0.6241935484	0.9486559140
0.0000090753	0.6255376344	0.9486559140
0.0000090698	0.6255376344	0.9491935484
0.0000090098	0.6255376344	0.9494623656
0.0000088989	0.6260752688	0.9494623656
0.0000088542	0.6260752688	0.9497311828
0.0000081395	0.6274193548	0.9497311828
0.0000081355	0.6274193548	0.9500000000
0.0000079487	0.6290322581	0.9500000000
0.0000077897	0.6290322581	0.9502688172
0.0000076454	0.6298387097	0.9502688172
0.0000075813	0.6298387097	0.9505376344
0.0000066371	0.6336021505	0.9505376344
0.0000064789	0.6336021505	0.9508064516
0.0000060718	0.6354838710	0.9508064516
0.0000059294	0.6354838710	0.9510752688
0.0000052955	0.6381720430	0.9510752688
0.0000052276	0.6381720430	0.9513440860
0.0000052210	0.6384408602	0.9513440860
0.0000051368	0.6384408602	0.9516129032
0.0000050739	0.6395161290	0.9516129032
0.0000050323	0.6395161290	0.9518817204
0.0000049192	0.6403225806	0.9518817204
0.0000048604	0.6403225806	0.9521505376
0.0000045754	0.6416666667	0.9521505376
0.0000045304	0.6416666667	0.9524193548
0.0000045227	0.6419354839	0.9524193548
0.0000043594	0.6419354839	0.9529569892
0.0000040894	0.6440860215	0.9529569892
0.0000040829	0.6440860215	0.9534946237
0.0000040739	0.6443548387	0.9534946237
0.0000040471	0.6443548387	0.9537634409
0.0000038169	0.6470430108	0.9537634409
0.0000038097	0.6470430108	0.9540322581
0.0000037283	0.6486559140	0.9540322581
0.0000036435	0.6486559140	0.9548387097
0.0000036239	0.6491935484	0.9548387097
0.0000035795	0.6491935484	0.9551075269
0.0000035570	0.6494623656	0.9551075269
0.0000035433	0.6494623656	0.9553763441
0.0000032041	0.6516129032	0.9553763441
0.0000031831	0.6516129032	0.9556451613
0.0000030563	0.6532258065	0.9556451613
0.0000030557	0.6532258065	0.9559139785
0.0000030088	0.6532258065	0.9564516129
0.0000030014	0.6534946237	0.9564516129
0.0000029040	0.6534946237	0.9572580645
0.0000029014	0.6537634409	0.9572580645
0.0000028416	0.6537634409	0.9575268817
0.0000027791	0.6543010753	0.9575268817
0.0000027032	0.6543010753	0.9580645161
0.0000025833	0.6553763441	0.9580645161
0.0000025535	0.6553763441	0.9586021505
0.0000022875	0.6599462366	0.9586021505
0.0000022691	0.6599462366	0.9588709677
0.0000021260	0.6631720430	0.9588709677
0.0000021206	0.6637096774	0.9588709677
0.0000021080	0.6637096774	0.9591397849
0.0000020385	0.6653225806	0.9591397849
0.0000020334	0.6653225806	0.9594086022
0.0000019933	0.6663978495	0.9594086022
0.0000019709	0.6663978495	0.9596774194
0.0000019607	0.6666666667	0.9596774194
0.0000018658	0.6666666667	0.9602150538
0.0000018347	0.6669354839	0.9602150538
0.0000018321	0.6669354839	0.9604838710
0.0000018212	0.6674731183	0.9604838710
0.0000018169	0.6674731183	0.9607526882
0.0000017015	0.6723118280	0.9607526882
0.0000017013	0.6723118280	0.9610215054
0.0000016296	0.6739247312	0.9610215054
0.0000015980	0.6739247312	0.9615591398
0.0000015453	0.6755376344	0.9615591398
0.0000015437	0.6755376344	0.9618279570
0.0000014770	0.6763440860	0.9618279570
0.0000014720	0.6763440860	0.9620967742
0.0000013061	0.6795698925	0.9620967742
0.0000013054	0.6795698925	0.9623655914
0.0000012900	0.6803763441	0.9623655914
0.0000012849	0.6803763441	0.9626344086
0.0000012767	0.6819892473	0.9626344086
0.0000012749	0.6819892473	0.9631720430
0.0000012733	0.6822580645	0.9631720430
0.0000012518	0.6822580645	0.9634408602
0.0000012394	0.6827956989	0.9634408602
0.0000012365	0.6833333333	0.9634408602
0.0000012238	0.6838709677	0.9634408602
0.0000012207	0.6838709677	0.9637096774
0.0000011759	0.6849462366	0.9637096774
0.0000011385	0.6849462366	0.9642473118
0.0000011365	0.6852150538	0.9642473118
0.0000011002	0.6852150538	0.9650537634
0.0000010898	0.6857526882	0.9650537634
0.0000010831	0.6857526882	0.9653225806
0.0000010671	0.6868279570	0.9653225806
0.0000010363	0.6868279570	0.9663978495
0.0000010244	0.6870967742	0.9663978495
0.0000010241	0.6870967742	0.9666666667
0.0000010084	0.6873655914	0.9666666667
0.0000010058	0.6873655914	0.9669354839
0.0000009924	0.6876344086	0.9669354839
0.0000009794	0.6876344086	0.9674731183
0.0000009792	0.6879032258	0.9674731183
0.0000009341	0.6879032258	0.9688172043
0.0000009288	0.6881720430	0.9688172043
0.0000009287	0.6881720430	0.9690860215
0.0000008458	0.6900537634	0.9690860215
0.0000008428	0.6900537634	0.9693548387
0.0000006442	0.6989247312	0.9693548387
0.0000006404	0.6989247312	0.9696236559
0.0000006001	0.7010752688	0.9696236559
0.0000005924	0.7010752688	0.9701612903
0.0000005802	0.7016129032	0.9701612903
0.0000005750	0.7016129032	0.9704301075
0.0000005705	0.7018817204	0.9704301075
0.0000005661	0.7018817204	0.9706989247
0.0000004998	0.7053763441	0.9706989247
0.0000004964	0.7059139785	0.9706989247
0.0000004867	0.7061827957	0.9706989247
0.0000004751	0.7061827957	0.9709677419
0.0000004568	0.7083333333	0.9709677419
0.0000004540	0.7083333333	0.9715053763
0.0000004379	0.7104838710	0.9715053763
0.0000004293	0.7104838710	0.9717741935
0.0000004212	0.7110215054	0.9717741935
0.0000004205	0.7110215054	0.9720430108
0.0000003958	0.7126344086	0.9720430108
0.0000003944	0.7126344086	0.9723118280
0.0000003852	0.7142473118	0.9723118280
0.0000003821	0.7147849462	0.9723118280
0.0000003652	0.7158602151	0.9723118280
0.0000003619	0.7158602151	0.9725806452
0.0000003360	0.7169354839	0.9725806452
0.0000003332	0.7169354839	0.9728494624
0.0000003232	0.7174731183	0.9728494624
0.0000003214	0.7174731183	0.9733870968
0.0000003070	0.7193548387	0.9733870968
0.0000003064	0.7193548387	0.9736559140
0.0000003051	0.7196236559	0.9736559140
0.0000003015	0.7196236559	0.9739247312
0.0000002671	0.7217741935	0.9739247312
0.0000002653	0.7217741935	0.9741935484
0.0000002638	0.7220430108	0.9741935484
0.0000002602	0.7220430108	0.9747311828
0.0000002558	0.7231182796	0.9747311828
0.0000002549	0.7231182796	0.9752688172
0.0000002449	0.7244623656	0.9752688172
0.0000002433	0.7244623656	0.9755376344
0.0000002427	0.7247311828	0.9755376344
0.0000002389	0.7247311828	0.9758064516
0.0000002311	0.7250000000	0.9758064516
0.0000002291	0.7250000000	0.9760752688
0.0000002221	0.7260752688	0.9760752688
0.0000002215	0.7260752688	0.9766129032
0.0000002204	0.7266129032	0.9766129032
0.0000002193	0.7266129032	0.9771505376
0.0000002070	0.7290322581	0.9771505376
0.0000002050	0.7290322581	0.9774193548
0.0000002010	0.7295698925	0.9774193548
0.0000002005	0.7295698925	0.9776881720
0.0000001953	0.7314516129	0.9776881720
0.0000001952	0.7314516129	0.9779569892
0.0000001782	0.7330645161	0.9779569892
0.0000001762	0.7330645161	0.9782258065
0.0000001682	0.7352150538	0.9782258065
0.0000001667	0.7352150538	0.9784946237
0.0000001641	0.7357526882	0.9784946237
0.0000001634	0.7357526882	0.9787634409
0.0000001602	0.7362903226	0.9787634409
0.0000001595	0.7362903226	0.9790322581
0.0000001583	0.7373655914	0.9790322581
0.0000001572	0.7373655914	0.9793010753
0.0000001515	0.7387096774	0.9793010753
0.0000001439	0.7387096774	0.9803763441
0.0000001416	0.7400537634	0.9803763441
0.0000001403	0.7400537634	0.9806451613
0.0000001317	0.7422043011	0.9806451613
0.0000001298	0.7427419355	0.9806451613
0.0000001277	0.7432795699	0.9806451613
0.0000001264	0.7432795699	0.9809139785
0.0000001237	0.7440860215	0.9809139785
0.0000001213	0.7440860215	0.9811827957
0.0000001180	0.7451612903	0.9811827957
0.0000001145	0.7451612903	0.9819892473
0.0000001119	0.7459677419	0.9819892473
0.0000001109	0.7459677419	0.9822580645
0.0000001109	0.7462365591	0.9822580645
0.0000001103	0.7462365591	0.9825268817
0.0000001075	0.7467741935	0.9825268817
0.0000001073	0.7467741935	0.9830645161
0.0000000988	0.7494623656	0.9830645161
0.0000000980	0.7494623656	0.9833333333
0.0000000964	0.7505376344	0.9833333333
0.0000000951	0.7505376344	0.9838709677
0.0000000883	0.7534946237	0.9838709677
0.0000000881	0.7534946237	0.9841397849
0.0000000844	0.7540322581	0.9841397849
0.0000000839	0.7540322581	0.9846774194
0.0000000794	0.7559139785	0.9846774194
0.0000000790	0.7559139785	0.9849462366
0.0000000761	0.7583333333	0.9849462366
0.0000000750	0.7583333333	0.9857526882
0.0000000679	0.7623655914	0.9857526882
0.0000000679	0.7623655914	0.9860215054
0.0000000642	0.7650537634	0.9860215054
0.0000000637	0.7650537634	0.9862903226
0.0000000623	0.7661290323	0.9862903226
0.0000000613	0.7661290323	0.9868279570
0.0000000547	0.7690860215	0.9868279570
0.0000000544	0.7690860215	0.9870967742
0.0000000481	0.7733870968	0.9870967742
0.0000000480	0.7733870968	0.9876344086
0.0000000463	0.7747311828	0.9876344086
0.0000000461	0.7747311828	0.9879032258
0.0000000419	0.7793010753	0.9879032258
0.0000000417	0.7793010753	0.9881720430
0.0000000387	0.7830645161	0.9881720430
0.0000000380	0.7830645161	0.9887096774
0.0000000358	0.7852150538	0.9887096774
0.0000000355	0.7852150538	0.9889784946
0.0000000340	0.7865591398	0.9889784946
0.0000000337	0.7865591398	0.9892473118
0.0000000333	0.7879032258	0.9892473118
0.0000000327	0.7884408602	0.9892473118
0.0000000300	0.7930107527	0.9892473118
0.0000000299	0.7930107527	0.9895161290
0.0000000243	0.7994623656	0.9895161290
0.0000000243	0.7994623656	0.9897849462
0.0000000241	0.8002688172	0.9897849462
0.0000000239	0.8008064516	0.9897849462
0.0000000237	0.8013440860	0.9897849462
0.0000000236	0.8013440860	0.9900537634
0.0000000223	0.8029569892	0.9900537634
0.0000000220	0.8029569892	0.9905913978
0.0000000194	0.8061827957	0.9905913978
0.0000000194	0.8061827957	0.9908602151
0.0000000168	0.8102150538	0.9908602151
0.0000000168	0.8102150538	0.9911290323
0.0000000159	0.8118279570	0.9911290323
0.0000000158	0.8118279570	0.9913978495
0.0000000156	0.8120967742	0.9913978495
0.0000000154	0.8120967742	0.9916666667
0.0000000135	0.8161290323	0.9916666667
0.0000000135	0.8161290323	0.9919354839
0.0000000131	0.8180107527	0.9919354839
0.0000000129	0.8180107527	0.9924731183
0.0000000117	0.8206989247	0.9924731183
0.0000000116	0.8206989247	0.9927419355
0.0000000116	0.8209677419	0.9927419355
0.0000000116	0.8209677419	0.9930107527
0.0000000103	0.8250000000	0.9930107527
0.0000000101	0.8255376344	0.9930107527
0.0000000098	0.8276881720	0.9930107527
0.0000000097	0.8282258065	0.9930107527
0.0000000096	0.8287634409	0.9930107527
0.0000000095	0.8287634409	0.9932795699
0.0000000093	0.8301075269	0.9932795699
0.0000000092	0.8301075269	0.9935483871
0.0000000086	0.8325268817	0.9935483871
0.0000000085	0.8325268817	0.9938172043
0.0000000078	0.8349462366	0.9938172043
0.0000000077	0.8349462366	0.9940860215
0.0000000067	0.8403225806	0.9940860215
0.0000000066	0.8403225806	0.9943548387
0.0000000065	0.8413978495	0.9943548387
0.0000000065	0.8413978495	0.9946236559
0.0000000050	0.8510752688	0.9946236559
0.0000000049	0.8510752688	0.9948924731
0.0000000044	0.8559139785	0.9948924731
0.0000000044	0.8559139785	0.9951612903
0.0000000035	0.8647849462	0.9951612903
0.0000000035	0.8647849462	0.9954301075
0.0000000015	0.8938172043	0.9954301075
0.0000000015	0.8938172043	0.9956989247
0.0000000014	0.8946236559	0.9956989247
0.0000000014	0.8946236559	0.9959677419
0.0000000013	0.8967741935	0.9959677419
0.0000000013	0.8967741935	0.9962365591
0.0000000009	0.9118279570	0.9962365591
0.0000000009	0.9118279570	0.9967741935
0.0000000005	0.9263440860	0.9967741935
0.0000000005	0.9263440860	0.9970430108
0.0000000005	0.9293010753	0.9970430108
0.0000000005	0.9293010753	0.9973118280
0.0000000003	0.9389784946	0.9973118280
0.0000000003	0.9389784946	0.9978494624
0.0000000003	0.9400537634	0.9978494624
0.0000000003	0.9400537634	0.9981182796
0.0000000002	0.9505376344	0.9981182796
0.0000000002	0.9505376344	0.9983870968
0.0000000001	0.9663978495	0.9983870968
0.0000000001	0.9663978495	0.9986559140
0.0000000001	0.9690860215	0.9986559140
0.0000000001	0.9690860215	0.9989247312
0.0000000001	0.9698924731	0.9989247312
0.0000000001	0.9698924731	0.9991935484
0.0000000000	0.9784946237	0.9991935484
0.0000000000	0.9784946237	0.9994623656
0.0000000000	0.9852150538	0.9994623656
0.0000000000	0.9852150538	0.9997311828
0.0000000000	0.9889784946	0.9997311828
0.0000000000	0.9889784946	1.0000000000
0.0000000000	0.9959677419	1.0000000000
0.0000000000	0.9965053763	1.0000000000
0.0000000000	0.9986559140	1.0000000000
0.0000000000	0.9991935484	1.0000000000
0.0000000000	1.0000000000	1.0000000000


==> newData/MatchingCNNDropoutClass8Rot-DiffObjects-ROCCurve.csv <==
threshold		fpr		tpr
0.9761111736	0.0000000000	0.0002688172
0.8802084923	0.0000000000	0.0037634409
0.8798454404	0.0000000000	0.0043010753
0.8623096347	0.0000000000	0.0056451613
0.8604528904	0.0000000000	0.0061827957
0.8273515105	0.0000000000	0.0333333333
0.8268816471	0.0000000000	0.0338709677
0.8267090917	0.0002688172	0.0338709677
0.8263242245	0.0002688172	0.0344086022
0.8259447813	0.0002688172	0.0346774194
0.8256378770	0.0002688172	0.0352150538
0.8217580318	0.0002688172	0.0424731183
0.8216423392	0.0002688172	0.0430107527
0.8178110719	0.0002688172	0.0491935484
0.8177866936	0.0005376344	0.0491935484
0.8089211583	0.0005376344	0.0706989247
0.8089017868	0.0005376344	0.0712365591
0.8050847054	0.0005376344	0.0827956989
0.8049765825	0.0005376344	0.0833333333
0.8048264384	0.0005376344	0.0849462366
0.8046616912	0.0005376344	0.0854838710
0.8044618368	0.0005376344	0.0868279570
0.8042067885	0.0005376344	0.0873655914
0.8021842241	0.0005376344	0.0922043011
0.8021210432	0.0005376344	0.0927419355
0.8020948768	0.0005376344	0.0930107527
0.8017753363	0.0005376344	0.0935483871
0.7977920771	0.0005376344	0.1067204301
0.7977709174	0.0005376344	0.1072580645
0.7974803448	0.0005376344	0.1080645161
0.7974140644	0.0005376344	0.1086021505
0.7948543429	0.0005376344	0.1185483871
0.7948364019	0.0005376344	0.1190860215
0.7890191078	0.0005376344	0.1411290323
0.7889302373	0.0005376344	0.1416666667
0.7874982953	0.0005376344	0.1467741935
0.7874640226	0.0008064516	0.1467741935
0.7873370647	0.0008064516	0.1475806452
0.7872781157	0.0008064516	0.1481182796
0.7833396792	0.0008064516	0.1596774194
0.7832557559	0.0008064516	0.1602150538
0.7827189565	0.0008064516	0.1629032258
0.7826287746	0.0008064516	0.1634408602
0.7824470401	0.0008064516	0.1642473118
0.7823163867	0.0008064516	0.1647849462
0.7794370651	0.0008064516	0.1752688172
0.7794190645	0.0008064516	0.1758064516
0.7762325406	0.0008064516	0.1895161290
0.7762182355	0.0008064516	0.1900537634
0.7736789584	0.0008064516	0.1994623656
0.7735468149	0.0008064516	0.2000000000
0.7727862000	0.0008064516	0.2032258065
0.7726122737	0.0008064516	0.2037634409
0.7691435218	0.0008064516	0.2212365591
0.7689659595	0.0008064516	0.2217741935
0.7684350610	0.0008064516	0.2250000000
0.7684139013	0.0010752688	0.2250000000
0.7663843036	0.0010752688	0.2341397849
0.7661567330	0.0013440860	0.2341397849
0.7624364495	0.0013440860	0.2513440860
0.7622396350	0.0016129032	0.2513440860
0.7618663311	0.0016129032	0.2534946237
0.7618138790	0.0018817204	0.2534946237
0.7603178620	0.0018817204	0.2586021505
0.7602978945	0.0021505376	0.2586021505
0.7601050735	0.0021505376	0.2596774194
0.7600020170	0.0021505376	0.2602150538
0.7563879490	0.0021505376	0.2784946237
0.7563739419	0.0021505376	0.2790322581
0.7539834976	0.0021505376	0.2881720430
0.7538692355	0.0024193548	0.2881720430
0.7532980442	0.0024193548	0.2905913978
0.7532857060	0.0024193548	0.2911290323
0.7503143549	0.0024193548	0.3032258065
0.7501875162	0.0026881720	0.3032258065
0.7481809258	0.0026881720	0.3131720430
0.7481199503	0.0026881720	0.3137096774
0.7461885214	0.0026881720	0.3220430108
0.7461157441	0.0026881720	0.3225806452
0.7456803918	0.0026881720	0.3252688172
0.7455489635	0.0026881720	0.3258064516
0.7453392148	0.0026881720	0.3266129032
0.7452683449	0.0029569892	0.3266129032
0.7433294654	0.0029569892	0.3362903226
0.7433160543	0.0029569892	0.3368279570
0.7410609126	0.0029569892	0.3483870968
0.7410331964	0.0032258065	0.3483870968
0.7409729958	0.0032258065	0.3486559140
0.7409418225	0.0032258065	0.3491935484
0.7403830886	0.0032258065	0.3516129032
0.7403208613	0.0034946237	0.3516129032
0.7387045622	0.0034946237	0.3561827957
0.7386989594	0.0034946237	0.3567204301
0.7368857861	0.0034946237	0.3669354839
0.7368478179	0.0037634409	0.3669354839
0.7366757393	0.0037634409	0.3677419355
0.7366700172	0.0037634409	0.3682795699
0.7363597155	0.0037634409	0.3704301075
0.7363570333	0.0040322581	0.3704301075
0.7350267172	0.0040322581	0.3768817204
0.7350012660	0.0043010753	0.3768817204
0.7342634201	0.0043010753	0.3801075269
0.7342597246	0.0043010753	0.3806451613
0.7332075238	0.0043010753	0.3852150538
0.7331989408	0.0043010753	0.3857526882
0.7326805592	0.0043010753	0.3889784946
0.7326783538	0.0045698925	0.3889784946
0.7323879600	0.0045698925	0.3900537634
0.7323662043	0.0048387097	0.3900537634
0.7320333123	0.0048387097	0.3919354839
0.7319979668	0.0051075269	0.3919354839
0.7315530777	0.0051075269	0.3940860215
0.7315202951	0.0051075269	0.3946236559
0.7305650711	0.0051075269	0.3997311828
0.7305065393	0.0053763441	0.3997311828
0.7298668027	0.0053763441	0.4024193548
0.7298577428	0.0059139785	0.4024193548
0.7297836542	0.0059139785	0.4029569892
0.7291994691	0.0059139785	0.4056451613
0.7291880250	0.0061827957	0.4056451613
0.7282937765	0.0061827957	0.4115591398
0.7282341719	0.0061827957	0.4120967742
0.7279133201	0.0061827957	0.4129032258
0.7279046178	0.0061827957	0.4134408602
0.7257313728	0.0061827957	0.4258064516
0.7256979346	0.0064516129	0.4258064516
0.7236419320	0.0064516129	0.4336021505
0.7235897183	0.0067204301	0.4336021505
0.7233244777	0.0067204301	0.4349462366
0.7233003974	0.0069892473	0.4349462366
0.7224738598	0.0069892473	0.4395161290
0.7224633694	0.0069892473	0.4400537634
0.7224007845	0.0072580645	0.4400537634
0.7223540545	0.0072580645	0.4405913978
0.7223330736	0.0075268817	0.4405913978
0.7221610546	0.0075268817	0.4413978495
0.7219870090	0.0080645161	0.4413978495
0.7219857574	0.0080645161	0.4416666667
0.7219725251	0.0083333333	0.4416666667
0.7216659784	0.0083333333	0.4438172043
0.7215634584	0.0086021505	0.4438172043
0.7211444974	0.0086021505	0.4454301075
0.7211275101	0.0088709677	0.4454301075
0.7200376987	0.0088709677	0.4513440860
0.7197134495	0.0088709677	0.4518817204
0.7193243504	0.0088709677	0.4534946237
0.7193164229	0.0091397849	0.4534946237
0.7185709476	0.0091397849	0.4569892473
0.7185382247	0.0094086022	0.4569892473
0.7181648612	0.0094086022	0.4586021505
0.7180288434	0.0096774194	0.4586021505
0.7179194689	0.0096774194	0.4591397849
0.7179082036	0.0099462366	0.4591397849
0.7178486586	0.0099462366	0.4602150538
0.7176575661	0.0099462366	0.4607526882
0.7173306346	0.0099462366	0.4623655914
0.7173165083	0.0099462366	0.4629032258
0.7172017097	0.0099462366	0.4639784946
0.7171983719	0.0102150538	0.4639784946
0.7169377208	0.0102150538	0.4658602151
0.7168936133	0.0104838710	0.4658602151
0.7163471580	0.0104838710	0.4693548387
0.7163186073	0.0107526882	0.4693548387
0.7159197330	0.0107526882	0.4720430108
0.7158624530	0.0110215054	0.4720430108
0.7157005072	0.0110215054	0.4728494624
0.7156078815	0.0115591398	0.4728494624
0.7155951262	0.0115591398	0.4731182796
0.7152629495	0.0118279570	0.4731182796
0.7149844170	0.0118279570	0.4747311828
0.7149456143	0.0118279570	0.4752688172
0.7137944698	0.0118279570	0.4803763441
0.7137458324	0.0120967742	0.4803763441
0.7134783268	0.0120967742	0.4814516129
0.7134563923	0.0123655914	0.4814516129
0.7134467363	0.0123655914	0.4819892473
0.7133949995	0.0123655914	0.4825268817
0.7125058770	0.0123655914	0.4873655914
0.7124563456	0.0126344086	0.4873655914
0.7121923566	0.0126344086	0.4881720430
0.7121374607	0.0129032258	0.4881720430
0.7120916843	0.0129032258	0.4889784946
0.7120905519	0.0131720430	0.4889784946
0.7116559744	0.0131720430	0.4916666667
0.7115393877	0.0131720430	0.4922043011
0.7114388347	0.0131720430	0.4930107527
0.7114085555	0.0134408602	0.4930107527
0.7109802961	0.0134408602	0.4962365591
0.7109547257	0.0137096774	0.4962365591
0.7108898163	0.0137096774	0.4967741935
0.7107145190	0.0142473118	0.4967741935
0.7107132077	0.0142473118	0.4973118280
0.7105332017	0.0142473118	0.4975806452
0.7105324864	0.0145161290	0.4975806452
0.7101879716	0.0145161290	0.4989247312
0.7100741267	0.0147849462	0.4989247312
0.7100255489	0.0147849462	0.4997311828
0.7099765539	0.0153225806	0.4997311828
0.7096213698	0.0153225806	0.5021505376
0.7096176744	0.0155913978	0.5021505376
0.7094630003	0.0155913978	0.5026881720
0.7094482183	0.0158602151	0.5026881720
0.7093859911	0.0158602151	0.5029569892
0.7093072534	0.0161290323	0.5029569892
0.7081623673	0.0161290323	0.5067204301
0.7081553340	0.0163978495	0.5067204301
0.7081148028	0.0163978495	0.5069892473
0.7081071734	0.0166666667	0.5069892473
0.7080595493	0.0166666667	0.5075268817
0.7080464363	0.0169354839	0.5075268817
0.7080057263	0.0169354839	0.5077956989
0.7079446316	0.0169354839	0.5083333333
0.7077420950	0.0169354839	0.5091397849
0.7077231407	0.0172043011	0.5091397849
0.7075818181	0.0172043011	0.5096774194
0.7074313164	0.0177419355	0.5096774194
0.7072437406	0.0177419355	0.5112903226
0.7071523666	0.0177419355	0.5118279570
0.7069021463	0.0177419355	0.5134408602
0.7068979144	0.0180107527	0.5134408602
0.7062215805	0.0180107527	0.5145161290
0.7061732411	0.0188172043	0.5145161290
0.7060939670	0.0188172043	0.5153225806
0.7060934305	0.0190860215	0.5153225806
0.7060331106	0.0190860215	0.5155913978
0.7057587504	0.0201612903	0.5155913978
0.7044358850	0.0201612903	0.5220430108
0.7043848038	0.0204301075	0.5220430108
0.7023811340	0.0204301075	0.5301075269
0.7023757100	0.0204301075	0.5306451613
0.7022378445	0.0204301075	0.5314516129
0.7021981478	0.0206989247	0.5314516129
0.7020649910	0.0206989247	0.5317204301
0.7020550370	0.0209677419	0.5317204301
0.7006953359	0.0209677419	0.5360215054
0.7005374432	0.0215053763	0.5360215054
0.7003673315	0.0215053763	0.5370967742
0.6998118162	0.0215053763	0.5400537634
0.6998103261	0.0215053763	0.5405913978
0.6996611953	0.0220430108	0.5405913978
0.6993176937	0.0220430108	0.5424731183
0.6992808580	0.0223118280	0.5424731183
0.6991270185	0.0223118280	0.5430107527
0.6990943551	0.0225806452	0.5430107527
0.6987742186	0.0225806452	0.5438172043
0.6987212896	0.0228494624	0.5438172043
0.6985670924	0.0228494624	0.5446236559
0.6985477209	0.0231182796	0.5446236559
0.6979076266	0.0231182796	0.5483870968
0.6978667378	0.0233870968	0.5483870968
0.6978630424	0.0233870968	0.5486559140
0.6978479028	0.0236559140	0.5486559140
0.6974479556	0.0236559140	0.5497311828
0.6974415779	0.0239247312	0.5497311828
0.6974369287	0.0239247312	0.5502688172
0.6973558068	0.0239247312	0.5513440860
0.6973211169	0.0241935484	0.5513440860
0.6972004771	0.0241935484	0.5516129032
0.6971405149	0.0244623656	0.5516129032
0.6970846653	0.0244623656	0.5518817204
0.6970742345	0.0247311828	0.5518817204
0.6968829632	0.0247311828	0.5526881720
0.6968131661	0.0247311828	0.5532258065
0.6967853308	0.0247311828	0.5534946237
0.6967847943	0.0250000000	0.5534946237
0.6963956952	0.0250000000	0.5548387097
0.6962487102	0.0252688172	0.5548387097
0.6961663961	0.0252688172	0.5553763441
0.6961436868	0.0255376344	0.5553763441
0.6958749890	0.0255376344	0.5564516129
0.6958423257	0.0255376344	0.5569892473
0.6954795718	0.0255376344	0.5577956989
0.6953954101	0.0255376344	0.5583333333
0.6953079104	0.0255376344	0.5591397849
0.6952773333	0.0255376344	0.5596774194
0.6952040792	0.0255376344	0.5599462366
0.6951734424	0.0258064516	0.5599462366
0.6950407624	0.0258064516	0.5607526882
0.6950278282	0.0260752688	0.5607526882
0.6949953437	0.0260752688	0.5610215054
0.6949719787	0.0263440860	0.5610215054
0.6949710846	0.0263440860	0.5615591398
0.6942348480	0.0263440860	0.5639784946
0.6941823959	0.0266129032	0.5639784946
0.6941167712	0.0266129032	0.5645161290
0.6940986514	0.0268817204	0.5645161290
0.6939774156	0.0268817204	0.5655913978
0.6938199997	0.0271505376	0.5655913978
0.6937324405	0.0271505376	0.5661290323
0.6937317252	0.0274193548	0.5661290323
0.6935908794	0.0274193548	0.5663978495
0.6935803294	0.0276881720	0.5663978495
0.6934821010	0.0276881720	0.5666666667
0.6934747696	0.0279569892	0.5666666667
0.6931386590	0.0279569892	0.5680107527
0.6930853724	0.0282258065	0.5680107527
0.6930837631	0.0282258065	0.5682795699
0.6930784583	0.0284946237	0.5682795699
0.6930193901	0.0284946237	0.5688172043
0.6929918528	0.0284946237	0.5693548387
0.6929342151	0.0284946237	0.5696236559
0.6927977800	0.0287634409	0.5696236559
0.6924003363	0.0287634409	0.5706989247
0.6923614740	0.0290322581	0.5706989247
0.6922088861	0.0290322581	0.5709677419
0.6921598911	0.0293010753	0.5709677419
0.6919575930	0.0293010753	0.5717741935
0.6917232275	0.0295698925	0.5717741935
0.6917152405	0.0295698925	0.5720430108
0.6914678216	0.0301075269	0.5720430108
0.6913428903	0.0301075269	0.5723118280
0.6912400723	0.0303763441	0.5723118280
0.6905523539	0.0303763441	0.5752688172
0.6903582811	0.0306451613	0.5752688172
0.6903532743	0.0306451613	0.5755376344
0.6902998686	0.0306451613	0.5760752688
0.6902418137	0.0306451613	0.5768817204
0.6902342439	0.0309139785	0.5768817204
0.6899392009	0.0309139785	0.5774193548
0.6898352504	0.0311827957	0.5774193548
0.6897203326	0.0311827957	0.5782258065
0.6896824837	0.0314516129	0.5782258065
0.6895276308	0.0314516129	0.5787634409
0.6895145774	0.0314516129	0.5793010753
0.6894600391	0.0314516129	0.5798387097
0.6894438267	0.0317204301	0.5798387097
0.6893900037	0.0317204301	0.5803763441
0.6893295646	0.0319892473	0.5803763441
0.6892669797	0.0319892473	0.5806451613
0.6892268658	0.0322580645	0.5806451613
0.6891193390	0.0322580645	0.5811827957
0.6891009212	0.0322580645	0.5817204301
0.6889301538	0.0322580645	0.5825268817
0.6888825893	0.0325268817	0.5825268817
0.6888120174	0.0325268817	0.5827956989
0.6887842417	0.0327956989	0.5827956989
0.6885823607	0.0327956989	0.5838709677
0.6882115602	0.0327956989	0.5849462366
0.6880085468	0.0327956989	0.5852150538
0.6880080104	0.0330645161	0.5852150538
0.6878459454	0.0330645161	0.5865591398
0.6878253222	0.0336021505	0.5865591398
0.6877759695	0.0336021505	0.5868279570
0.6877461076	0.0338709677	0.5868279570
0.6876420379	0.0338709677	0.5873655914
0.6875184774	0.0344086022	0.5873655914
0.6874647141	0.0344086022	0.5876344086
0.6874296069	0.0344086022	0.5881720430
0.6873562336	0.0349462366	0.5881720430
0.6870270371	0.0349462366	0.5895161290
0.6870225072	0.0349462366	0.5900537634
0.6869489551	0.0349462366	0.5905913978
0.6869010329	0.0352150538	0.5905913978
0.6862635612	0.0352150538	0.5916666667
0.6862549186	0.0354838710	0.5916666667
0.6862161160	0.0354838710	0.5919354839
0.6861760616	0.0357526882	0.5919354839
0.6857025027	0.0357526882	0.5943548387
0.6855340600	0.0360215054	0.5943548387
0.6854370236	0.0360215054	0.5948924731
0.6852684617	0.0362903226	0.5948924731
0.6852559447	0.0362903226	0.5951612903
0.6852387786	0.0365591398	0.5951612903
0.6851646900	0.0365591398	0.5956989247
0.6850466132	0.0370967742	0.5956989247
0.6847756505	0.0370967742	0.5973118280
0.6847080588	0.0376344086	0.5973118280
0.6840268373	0.0376344086	0.5994623656
0.6839115620	0.0381720430	0.5994623656
0.6838405132	0.0381720430	0.5997311828
0.6837416291	0.0384408602	0.5997311828
0.6833891869	0.0384408602	0.6018817204
0.6832910180	0.0387096774	0.6018817204
0.6831659079	0.0387096774	0.6024193548
0.6830841899	0.0395161290	0.6024193548
0.6829808950	0.0395161290	0.6029569892
0.6827739477	0.0397849462	0.6029569892
0.6824562550	0.0397849462	0.6034946237
0.6824470758	0.0397849462	0.6040322581
0.6816097498	0.0397849462	0.6061827957
0.6815067530	0.0403225806	0.6061827957
0.6811202168	0.0403225806	0.6083333333
0.6811048985	0.0405913978	0.6083333333
0.6809941530	0.0405913978	0.6088709677
0.6809939146	0.0405913978	0.6094086022
0.6804899573	0.0405913978	0.6099462366
0.6803303361	0.0408602151	0.6099462366
0.6802562475	0.0408602151	0.6107526882
0.6801767945	0.0416666667	0.6107526882
0.6798955798	0.0416666667	0.6123655914
0.6798698902	0.0419354839	0.6123655914
0.6797298789	0.0419354839	0.6126344086
0.6794530749	0.0424731183	0.6126344086
0.6793880463	0.0424731183	0.6129032258
0.6791753769	0.0432795699	0.6129032258
0.6791692972	0.0432795699	0.6134408602
0.6790989637	0.0435483871	0.6134408602
0.6788150072	0.0435483871	0.6142473118
0.6787460446	0.0438172043	0.6142473118
0.6784515977	0.0438172043	0.6153225806
0.6784251332	0.0440860215	0.6153225806
0.6782698035	0.0440860215	0.6158602151
0.6779046059	0.0454301075	0.6158602151
0.6776376367	0.0454301075	0.6163978495
0.6775799394	0.0456989247	0.6163978495
0.6774908900	0.0456989247	0.6174731183
0.6773241758	0.0459677419	0.6174731183
0.6770189404	0.0459677419	0.6180107527
0.6769745350	0.0459677419	0.6185483871
0.6769500375	0.0459677419	0.6188172043
0.6769171953	0.0462365591	0.6188172043
0.6768329740	0.0462365591	0.6193548387
0.6767812371	0.0462365591	0.6196236559
0.6767368317	0.0465053763	0.6196236559
0.6767240763	0.0465053763	0.6198924731
0.6764999032	0.0467741935	0.6198924731
0.6764907241	0.0467741935	0.6204301075
0.6764628291	0.0470430108	0.6204301075
0.6762520075	0.0470430108	0.6212365591
0.6762236953	0.0470430108	0.6217741935
0.6761850715	0.0473118280	0.6217741935
0.6760158539	0.0473118280	0.6223118280
0.6759510636	0.0478494624	0.6223118280
0.6757086515	0.0478494624	0.6228494624
0.6757050753	0.0481182796	0.6228494624
0.6752356887	0.0481182796	0.6250000000
0.6748362780	0.0486559140	0.6250000000
0.6748057604	0.0486559140	0.6255376344
0.6747924685	0.0489247312	0.6255376344
0.6747630835	0.0489247312	0.6260752688
0.6747251153	0.0491935484	0.6260752688
0.6741123796	0.0491935484	0.6282258065
0.6739617586	0.0497311828	0.6282258065
0.6737100482	0.0497311828	0.6290322581
0.6736319661	0.0500000000	0.6290322581
0.6736277938	0.0500000000	0.6295698925
0.6735803485	0.0502688172	0.6295698925
0.6735605597	0.0502688172	0.6298387097
0.6735176444	0.0505376344	0.6298387097
0.6731392145	0.0505376344	0.6303763441
0.6730622649	0.0508064516	0.6303763441
0.6730178595	0.0508064516	0.6306451613
0.6729171872	0.0513440860	0.6306451613
0.6727212667	0.0513440860	0.6311827957
0.6726573110	0.0516129032	0.6311827957
0.6726375818	0.0516129032	0.6314516129
0.6726027131	0.0518817204	0.6314516129
0.6724047661	0.0518817204	0.6317204301
0.6723880768	0.0521505376	0.6317204301
0.6723680496	0.0521505376	0.6319892473
0.6722775698	0.0524193548	0.6319892473
0.6720566750	0.0524193548	0.6330645161
0.6718606949	0.0532258065	0.6330645161
0.6718259454	0.0532258065	0.6333333333
0.6716912389	0.0537634409	0.6333333333
0.6715569496	0.0537634409	0.6338709677
0.6714196205	0.0540322581	0.6338709677
0.6713446379	0.0540322581	0.6344086022
0.6712654829	0.0543010753	0.6344086022
0.6712512970	0.0543010753	0.6346774194
0.6711281538	0.0545698925	0.6346774194
0.6711100340	0.0545698925	0.6349462366
0.6703953147	0.0548387097	0.6349462366
0.6703450680	0.0548387097	0.6352150538
0.6702263355	0.0548387097	0.6357526882
0.6699903607	0.0548387097	0.6373655914
0.6699894667	0.0551075269	0.6373655914
0.6699152589	0.0551075269	0.6379032258
0.6697819829	0.0556451613	0.6379032258
0.6695144773	0.0556451613	0.6395161290
0.6694693565	0.0564516129	0.6395161290
0.6693436503	0.0564516129	0.6400537634
0.6692187786	0.0569892473	0.6400537634
0.6687521935	0.0569892473	0.6405913978
0.6683737040	0.0572580645	0.6405913978
0.6682907343	0.0572580645	0.6411290323
0.6681994200	0.0577956989	0.6411290323
0.6680506468	0.0577956989	0.6424731183
0.6679874063	0.0580645161	0.6424731183
0.6679692268	0.0580645161	0.6427419355
0.6679202318	0.0583333333	0.6427419355
0.6677787304	0.0583333333	0.6435483871
0.6672992706	0.0586021505	0.6435483871
0.6671903729	0.0586021505	0.6440860215
0.6670368910	0.0588709677	0.6440860215
0.6668303013	0.0588709677	0.6451612903
0.6666885018	0.0594086022	0.6451612903
0.6666245461	0.0594086022	0.6454301075
0.6664740443	0.0599462366	0.6454301075
0.6664558053	0.0599462366	0.6456989247
0.6663975716	0.0602150538	0.6456989247
0.6663387418	0.0602150538	0.6459677419
0.6662474275	0.0607526882	0.6459677419
0.6662107706	0.0607526882	0.6462365591
0.6661975980	0.0610215054	0.6462365591
0.6661745906	0.0610215054	0.6465053763
0.6661022305	0.0615591398	0.6465053763
0.6660782099	0.0615591398	0.6470430108
0.6660771966	0.0618279570	0.6470430108
0.6657807231	0.0618279570	0.6478494624
0.6656867266	0.0626344086	0.6478494624
0.6655410528	0.0626344086	0.6483870968
0.6652131677	0.0631720430	0.6483870968
0.6651887298	0.0631720430	0.6489247312
0.6651622653	0.0634408602	0.6489247312
0.6646852493	0.0634408602	0.6494623656
0.6644857526	0.0642473118	0.6494623656
0.6644323468	0.0642473118	0.6497311828
0.6643601060	0.0645161290	0.6497311828
0.6643110514	0.0645161290	0.6500000000
0.6642525196	0.0650537634	0.6500000000
0.6642308831	0.0650537634	0.6502688172
0.6641718745	0.0653225806	0.6502688172
0.6641523242	0.0653225806	0.6505376344
0.6640185714	0.0658602151	0.6505376344
0.6636663675	0.0658602151	0.6513440860
0.6632670164	0.0666666667	0.6513440860
0.6626470089	0.0666666667	0.6526881720
0.6623388529	0.0674731183	0.6526881720
0.6623095870	0.0674731183	0.6534946237
0.6621312499	0.0680107527	0.6534946237
0.6620981693	0.0680107527	0.6537634409
0.6620090008	0.0682795699	0.6537634409
0.6618216038	0.0682795699	0.6540322581
0.6617969871	0.0685483871	0.6540322581
0.6616816521	0.0685483871	0.6545698925
0.6616378427	0.0688172043	0.6545698925
0.6613334417	0.0688172043	0.6551075269
0.6612766385	0.0690860215	0.6551075269
0.6611065865	0.0690860215	0.6556451613
0.6609493494	0.0693548387	0.6556451613
0.6608541012	0.0693548387	0.6559139785
0.6608217955	0.0693548387	0.6564516129
0.6603705287	0.0693548387	0.6569892473
0.6601876020	0.0696236559	0.6569892473
0.6601852179	0.0696236559	0.6572580645
0.6601037383	0.0701612903	0.6572580645
0.6598743796	0.0706989247	0.6572580645
0.6598300934	0.0706989247	0.6575268817
0.6597259045	0.0709677419	0.6575268817
0.6596027017	0.0709677419	0.6580645161
0.6594122052	0.0717741935	0.6580645161
0.6590804458	0.0717741935	0.6586021505
0.6590458751	0.0717741935	0.6591397849
0.6586341858	0.0723118280	0.6591397849
0.6583987474	0.0723118280	0.6599462366
0.6583498120	0.0725806452	0.6599462366
0.6581491232	0.0725806452	0.6607526882
0.6580882072	0.0725806452	0.6612903226
0.6579377651	0.0725806452	0.6620967742
0.6577797532	0.0728494624	0.6620967742
0.6577515602	0.0728494624	0.6623655914
0.6570201516	0.0752688172	0.6623655914
0.6568827033	0.0752688172	0.6626344086
0.6566714644	0.0760752688	0.6626344086
0.6565558910	0.0760752688	0.6629032258
0.6564961076	0.0760752688	0.6634408602
0.6564661860	0.0760752688	0.6637096774
0.6562038660	0.0763440860	0.6637096774
0.6561418772	0.0763440860	0.6639784946
0.6559793353	0.0771505376	0.6639784946
0.6557413340	0.0771505376	0.6642473118
0.6554097533	0.0774193548	0.6642473118
0.6553999186	0.0774193548	0.6647849462
0.6550888419	0.0779569892	0.6647849462
0.6550272703	0.0779569892	0.6650537634
0.6549557447	0.0782258065	0.6650537634
0.6549122930	0.0782258065	0.6655913978
0.6545112729	0.0784946237	0.6655913978
0.6543791890	0.0784946237	0.6661290323
0.6543051600	0.0787634409	0.6661290323
0.6541892290	0.0787634409	0.6663978495
0.6538735628	0.0790322581	0.6663978495
0.6538079977	0.0790322581	0.6669354839
0.6537076831	0.0798387097	0.6669354839
0.6536843777	0.0798387097	0.6672043011
0.6536404490	0.0801075269	0.6672043011
0.6536061168	0.0801075269	0.6674731183
0.6534768939	0.0806451613	0.6674731183
0.6534348130	0.0806451613	0.6680107527
0.6533700228	0.0809139785	0.6680107527
0.6533509493	0.0809139785	0.6682795699
0.6531681418	0.0817204301	0.6682795699
0.6530345082	0.0817204301	0.6688172043
0.6530196667	0.0817204301	0.6693548387
0.6528275609	0.0817204301	0.6701612903
0.6527203321	0.0819892473	0.6701612903
0.6525485516	0.0819892473	0.6709677419
0.6522938609	0.0827956989	0.6709677419
0.6520790458	0.0827956989	0.6715053763
0.6520227194	0.0830645161	0.6715053763
0.6519465446	0.0830645161	0.6717741935
0.6517274976	0.0833333333	0.6717741935
0.6514483094	0.0833333333	0.6728494624
0.6512220502	0.0836021505	0.6728494624
0.6509410739	0.0836021505	0.6736559140
0.6507712603	0.0841397849	0.6736559140
0.6504314542	0.0841397849	0.6744623656
0.6498119235	0.0854838710	0.6744623656
0.6493151188	0.0854838710	0.6750000000
0.6492820978	0.0857526882	0.6750000000
0.6491331458	0.0857526882	0.6755376344
0.6490728855	0.0857526882	0.6760752688
0.6488914490	0.0860215054	0.6760752688
0.6486597657	0.0860215054	0.6768817204
0.6480759978	0.0865591398	0.6768817204
0.6480368972	0.0865591398	0.6771505376
0.6476569772	0.0870967742	0.6771505376
0.6466372013	0.0870967742	0.6784946237
0.6464621425	0.0873655914	0.6784946237
0.6462992430	0.0873655914	0.6795698925
0.6462185383	0.0881720430	0.6795698925
0.6461982131	0.0881720430	0.6798387097
0.6459981203	0.0884408602	0.6798387097
0.6459773779	0.0884408602	0.6803763441
0.6457626820	0.0897849462	0.6803763441
0.6455704570	0.0897849462	0.6811827957
0.6455572248	0.0900537634	0.6811827957
0.6454769969	0.0900537634	0.6814516129
0.6453573108	0.0905913978	0.6814516129
0.6452344656	0.0905913978	0.6822580645
0.6451202631	0.0911290323	0.6822580645
0.6450520754	0.0911290323	0.6825268817
0.6450150013	0.0916666667	0.6825268817
0.6450049281	0.0916666667	0.6827956989
0.6446015835	0.0919354839	0.6827956989
0.6444834471	0.0919354839	0.6833333333
0.6444320679	0.0922043011	0.6833333333
0.6443797946	0.0922043011	0.6836021505
0.6443544626	0.0924731183	0.6836021505
0.6443319321	0.0924731183	0.6838709677
0.6442524791	0.0927419355	0.6838709677
0.6440650225	0.0927419355	0.6841397849
0.6440505981	0.0930107527	0.6841397849
0.6439947486	0.0930107527	0.6844086022
0.6434337497	0.0943548387	0.6844086022
0.6433980465	0.0943548387	0.6846774194
0.6431856751	0.0946236559	0.6846774194
0.6430829167	0.0946236559	0.6852150538
0.6430468559	0.0948924731	0.6852150538
0.6427687407	0.0948924731	0.6857526882
0.6427569389	0.0951612903	0.6857526882
0.6416767836	0.0951612903	0.6870967742
0.6413567662	0.0959677419	0.6870967742
0.6413266063	0.0959677419	0.6873655914
0.6413040757	0.0962365591	0.6873655914
0.6410478950	0.0962365591	0.6876344086
0.6409581304	0.0967741935	0.6876344086
0.6408956647	0.0967741935	0.6881720430
0.6405888796	0.0973118280	0.6881720430
0.6400673985	0.0973118280	0.6884408602
0.6400472522	0.0975806452	0.6884408602
0.6398795247	0.0975806452	0.6889784946
0.6398447156	0.0975806452	0.6892473118
0.6396744847	0.0983870968	0.6892473118
0.6396090984	0.0983870968	0.6895161290
0.6394903064	0.0989247312	0.6895161290
0.6391751170	0.0989247312	0.6903225806
0.6389873028	0.0994623656	0.6903225806
0.6385461688	0.0994623656	0.6908602151
0.6384509802	0.0997311828	0.6908602151
0.6380419731	0.0997311828	0.6913978495
0.6379668713	0.1002688172	0.6913978495
0.6377862692	0.1002688172	0.6919354839
0.6376757026	0.1008064516	0.6919354839
0.6373273730	0.1008064516	0.6924731183
0.6361503005	0.1010752688	0.6924731183
0.6359976530	0.1010752688	0.6930107527
0.6357154250	0.1010752688	0.6932795699
0.6356585026	0.1013440860	0.6932795699
0.6354474425	0.1013440860	0.6935483871
0.6350531578	0.1026881720	0.6935483871
0.6345019341	0.1026881720	0.6940860215
0.6338742375	0.1034946237	0.6940860215
0.6335831881	0.1034946237	0.6946236559
0.6334668994	0.1043010753	0.6946236559
0.6332013011	0.1043010753	0.6956989247
0.6328136325	0.1048387097	0.6956989247
0.6326586604	0.1048387097	0.6959677419
0.6321735382	0.1059139785	0.6959677419
0.6321561337	0.1059139785	0.6962365591
0.6316717267	0.1075268817	0.6962365591
0.6305204630	0.1075268817	0.6975806452
0.6304724216	0.1077956989	0.6975806452
0.6299966574	0.1077956989	0.6983870968
0.6290132403	0.1091397849	0.6983870968
0.6289077997	0.1091397849	0.6991935484
0.6280096769	0.1104838710	0.6991935484
0.6278067827	0.1104838710	0.6997311828
0.6277530193	0.1107526882	0.6997311828
0.6275001168	0.1107526882	0.7005376344
0.6274279356	0.1118279570	0.7005376344
0.6271459460	0.1118279570	0.7013440860
0.6264763474	0.1131720430	0.7013440860
0.6263293028	0.1131720430	0.7018817204
0.6261745095	0.1137096774	0.7018817204
0.6257891655	0.1137096774	0.7024193548
0.6256788373	0.1139784946	0.7024193548
0.6252830029	0.1139784946	0.7034946237
0.6249262691	0.1145161290	0.7034946237
0.6249259710	0.1145161290	0.7037634409
0.6237034202	0.1166666667	0.7037634409
0.6236999631	0.1166666667	0.7040322581
0.6234485507	0.1169354839	0.7040322581
0.6234012842	0.1169354839	0.7043010753
0.6232591867	0.1172043011	0.7043010753
0.6230485439	0.1177419355	0.7043010753
0.6230466366	0.1177419355	0.7045698925
0.6229051948	0.1182795699	0.7045698925
0.6228918433	0.1182795699	0.7048387097
0.6228630543	0.1185483871	0.7048387097
0.6228566170	0.1185483871	0.7051075269
0.6226627827	0.1193548387	0.7051075269
0.6223898530	0.1193548387	0.7056451613
0.6223536730	0.1196236559	0.7056451613
0.6220902801	0.1196236559	0.7061827957
0.6216713786	0.1204301075	0.7061827957
0.6215234399	0.1204301075	0.7064516129
0.6214545965	0.1206989247	0.7064516129
0.6212665439	0.1206989247	0.7069892473
0.6210380793	0.1209677419	0.7069892473
0.6207084060	0.1209677419	0.7086021505
0.6206514835	0.1212365591	0.7086021505
0.6202928424	0.1212365591	0.7088709677
0.6193737984	0.1231182796	0.7088709677
0.6191131473	0.1231182796	0.7091397849
0.6189350486	0.1233870968	0.7091397849
0.6185990572	0.1233870968	0.7094086022
0.6182110906	0.1239247312	0.7094086022
0.6181923151	0.1239247312	0.7096774194
0.6181883216	0.1241935484	0.7096774194
0.6181861758	0.1247311828	0.7096774194
0.6181216240	0.1250000000	0.7096774194
0.6174252629	0.1250000000	0.7102150538
0.6168946624	0.1255376344	0.7102150538
0.6166543365	0.1255376344	0.7107526882
0.6162948012	0.1271505376	0.7107526882
0.6162865758	0.1271505376	0.7110215054
0.6160796881	0.1274193548	0.7110215054
0.6156424880	0.1274193548	0.7118279570
0.6152673960	0.1282258065	0.7118279570
0.6147640944	0.1282258065	0.7123655914
0.6144595146	0.1287634409	0.7123655914
0.6141068339	0.1287634409	0.7131720430
0.6139759421	0.1293010753	0.7131720430
0.6135029197	0.1293010753	0.7134408602
0.6130918860	0.1295698925	0.7134408602
0.6129612327	0.1295698925	0.7137096774
0.6129298210	0.1301075269	0.7137096774
0.6129025221	0.1301075269	0.7139784946
0.6127605438	0.1306451613	0.7139784946
0.6126895547	0.1306451613	0.7145161290
0.6126867533	0.1309139785	0.7145161290
0.6124969721	0.1309139785	0.7147849462
0.6124272943	0.1311827957	0.7147849462
0.6123936772	0.1311827957	0.7150537634
0.6123026609	0.1311827957	0.7155913978
0.6122854948	0.1314516129	0.7155913978
0.6121632457	0.1314516129	0.7158602151
0.6118453741	0.1317204301	0.7158602151
0.6112172008	0.1317204301	0.7163978495
0.6094704270	0.1336021505	0.7163978495
0.6093734503	0.1336021505	0.7166666667
0.6088529825	0.1341397849	0.7166666667
0.6087895632	0.1341397849	0.7169354839
0.6084862351	0.1344086022	0.7169354839
0.6084455848	0.1344086022	0.7172043011
0.6083307862	0.1349462366	0.7172043011
0.6078558564	0.1349462366	0.7177419355
0.6077715755	0.1352150538	0.7177419355
0.6076316833	0.1352150538	0.7180107527
0.6073781848	0.1360215054	0.7180107527
0.6073726416	0.1360215054	0.7182795699
0.6065787077	0.1376344086	0.7182795699
0.6065404415	0.1376344086	0.7188172043
0.6065303087	0.1379032258	0.7188172043
0.6064983010	0.1379032258	0.7190860215
0.6064593196	0.1381720430	0.7190860215
0.6063168645	0.1381720430	0.7196236559
0.6062235832	0.1387096774	0.7196236559
0.6059527397	0.1387096774	0.7204301075
0.6059129834	0.1389784946	0.7204301075
0.6058251858	0.1389784946	0.7206989247
0.6051765084	0.1392473118	0.7206989247
0.6050390601	0.1392473118	0.7209677419
0.6049946547	0.1395161290	0.7209677419
0.6043420434	0.1395161290	0.7223118280
0.6035445929	0.1403225806	0.7223118280
0.6032871008	0.1403225806	0.7225806452
0.6028130651	0.1413978495	0.7225806452
0.6026036143	0.1413978495	0.7231182796
0.6023536325	0.1416666667	0.7231182796
0.6023429036	0.1416666667	0.7239247312
0.6023195982	0.1419354839	0.7239247312
0.6022808552	0.1419354839	0.7241935484
0.6017888784	0.1424731183	0.7241935484
0.6014861465	0.1424731183	0.7247311828
0.6007764935	0.1424731183	0.7255376344
0.6005201936	0.1432795699	0.7255376344
0.6004738808	0.1432795699	0.7258064516
0.6000527143	0.1438172043	0.7258064516
0.5999103785	0.1438172043	0.7260752688
0.5997478366	0.1440860215	0.7260752688
0.5995790362	0.1440860215	0.7266129032
0.5988889933	0.1446236559	0.7266129032
0.5988280177	0.1446236559	0.7268817204
0.5987673998	0.1448924731	0.7268817204
0.5986301899	0.1448924731	0.7271505376
0.5985582471	0.1451612903	0.7271505376
0.5980049968	0.1451612903	0.7276881720
0.5958315730	0.1481182796	0.7276881720
0.5956229568	0.1481182796	0.7279569892
0.5954380035	0.1483870968	0.7279569892
0.5952051878	0.1483870968	0.7282258065
0.5950457454	0.1491935484	0.7282258065
0.5948331952	0.1497311828	0.7282258065
0.5943229198	0.1497311828	0.7290322581
0.5937204957	0.1508064516	0.7290322581
0.5924498439	0.1508064516	0.7301075269
0.5924113989	0.1510752688	0.7301075269
0.5922710896	0.1510752688	0.7309139785
0.5920768976	0.1513440860	0.7309139785
0.5920002460	0.1513440860	0.7311827957
0.5918033123	0.1518817204	0.7311827957
0.5917358398	0.1518817204	0.7314516129
0.5914133191	0.1521505376	0.7314516129
0.5911810398	0.1521505376	0.7319892473
0.5910172462	0.1524193548	0.7319892473
0.5902606845	0.1524193548	0.7322580645
0.5900633931	0.1532258065	0.7322580645
0.5893505216	0.1532258065	0.7330645161
0.5891605020	0.1537634409	0.7330645161
0.5891177654	0.1537634409	0.7333333333
0.5889511704	0.1540322581	0.7333333333
0.5885343552	0.1540322581	0.7336021505
0.5884643793	0.1543010753	0.7336021505
0.5884518623	0.1543010753	0.7338709677
0.5884417295	0.1545698925	0.7338709677
0.5877759457	0.1545698925	0.7346774194
0.5877588987	0.1548387097	0.7346774194
0.5874671936	0.1548387097	0.7349462366
0.5874068141	0.1551075269	0.7349462366
0.5867198110	0.1551075269	0.7357526882
0.5860223770	0.1559139785	0.7357526882
0.5854347944	0.1559139785	0.7360215054
0.5848118663	0.1564516129	0.7360215054
0.5845631361	0.1564516129	0.7362903226
0.5844520330	0.1567204301	0.7362903226
0.5844308734	0.1567204301	0.7368279570
0.5838110447	0.1580645161	0.7368279570
0.5835278630	0.1580645161	0.7370967742
0.5834530592	0.1583333333	0.7370967742
0.5833379030	0.1588709677	0.7370967742
0.5830515027	0.1591397849	0.7370967742
0.5824902058	0.1591397849	0.7373655914
0.5817959905	0.1599462366	0.7373655914
0.5817638040	0.1599462366	0.7376344086
0.5815750957	0.1602150538	0.7376344086
0.5813249350	0.1602150538	0.7379032258
0.5810362697	0.1604838710	0.7379032258
0.5810115337	0.1604838710	0.7381720430
0.5807094574	0.1607526882	0.7381720430
0.5804834962	0.1607526882	0.7384408602
0.5800651312	0.1612903226	0.7384408602
0.5798826218	0.1612903226	0.7387096774
0.5783048868	0.1629032258	0.7387096774
0.5782682300	0.1629032258	0.7389784946
0.5747039318	0.1674731183	0.7389784946
0.5746895671	0.1674731183	0.7392473118
0.5740593076	0.1680107527	0.7392473118
0.5740568638	0.1680107527	0.7395161290
0.5739527941	0.1682795699	0.7395161290
0.5737478137	0.1682795699	0.7408602151
0.5735056996	0.1685483871	0.7408602151
0.5727905035	0.1685483871	0.7411290323
0.5725644231	0.1688172043	0.7411290323
0.5724311471	0.1688172043	0.7413978495
0.5722771883	0.1693548387	0.7413978495
0.5720732808	0.1693548387	0.7419354839
0.5719614029	0.1696236559	0.7419354839
0.5718601346	0.1696236559	0.7424731183
0.5714812279	0.1698924731	0.7424731183
0.5711438656	0.1698924731	0.7430107527
0.5700728893	0.1709677419	0.7430107527
0.5699698329	0.1709677419	0.7432795699
0.5688570738	0.1725806452	0.7432795699
0.5685932040	0.1725806452	0.7440860215
0.5682259798	0.1728494624	0.7440860215
0.5680958629	0.1728494624	0.7443548387
0.5679938197	0.1733870968	0.7443548387
0.5679349899	0.1733870968	0.7446236559
0.5675941706	0.1739247312	0.7446236559
0.5674530864	0.1739247312	0.7448924731
0.5668094754	0.1747311828	0.7448924731
0.5665560961	0.1747311828	0.7454301075
0.5653474331	0.1760752688	0.7454301075
0.5647696853	0.1760752688	0.7462365591
0.5642179847	0.1774193548	0.7462365591
0.5639639497	0.1774193548	0.7465053763
0.5639415979	0.1776881720	0.7465053763
0.5639202595	0.1776881720	0.7467741935
0.5638031960	0.1779569892	0.7467741935
0.5636304617	0.1779569892	0.7473118280
0.5632988811	0.1784946237	0.7473118280
0.5629472136	0.1784946237	0.7475806452
0.5623587370	0.1803763441	0.7475806452
0.5622022748	0.1803763441	0.7478494624
0.5620260239	0.1806451613	0.7478494624
0.5620085001	0.1806451613	0.7481182796
0.5619429350	0.1809139785	0.7481182796
0.5617906451	0.1809139785	0.7486559140
0.5607347488	0.1825268817	0.7486559140
0.5605154634	0.1830645161	0.7486559140
0.5600730777	0.1830645161	0.7489247312
0.5599046350	0.1833333333	0.7489247312
0.5598140359	0.1833333333	0.7491935484
0.5595846772	0.1838709677	0.7491935484
0.5595800877	0.1838709677	0.7494623656
0.5590913892	0.1844086022	0.7494623656
0.5587914586	0.1844086022	0.7497311828
0.5586508512	0.1846774194	0.7497311828
0.5585931540	0.1846774194	0.7500000000
0.5585244298	0.1852150538	0.7500000000
0.5581329465	0.1852150538	0.7502688172
0.5575203300	0.1865591398	0.7502688172
0.5572214127	0.1865591398	0.7510752688
0.5561710596	0.1892473118	0.7510752688
0.5559415221	0.1892473118	0.7513440860
0.5549991727	0.1897849462	0.7513440860
0.5545941591	0.1897849462	0.7518817204
0.5541474223	0.1905913978	0.7518817204
0.5539814830	0.1905913978	0.7524193548
0.5538843870	0.1905913978	0.7526881720
0.5517426729	0.1930107527	0.7526881720
0.5514001846	0.1930107527	0.7532258065
0.5507556200	0.1930107527	0.7543010753
0.5505138040	0.1935483871	0.7543010753
0.5499447584	0.1935483871	0.7551075269
0.5498603582	0.1938172043	0.7551075269
0.5496838689	0.1938172043	0.7553763441
0.5491433740	0.1946236559	0.7553763441
0.5485305786	0.1946236559	0.7559139785
0.5483191013	0.1948924731	0.7559139785
0.5481989384	0.1948924731	0.7561827957
0.5471556187	0.1956989247	0.7561827957
0.5468481779	0.1956989247	0.7564516129
0.5467953086	0.1959677419	0.7564516129
0.5464074016	0.1959677419	0.7567204301
0.5453103185	0.1981182796	0.7567204301
0.5450239778	0.1981182796	0.7569892473
0.5447940826	0.1983870968	0.7569892473
0.5446911454	0.1983870968	0.7572580645
0.5442469716	0.1986559140	0.7572580645
0.5441914201	0.1986559140	0.7575268817
0.5441552997	0.1989247312	0.7575268817
0.5439404845	0.1989247312	0.7577956989
0.5422340631	0.2021505376	0.7577956989
0.5417038202	0.2021505376	0.7580645161
0.5415684581	0.2029569892	0.7580645161
0.5415057540	0.2029569892	0.7583333333
0.5414389968	0.2032258065	0.7583333333
0.5402655602	0.2032258065	0.7586021505
0.5383707285	0.2051075269	0.7586021505
0.5381917953	0.2051075269	0.7591397849
0.5376591682	0.2051075269	0.7596774194
0.5362128019	0.2059139785	0.7596774194
0.5356246829	0.2059139785	0.7604838710
0.5355013013	0.2061827957	0.7604838710
0.5354626179	0.2061827957	0.7610215054
0.5354622006	0.2064516129	0.7610215054
0.5354279280	0.2064516129	0.7612903226
0.5340607762	0.2080645161	0.7612903226
0.5337023735	0.2080645161	0.7615591398
0.5328751206	0.2088709677	0.7615591398
0.5326207280	0.2088709677	0.7618279570
0.5324149728	0.2094086022	0.7618279570
0.5321034789	0.2094086022	0.7620967742
0.5317557454	0.2102150538	0.7620967742
0.5317006707	0.2102150538	0.7623655914
0.5302612185	0.2110215054	0.7623655914
0.5301077962	0.2110215054	0.7629032258
0.5294402242	0.2120967742	0.7629032258
0.5293375850	0.2120967742	0.7631720430
0.5289539099	0.2126344086	0.7631720430
0.5288586617	0.2126344086	0.7634408602
0.5285278559	0.2131720430	0.7634408602
0.5283341408	0.2131720430	0.7637096774
0.5278632045	0.2137096774	0.7637096774
0.5278222561	0.2137096774	0.7639784946
0.5274634957	0.2142473118	0.7639784946
0.5270220041	0.2142473118	0.7645161290
0.5247684717	0.2163978495	0.7645161290
0.5246630311	0.2163978495	0.7647849462
0.5245178342	0.2166666667	0.7647849462
0.5243438482	0.2166666667	0.7653225806
0.5243381262	0.2169354839	0.7653225806
0.5241487026	0.2169354839	0.7655913978
0.5239866376	0.2174731183	0.7655913978
0.5233075023	0.2174731183	0.7658602151
0.5229958892	0.2180107527	0.7658602151
0.5225049257	0.2180107527	0.7663978495
0.5217586160	0.2188172043	0.7663978495
0.5214212537	0.2188172043	0.7669354839
0.5201492310	0.2204301075	0.7669354839
0.5199915767	0.2204301075	0.7672043011
0.5198742151	0.2209677419	0.7672043011
0.5197198987	0.2209677419	0.7677419355
0.5185395479	0.2215053763	0.7677419355
0.5183057189	0.2215053763	0.7682795699
0.5182769299	0.2217741935	0.7682795699
0.5181027055	0.2217741935	0.7685483871
0.5174875259	0.2223118280	0.7685483871
0.5174536109	0.2228494624	0.7685483871
0.5168826580	0.2228494624	0.7693548387
0.5162256360	0.2231182796	0.7693548387
0.5161080360	0.2231182796	0.7696236559
0.5157468319	0.2236559140	0.7696236559
0.5153722167	0.2236559140	0.7704301075
0.5153119564	0.2244623656	0.7704301075
0.5150205493	0.2244623656	0.7709677419
0.5144947171	0.2247311828	0.7709677419
0.5144279003	0.2247311828	0.7712365591
0.5131066442	0.2266129032	0.7712365591
0.5128882527	0.2266129032	0.7715053763
0.5127998590	0.2268817204	0.7715053763
0.5126855373	0.2268817204	0.7717741935
0.5125029683	0.2274193548	0.7717741935
0.5124036670	0.2274193548	0.7720430108
0.5115945339	0.2284946237	0.7720430108
0.5113731623	0.2284946237	0.7723118280
0.5112876296	0.2287634409	0.7723118280
0.5108532906	0.2287634409	0.7728494624
0.5106859207	0.2293010753	0.7728494624
0.5102065206	0.2293010753	0.7736559140
0.5093448758	0.2303763441	0.7736559140
0.5092862248	0.2303763441	0.7739247312
0.5088654160	0.2306451613	0.7739247312
0.5087354779	0.2306451613	0.7741935484
0.5071678162	0.2319892473	0.7741935484
0.5065454245	0.2319892473	0.7747311828
0.5063821077	0.2322580645	0.7747311828
0.5062433481	0.2322580645	0.7750000000
0.5054344535	0.2327956989	0.7750000000
0.5048589110	0.2327956989	0.7752688172
0.5047375560	0.2330645161	0.7752688172
0.5046116114	0.2330645161	0.7755376344
0.5041840672	0.2338709677	0.7755376344
0.5038759708	0.2344086022	0.7755376344
0.5035143495	0.2344086022	0.7758064516
0.5020738840	0.2362903226	0.7758064516
0.5017377734	0.2362903226	0.7763440860
0.5016748905	0.2365591398	0.7763440860
0.5015298724	0.2365591398	0.7766129032
0.5013144612	0.2368279570	0.7766129032
0.5012174249	0.2368279570	0.7768817204
0.5008057952	0.2379032258	0.7768817204
0.5004391074	0.2379032258	0.7774193548
0.4994650483	0.2387096774	0.7774193548
0.4993042052	0.2387096774	0.7776881720
0.4981943965	0.2403225806	0.7776881720
0.4981378019	0.2403225806	0.7779569892
0.4974913001	0.2405913978	0.7779569892
0.4972173572	0.2405913978	0.7782258065
0.4954992235	0.2419354839	0.7782258065
0.4953830242	0.2419354839	0.7784946237
0.4951975942	0.2424731183	0.7784946237
0.4951713979	0.2424731183	0.7787634409
0.4930576086	0.2448924731	0.7787634409
0.4929494560	0.2448924731	0.7793010753
0.4917653799	0.2459677419	0.7793010753
0.4915804863	0.2459677419	0.7795698925
0.4912145734	0.2473118280	0.7795698925
0.4894354939	0.2473118280	0.7801075269
0.4888922870	0.2478494624	0.7801075269
0.4883720875	0.2478494624	0.7803763441
0.4861425161	0.2510752688	0.7803763441
0.4861268103	0.2510752688	0.7806451613
0.4859844148	0.2513440860	0.7806451613
0.4855182469	0.2513440860	0.7809139785
0.4849927723	0.2524193548	0.7809139785
0.4849146903	0.2524193548	0.7814516129
0.4845982492	0.2529569892	0.7814516129
0.4845346808	0.2529569892	0.7817204301
0.4841501415	0.2532258065	0.7817204301
0.4841430187	0.2532258065	0.7819892473
0.4833650887	0.2548387097	0.7819892473
0.4833190441	0.2548387097	0.7822580645
0.4830590189	0.2551075269	0.7822580645
0.4826914668	0.2551075269	0.7825268817
0.4824357331	0.2556451613	0.7825268817
0.4819106460	0.2556451613	0.7830645161
0.4814783931	0.2559139785	0.7830645161
0.4809124172	0.2559139785	0.7836021505
0.4808204174	0.2561827957	0.7836021505
0.4807788730	0.2561827957	0.7838709677
0.4803706706	0.2564516129	0.7838709677
0.4802365601	0.2564516129	0.7841397849
0.4787963331	0.2567204301	0.7841397849
0.4786072671	0.2567204301	0.7844086022
0.4785969555	0.2569892473	0.7844086022
0.4783717394	0.2569892473	0.7846774194
0.4775510728	0.2583333333	0.7846774194
0.4774873555	0.2583333333	0.7849462366
0.4774674475	0.2586021505	0.7849462366
0.4767156243	0.2586021505	0.7852150538
0.4764719307	0.2591397849	0.7852150538
0.4763766527	0.2591397849	0.7854838710
0.4763563871	0.2594086022	0.7854838710
0.4760274589	0.2594086022	0.7857526882
0.4757500589	0.2599462366	0.7857526882
0.4757276773	0.2599462366	0.7860215054
0.4750129580	0.2602150538	0.7860215054
0.4748714864	0.2602150538	0.7862903226
0.4748395681	0.2604838710	0.7862903226
0.4747623503	0.2604838710	0.7865591398
0.4725986719	0.2629032258	0.7865591398
0.4722649753	0.2629032258	0.7868279570
0.4715264440	0.2645161290	0.7868279570
0.4713995159	0.2645161290	0.7870967742
0.4713355899	0.2647849462	0.7870967742
0.4710327089	0.2647849462	0.7873655914
0.4704742730	0.2653225806	0.7873655914
0.4702966511	0.2653225806	0.7879032258
0.4694836140	0.2661290323	0.7879032258
0.4694818854	0.2661290323	0.7881720430
0.4691273272	0.2663978495	0.7881720430
0.4690589011	0.2663978495	0.7884408602
0.4683373868	0.2672043011	0.7884408602
0.4683346748	0.2672043011	0.7887096774
0.4670101702	0.2690860215	0.7887096774
0.4666023254	0.2690860215	0.7892473118
0.4650780559	0.2725806452	0.7892473118
0.4648192227	0.2725806452	0.7897849462
0.4640911222	0.2733870968	0.7897849462
0.4639211893	0.2733870968	0.7900537634
0.4633645117	0.2741935484	0.7900537634
0.4626322985	0.2741935484	0.7908602151
0.4625140727	0.2744623656	0.7908602151
0.4624917209	0.2744623656	0.7911290323
0.4617067575	0.2752688172	0.7911290323
0.4608059227	0.2752688172	0.7916666667
0.4603691697	0.2766129032	0.7916666667
0.4603007436	0.2766129032	0.7919354839
0.4601440728	0.2768817204	0.7919354839
0.4600434601	0.2768817204	0.7922043011
0.4588393867	0.2784946237	0.7922043011
0.4588342905	0.2784946237	0.7924731183
0.4572639763	0.2801075269	0.7924731183
0.4572370648	0.2801075269	0.7927419355
0.4568247795	0.2809139785	0.7927419355
0.4566313326	0.2809139785	0.7930107527
0.4548604488	0.2830645161	0.7930107527
0.4542818666	0.2830645161	0.7938172043
0.4525164664	0.2838709677	0.7938172043
0.4522942901	0.2838709677	0.7940860215
0.4520123005	0.2844086022	0.7940860215
0.4518701434	0.2844086022	0.7943548387
0.4518420696	0.2846774194	0.7943548387
0.4509338737	0.2846774194	0.7946236559
0.4468055367	0.2884408602	0.7946236559
0.4463537931	0.2884408602	0.7951612903
0.4459786713	0.2889784946	0.7951612903
0.4459704161	0.2889784946	0.7954301075
0.4459413886	0.2892473118	0.7954301075
0.4459262490	0.2897849462	0.7954301075
0.4434458315	0.2911290323	0.7954301075
0.4429516494	0.2911290323	0.7956989247
0.4411656559	0.2919354839	0.7956989247
0.4404735267	0.2919354839	0.7965053763
0.4395047128	0.2924731183	0.7965053763
0.4389213920	0.2924731183	0.7970430108
0.4382387400	0.2927419355	0.7970430108
0.4381736219	0.2927419355	0.7973118280
0.4368615150	0.2948924731	0.7973118280
0.4363007247	0.2948924731	0.7975806452
0.4354090393	0.2959677419	0.7975806452
0.4353500903	0.2959677419	0.7978494624
0.4337816536	0.2973118280	0.7978494624
0.4321251810	0.2973118280	0.7986559140
0.4314480126	0.2981182796	0.7986559140
0.4312315881	0.2981182796	0.7991935484
0.4305168688	0.2989247312	0.7991935484
0.4300467372	0.2989247312	0.8000000000
0.4291253686	0.3005376344	0.8000000000
0.4289030433	0.3005376344	0.8002688172
0.4284330308	0.3010752688	0.8002688172
0.4282530248	0.3010752688	0.8005376344
0.4280236661	0.3013440860	0.8005376344
0.4279798567	0.3013440860	0.8013440860
0.4279617369	0.3016129032	0.8013440860
0.4279064536	0.3016129032	0.8016129032
0.4278450012	0.3018817204	0.8016129032
0.4277879596	0.3024193548	0.8016129032
0.4236064851	0.3061827957	0.8016129032
0.4231959283	0.3061827957	0.8021505376
0.4220266044	0.3080645161	0.8021505376
0.4218127429	0.3080645161	0.8026881720
0.4202407002	0.3096774194	0.8026881720
0.4197935462	0.3096774194	0.8029569892
0.4197352231	0.3099462366	0.8029569892
0.4187124074	0.3099462366	0.8034946237
0.4185830653	0.3102150538	0.8034946237
0.4185297787	0.3102150538	0.8040322581
0.4184719026	0.3104838710	0.8040322581
0.4184467494	0.3104838710	0.8043010753
0.4178784192	0.3110215054	0.8043010753
0.4177428484	0.3110215054	0.8045698925
0.4174282253	0.3112903226	0.8045698925
0.4172918200	0.3112903226	0.8051075269
0.4153092802	0.3137096774	0.8051075269
0.4141712785	0.3137096774	0.8053763441
0.4132512510	0.3145161290	0.8053763441
0.4128460586	0.3150537634	0.8053763441
0.4122810960	0.3158602151	0.8053763441
0.4106985033	0.3158602151	0.8064516129
0.4104807973	0.3161290323	0.8064516129
0.4102195501	0.3161290323	0.8067204301
0.4084098041	0.3185483871	0.8067204301
0.4075588584	0.3185483871	0.8069892473
0.4072619081	0.3190860215	0.8069892473
0.4069195092	0.3196236559	0.8069892473
0.4063276052	0.3204301075	0.8069892473
0.4061770737	0.3204301075	0.8072580645
0.4061061144	0.3206989247	0.8072580645
0.4060093164	0.3206989247	0.8075268817
0.4054418206	0.3215053763	0.8075268817
0.4042290151	0.3215053763	0.8077956989
0.4038425684	0.3217741935	0.8077956989
0.4024814963	0.3217741935	0.8091397849
0.4024794400	0.3220430108	0.8091397849
0.4017430544	0.3220430108	0.8099462366
0.4016337395	0.3225806452	0.8099462366
0.4009210467	0.3225806452	0.8104838710
0.4009064734	0.3231182796	0.8104838710
0.4001592100	0.3233870968	0.8104838710
0.3998381197	0.3233870968	0.8107526882
0.3990364075	0.3239247312	0.8107526882
0.3989117742	0.3239247312	0.8110215054
0.3975155950	0.3250000000	0.8110215054
0.3959603906	0.3250000000	0.8112903226
0.3952613473	0.3252688172	0.8112903226
0.3952205181	0.3252688172	0.8115591398
0.3947513700	0.3260752688	0.8115591398
0.3946581185	0.3260752688	0.8118279570
0.3927657008	0.3274193548	0.8118279570
0.3923802674	0.3274193548	0.8123655914
0.3919335008	0.3293010753	0.8123655914
0.3917491734	0.3293010753	0.8129032258
0.3917123675	0.3293010753	0.8134408602
0.3916561604	0.3293010753	0.8137096774
0.3915604949	0.3293010753	0.8142473118
0.3889179528	0.3325268817	0.8142473118
0.3888041377	0.3325268817	0.8145161290
0.3880186975	0.3336021505	0.8145161290
0.3877590597	0.3336021505	0.8147849462
0.3876116574	0.3341397849	0.8147849462
0.3875241876	0.3341397849	0.8150537634
0.3867913187	0.3349462366	0.8150537634
0.3864902556	0.3349462366	0.8153225806
0.3848161101	0.3360215054	0.8153225806
0.3834932446	0.3360215054	0.8161290323
0.3828906417	0.3362903226	0.8161290323
0.3826358020	0.3362903226	0.8172043011
0.3823054135	0.3362903226	0.8177419355
0.3821955621	0.3362903226	0.8180107527
0.3809090257	0.3381720430	0.8180107527
0.3807260096	0.3381720430	0.8182795699
0.3801590502	0.3384408602	0.8182795699
0.3793067336	0.3384408602	0.8190860215
0.3773399293	0.3403225806	0.8190860215
0.3771334291	0.3403225806	0.8193548387
0.3754386306	0.3413978495	0.8193548387
0.3753184080	0.3413978495	0.8201612903
0.3744381070	0.3422043011	0.8201612903
0.3724885285	0.3422043011	0.8206989247
0.3715122044	0.3432795699	0.8206989247
0.3709329069	0.3432795699	0.8209677419
0.3706255853	0.3435483871	0.8209677419
0.3693542778	0.3435483871	0.8215053763
0.3674346209	0.3443548387	0.8215053763
0.3670892715	0.3443548387	0.8217741935
0.3666108549	0.3448924731	0.8217741935
0.3665276468	0.3448924731	0.8220430108
0.3661321700	0.3448924731	0.8225806452
0.3658481836	0.3448924731	0.8228494624
0.3636949360	0.3465053763	0.8228494624
0.3634313345	0.3465053763	0.8231182796
0.3629336059	0.3473118280	0.8231182796
0.3628023863	0.3473118280	0.8233870968
0.3621171117	0.3481182796	0.8233870968
0.3621137142	0.3481182796	0.8236559140
0.3620178699	0.3486559140	0.8236559140
0.3618624210	0.3486559140	0.8239247312
0.3617728949	0.3491935484	0.8239247312
0.3616198301	0.3491935484	0.8241935484
0.3604877293	0.3494623656	0.8241935484
0.3599125445	0.3494623656	0.8244623656
0.3595527709	0.3502688172	0.8244623656
0.3594900370	0.3502688172	0.8247311828
0.3572654426	0.3526881720	0.8247311828
0.3572287261	0.3526881720	0.8250000000
0.3568664789	0.3529569892	0.8250000000
0.3566865623	0.3529569892	0.8252688172
0.3559249043	0.3532258065	0.8252688172
0.3557921052	0.3532258065	0.8255376344
0.3555285931	0.3534946237	0.8255376344
0.3555127382	0.3534946237	0.8258064516
0.3538615406	0.3556451613	0.8258064516
0.3527941704	0.3556451613	0.8260752688
0.3526698649	0.3559139785	0.8260752688
0.3525161743	0.3559139785	0.8263440860
0.3520997465	0.3561827957	0.8263440860
0.3516540825	0.3561827957	0.8266129032
0.3461622298	0.3588709677	0.8266129032
0.3460305333	0.3588709677	0.8268817204
0.3450630009	0.3602150538	0.8268817204
0.3448315263	0.3602150538	0.8271505376
0.3444846869	0.3607526882	0.8271505376
0.3437995613	0.3607526882	0.8282258065
0.3426429033	0.3615591398	0.8282258065
0.3425550163	0.3615591398	0.8284946237
0.3421232998	0.3623655914	0.8284946237
0.3418056667	0.3623655914	0.8293010753
0.3417136669	0.3631720430	0.8293010753
0.3416522443	0.3631720430	0.8295698925
0.3400942683	0.3645161290	0.8295698925
0.3397693336	0.3645161290	0.8303763441
0.3396300077	0.3647849462	0.8303763441
0.3392797112	0.3647849462	0.8306451613
0.3376604021	0.3653225806	0.8306451613
0.3376209140	0.3653225806	0.8309139785
0.3361557722	0.3663978495	0.8309139785
0.3359151483	0.3663978495	0.8314516129
0.3354894519	0.3666666667	0.8314516129
0.3353923559	0.3666666667	0.8317204301
0.3345553875	0.3674731183	0.8317204301
0.3344228864	0.3674731183	0.8319892473
0.3337717354	0.3680107527	0.8319892473
0.3332067430	0.3680107527	0.8322580645
0.3309821486	0.3688172043	0.8322580645
0.3302005231	0.3688172043	0.8325268817
0.3294122219	0.3696236559	0.8325268817
0.3293287158	0.3696236559	0.8327956989
0.3283891082	0.3698924731	0.8327956989
0.3281635940	0.3698924731	0.8330645161
0.3278083801	0.3706989247	0.8330645161
0.3276506662	0.3706989247	0.8333333333
0.3275232315	0.3709677419	0.8333333333
0.3274898529	0.3709677419	0.8338709677
0.3267553449	0.3717741935	0.8338709677
0.3266935647	0.3717741935	0.8341397849
0.3250928223	0.3728494624	0.8341397849
0.3242071569	0.3728494624	0.8344086022
0.3236100674	0.3731182796	0.8344086022
0.3235288560	0.3731182796	0.8346774194
0.3207405210	0.3750000000	0.8346774194
0.3205757737	0.3750000000	0.8349462366
0.3205634356	0.3755376344	0.8349462366
0.3199951649	0.3755376344	0.8352150538
0.3192194402	0.3774193548	0.8352150538
0.3184216022	0.3774193548	0.8357526882
0.3183631897	0.3774193548	0.8362903226
0.3173555732	0.3779569892	0.8362903226
0.3166155219	0.3779569892	0.8368279570
0.3157112002	0.3787634409	0.8368279570
0.3156085610	0.3787634409	0.8373655914
0.3148861229	0.3787634409	0.8376344086
0.3127219081	0.3798387097	0.8376344086
0.3124637902	0.3798387097	0.8379032258
0.3121365011	0.3801075269	0.8379032258
0.3102661073	0.3801075269	0.8395161290
0.3101581335	0.3803763441	0.8395161290
0.3100645244	0.3803763441	0.8400537634
0.3086796999	0.3806451613	0.8400537634
0.3080562949	0.3806451613	0.8405913978
0.3067216873	0.3825268817	0.8405913978
0.3060591817	0.3825268817	0.8411290323
0.3055946529	0.3827956989	0.8411290323
0.3055757582	0.3827956989	0.8413978495
0.3043198884	0.3838709677	0.8413978495
0.3042431772	0.3838709677	0.8416666667
0.3039937615	0.3841397849	0.8416666667
0.3038006723	0.3841397849	0.8424731183
0.3035574257	0.3841397849	0.8427419355
0.3025702238	0.3844086022	0.8427419355
0.3024328947	0.3844086022	0.8430107527
0.3021251261	0.3849462366	0.8430107527
0.3017566502	0.3854838710	0.8430107527
0.3010343909	0.3865591398	0.8430107527
0.3008288741	0.3865591398	0.8435483871
0.2970473170	0.3881720430	0.8435483871
0.2965337336	0.3881720430	0.8438172043
0.2965129316	0.3881720430	0.8443548387
0.2964880764	0.3881720430	0.8446236559
0.2964605689	0.3884408602	0.8446236559
0.2964272201	0.3884408602	0.8448924731
0.2963380814	0.3887096774	0.8448924731
0.2954580784	0.3887096774	0.8451612903
0.2946611941	0.3897849462	0.8451612903
0.2941544354	0.3897849462	0.8456989247
0.2909006178	0.3913978495	0.8456989247
0.2896222770	0.3913978495	0.8459677419
0.2895638049	0.3913978495	0.8465053763
0.2892303467	0.3913978495	0.8467741935
0.2881370485	0.3924731183	0.8467741935
0.2880275846	0.3924731183	0.8473118280
0.2866612375	0.3935483871	0.8473118280
0.2865987718	0.3935483871	0.8475806452
0.2848632038	0.3956989247	0.8475806452
0.2838032842	0.3956989247	0.8481182796
0.2815915346	0.3973118280	0.8481182796
0.2813817561	0.3973118280	0.8483870968
0.2813526988	0.3978494624	0.8483870968
0.2812003791	0.3978494624	0.8486559140
0.2802354395	0.3986559140	0.8486559140
0.2801460624	0.3986559140	0.8489247312
0.2789219320	0.4002688172	0.8489247312
0.2784824371	0.4002688172	0.8500000000
0.2773916721	0.4008064516	0.8500000000
0.2768535614	0.4008064516	0.8502688172
0.2764717042	0.4010752688	0.8502688172
0.2760325968	0.4010752688	0.8510752688
0.2752283216	0.4013440860	0.8510752688
0.2751929164	0.4013440860	0.8513440860
0.2743320167	0.4018817204	0.8513440860
0.2741522789	0.4018817204	0.8518817204
0.2741405964	0.4018817204	0.8521505376
0.2735252082	0.4024193548	0.8521505376
0.2728445828	0.4024193548	0.8529569892
0.2725744247	0.4029569892	0.8529569892
0.2713912725	0.4029569892	0.8534946237
0.2704798877	0.4037634409	0.8534946237
0.2702113986	0.4037634409	0.8540322581
0.2693033218	0.4043010753	0.8540322581
0.2692013085	0.4043010753	0.8543010753
0.2689087689	0.4048387097	0.8543010753
0.2680133283	0.4048387097	0.8548387097
0.2661576271	0.4067204301	0.8548387097
0.2659402192	0.4067204301	0.8551075269
0.2656951547	0.4072580645	0.8551075269
0.2655844986	0.4072580645	0.8553763441
0.2650691867	0.4080645161	0.8553763441
0.2650471926	0.4080645161	0.8556451613
0.2649261057	0.4083333333	0.8556451613
0.2642126381	0.4083333333	0.8559139785
0.2640901804	0.4088709677	0.8559139785
0.2636880279	0.4088709677	0.8561827957
0.2631896436	0.4091397849	0.8561827957
0.2627991736	0.4091397849	0.8569892473
0.2617757618	0.4104838710	0.8569892473
0.2616335750	0.4104838710	0.8575268817
0.2616095841	0.4107526882	0.8575268817
0.2611006796	0.4107526882	0.8577956989
0.2610637546	0.4110215054	0.8577956989
0.2609474361	0.4110215054	0.8580645161
0.2593972385	0.4112903226	0.8580645161
0.2574734092	0.4112903226	0.8586021505
0.2556408346	0.4131720430	0.8586021505
0.2552176118	0.4131720430	0.8588709677
0.2543300092	0.4137096774	0.8588709677
0.2541232109	0.4137096774	0.8591397849
0.2540565133	0.4139784946	0.8591397849
0.2533130944	0.4139784946	0.8596774194
0.2528452277	0.4145161290	0.8596774194
0.2520973980	0.4145161290	0.8604838710
0.2498074472	0.4155913978	0.8604838710
0.2488493174	0.4155913978	0.8612903226
0.2458059639	0.4177419355	0.8612903226
0.2453747541	0.4177419355	0.8615591398
0.2416358888	0.4201612903	0.8615591398
0.2404413223	0.4201612903	0.8620967742
0.2402436286	0.4204301075	0.8620967742
0.2401715219	0.4204301075	0.8623655914
0.2399679273	0.4212365591	0.8623655914
0.2399358302	0.4212365591	0.8626344086
0.2398916334	0.4212365591	0.8631720430
0.2398274690	0.4212365591	0.8634408602
0.2388769239	0.4231182796	0.8634408602
0.2388510257	0.4231182796	0.8637096774
0.2379629910	0.4236559140	0.8637096774
0.2373393029	0.4236559140	0.8639784946
0.2372442186	0.4239247312	0.8639784946
0.2369763851	0.4239247312	0.8642473118
0.2366483361	0.4244623656	0.8642473118
0.2350148857	0.4244623656	0.8653225806
0.2349825203	0.4247311828	0.8653225806
0.2344886810	0.4247311828	0.8658602151
0.2339888215	0.4255376344	0.8658602151
0.2324869931	0.4255376344	0.8672043011
0.2312513292	0.4268817204	0.8672043011
0.2312408090	0.4268817204	0.8674731183
0.2289534062	0.4282258065	0.8674731183
0.2288417965	0.4282258065	0.8677419355
0.2267149836	0.4293010753	0.8677419355
0.2266641259	0.4293010753	0.8680107527
0.2265664190	0.4295698925	0.8680107527
0.2261101902	0.4295698925	0.8682795699
0.2258402258	0.4301075269	0.8682795699
0.2256491035	0.4301075269	0.8685483871
0.2249576896	0.4306451613	0.8685483871
0.2246236503	0.4306451613	0.8688172043
0.2245327085	0.4311827957	0.8688172043
0.2228269130	0.4311827957	0.8690860215
0.2211274803	0.4319892473	0.8690860215
0.2207752019	0.4319892473	0.8693548387
0.2207658440	0.4322580645	0.8693548387
0.2195336223	0.4322580645	0.8698924731
0.2190020680	0.4330645161	0.8698924731
0.2179796398	0.4330645161	0.8701612903
0.2174805850	0.4336021505	0.8701612903
0.2168278694	0.4336021505	0.8709677419
0.2167985290	0.4338709677	0.8709677419
0.2167933136	0.4338709677	0.8712365591
0.2165908366	0.4341397849	0.8712365591
0.2165384889	0.4341397849	0.8715053763
0.2160440832	0.4341397849	0.8720430108
0.2159963399	0.4341397849	0.8723118280
0.2156495005	0.4346774194	0.8723118280
0.2154473215	0.4346774194	0.8728494624
0.2152530700	0.4349462366	0.8728494624
0.2142353356	0.4349462366	0.8733870968
0.2137057185	0.4352150538	0.8733870968
0.2133650035	0.4352150538	0.8736559140
0.2094422430	0.4368279570	0.8736559140
0.2092495859	0.4368279570	0.8741935484
0.2058838457	0.4397849462	0.8741935484
0.2052344829	0.4397849462	0.8744623656
0.2040487528	0.4403225806	0.8744623656
0.2031992376	0.4403225806	0.8747311828
0.2028405964	0.4405913978	0.8747311828
0.2027263641	0.4405913978	0.8750000000
0.2013750970	0.4411290323	0.8750000000
0.2005769014	0.4411290323	0.8752688172
0.1984985769	0.4427419355	0.8752688172
0.1977869868	0.4427419355	0.8755376344
0.1969892085	0.4435483871	0.8755376344
0.1968559474	0.4435483871	0.8760752688
0.1950016320	0.4448924731	0.8760752688
0.1949436367	0.4448924731	0.8763440860
0.1948845834	0.4451612903	0.8763440860
0.1935263127	0.4451612903	0.8768817204
0.1931540072	0.4459677419	0.8768817204
0.1930036843	0.4459677419	0.8771505376
0.1914808303	0.4470430108	0.8771505376
0.1900878549	0.4470430108	0.8776881720
0.1889456511	0.4470430108	0.8782258065
0.1888829023	0.4473118280	0.8782258065
0.1878024340	0.4473118280	0.8790322581
0.1874755323	0.4475806452	0.8790322581
0.1872397661	0.4475806452	0.8793010753
0.1862384677	0.4486559140	0.8793010753
0.1862268746	0.4486559140	0.8798387097
0.1860463768	0.4486559140	0.8803763441
0.1859510690	0.4489247312	0.8803763441
0.1855625361	0.4489247312	0.8806451613
0.1853951514	0.4491935484	0.8806451613
0.1841294020	0.4491935484	0.8809139785
0.1832771599	0.4502688172	0.8809139785
0.1828434020	0.4502688172	0.8814516129
0.1826200485	0.4505376344	0.8814516129
0.1819963753	0.4505376344	0.8817204301
0.1815175861	0.4510752688	0.8817204301
0.1804973036	0.4510752688	0.8825268817
0.1803074777	0.4513440860	0.8825268817
0.1797411591	0.4513440860	0.8830645161
0.1795873195	0.4513440860	0.8836021505
0.1792185605	0.4513440860	0.8838709677
0.1790728122	0.4518817204	0.8838709677
0.1789865196	0.4518817204	0.8841397849
0.1787047982	0.4526881720	0.8841397849
0.1781977117	0.4526881720	0.8846774194
0.1770640165	0.4532258065	0.8846774194
0.1766932756	0.4532258065	0.8849462366
0.1741717756	0.4540322581	0.8849462366
0.1737715602	0.4540322581	0.8852150538
0.1734205931	0.4545698925	0.8852150538
0.1730858088	0.4545698925	0.8860215054
0.1730568111	0.4548387097	0.8860215054
0.1729421467	0.4548387097	0.8862903226
0.1691402495	0.4569892473	0.8862903226
0.1686188728	0.4569892473	0.8865591398
0.1679805666	0.4572580645	0.8865591398
0.1676291227	0.4572580645	0.8870967742
0.1675416827	0.4575268817	0.8870967742
0.1675065607	0.4575268817	0.8873655914
0.1667609215	0.4586021505	0.8873655914
0.1667506546	0.4586021505	0.8876344086
0.1665108651	0.4588709677	0.8876344086
0.1662991345	0.4588709677	0.8879032258
0.1653364003	0.4599462366	0.8879032258
0.1647409499	0.4599462366	0.8887096774
0.1639786512	0.4607526882	0.8887096774
0.1638771296	0.4607526882	0.8889784946
0.1635208577	0.4615591398	0.8889784946
0.1632647067	0.4615591398	0.8892473118
0.1615060270	0.4626344086	0.8892473118
0.1608694792	0.4626344086	0.8895161290
0.1598018557	0.4634408602	0.8895161290
0.1597139984	0.4634408602	0.8900537634
0.1552223712	0.4650537634	0.8900537634
0.1540954411	0.4650537634	0.8903225806
0.1537294388	0.4653225806	0.8903225806
0.1535165608	0.4653225806	0.8905913978
0.1511780769	0.4661290323	0.8905913978
0.1510879397	0.4661290323	0.8908602151
0.1509677023	0.4663978495	0.8908602151
0.1500636637	0.4663978495	0.8913978495
0.1497774720	0.4669354839	0.8913978495
0.1496333182	0.4674731183	0.8913978495
0.1495800465	0.4677419355	0.8913978495
0.1493767351	0.4677419355	0.8916666667
0.1482113004	0.4685483871	0.8916666667
0.1473151147	0.4685483871	0.8922043011
0.1470256001	0.4688172043	0.8922043011
0.1452646554	0.4688172043	0.8927419355
0.1448000669	0.4693548387	0.8927419355
0.1447039247	0.4693548387	0.8930107527
0.1444207877	0.4696236559	0.8930107527
0.1443599015	0.4696236559	0.8932795699
0.1429571360	0.4706989247	0.8932795699
0.1424800009	0.4706989247	0.8935483871
0.1416351795	0.4720430108	0.8935483871
0.1415958405	0.4720430108	0.8938172043
0.1409062445	0.4728494624	0.8938172043
0.1402999014	0.4728494624	0.8943548387
0.1399775445	0.4731182796	0.8943548387
0.1398435831	0.4731182796	0.8946236559
0.1388923079	0.4739247312	0.8946236559
0.1386605501	0.4739247312	0.8951612903
0.1385348588	0.4739247312	0.8954301075
0.1375993937	0.4741935484	0.8954301075
0.1372101903	0.4741935484	0.8956989247
0.1370870173	0.4744623656	0.8956989247
0.1368176341	0.4744623656	0.8959677419
0.1365376860	0.4747311828	0.8959677419
0.1365195215	0.4747311828	0.8962365591
0.1354212612	0.4766129032	0.8962365591
0.1347011477	0.4766129032	0.8965053763
0.1321038604	0.4779569892	0.8965053763
0.1317935437	0.4779569892	0.8967741935
0.1310931295	0.4787634409	0.8967741935
0.1310758442	0.4787634409	0.8970430108
0.1302502602	0.4795698925	0.8970430108
0.1300638467	0.4795698925	0.8973118280
0.1293499023	0.4801075269	0.8973118280
0.1292544305	0.4801075269	0.8975806452
0.1291308850	0.4803763441	0.8975806452
0.1289940327	0.4803763441	0.8978494624
0.1289275587	0.4809139785	0.8978494624
0.1287737340	0.4811827957	0.8978494624
0.1287637949	0.4811827957	0.8981182796
0.1267269105	0.4822580645	0.8981182796
0.1264420301	0.4822580645	0.8983870968
0.1258081198	0.4827956989	0.8983870968
0.1252349317	0.4827956989	0.8986559140
0.1251822859	0.4833333333	0.8986559140
0.1244899109	0.4833333333	0.8991935484
0.1238879710	0.4838709677	0.8991935484
0.1228468269	0.4838709677	0.8994623656
0.1228353381	0.4841397849	0.8994623656
0.1221254766	0.4841397849	0.8997311828
0.1220604181	0.4841397849	0.9002688172
0.1215147153	0.4846774194	0.9002688172
0.1214990616	0.4846774194	0.9008064516
0.1212143302	0.4849462366	0.9008064516
0.1207683086	0.4849462366	0.9010752688
0.1202378944	0.4852150538	0.9010752688
0.1201016307	0.4852150538	0.9013440860
0.1197133511	0.4860215054	0.9013440860
0.1192608327	0.4860215054	0.9018817204
0.1187172458	0.4868279570	0.9018817204
0.1183266863	0.4868279570	0.9021505376
0.1175567061	0.4870967742	0.9021505376
0.1164065897	0.4870967742	0.9026881720
0.1157197952	0.4884408602	0.9026881720
0.1153049842	0.4884408602	0.9034946237
0.1148861870	0.4892473118	0.9034946237
0.1141360551	0.4892473118	0.9037634409
0.1119452268	0.4916666667	0.9037634409
0.1111800745	0.4916666667	0.9040322581
0.1102380678	0.4927419355	0.9040322581
0.1102240086	0.4927419355	0.9043010753
0.1100633144	0.4930107527	0.9043010753
0.1098145917	0.4930107527	0.9048387097
0.1093192622	0.4932795699	0.9048387097
0.1089754626	0.4932795699	0.9053763441
0.1084918231	0.4932795699	0.9061827957
0.1082658097	0.4943548387	0.9061827957
0.1077742726	0.4943548387	0.9064516129
0.1076036692	0.4948924731	0.9064516129
0.1068761572	0.4948924731	0.9072580645
0.1047136039	0.4959677419	0.9072580645
0.1038061529	0.4959677419	0.9077956989
0.1037840843	0.4959677419	0.9080645161
0.1035489589	0.4962365591	0.9080645161
0.1030412391	0.4962365591	0.9088709677
0.1022762284	0.4965053763	0.9088709677
0.1019650325	0.4965053763	0.9091397849
0.1019604728	0.4967741935	0.9091397849
0.1012427881	0.4967741935	0.9094086022
0.1004249528	0.4970430108	0.9094086022
0.0999514684	0.4970430108	0.9099462366
0.0996332839	0.4978494624	0.9099462366
0.0994924679	0.4978494624	0.9107526882
0.0990083143	0.4983870968	0.9107526882
0.0988961980	0.4983870968	0.9110215054
0.0988844484	0.4986559140	0.9110215054
0.0984585509	0.4986559140	0.9115591398
0.0977913141	0.5000000000	0.9115591398
0.0975647792	0.5000000000	0.9118279570
0.0969749391	0.5008064516	0.9118279570
0.0966369212	0.5008064516	0.9120967742
0.0965727046	0.5016129032	0.9120967742
0.0960859433	0.5016129032	0.9123655914
0.0947033763	0.5032258065	0.9123655914
0.0946272165	0.5032258065	0.9126344086
0.0939712822	0.5043010753	0.9126344086
0.0936410427	0.5043010753	0.9129032258
0.0926668867	0.5051075269	0.9129032258
0.0922225788	0.5051075269	0.9131720430
0.0915145054	0.5056451613	0.9131720430
0.0909898281	0.5056451613	0.9134408602
0.0907897130	0.5059139785	0.9134408602
0.0906370655	0.5059139785	0.9137096774
0.0901231766	0.5067204301	0.9137096774
0.0900497735	0.5067204301	0.9139784946
0.0895042345	0.5075268817	0.9139784946
0.0893669799	0.5075268817	0.9142473118
0.0886882097	0.5086021505	0.9142473118
0.0885346308	0.5086021505	0.9147849462
0.0881252065	0.5088709677	0.9147849462
0.0880766138	0.5088709677	0.9153225806
0.0873869210	0.5096774194	0.9153225806
0.0864222497	0.5096774194	0.9158602151
0.0845247433	0.5115591398	0.9158602151
0.0837759748	0.5115591398	0.9161290323
0.0821914226	0.5123655914	0.9161290323
0.0819040313	0.5123655914	0.9166666667
0.0818484500	0.5126344086	0.9166666667
0.0818139613	0.5126344086	0.9169354839
0.0813679323	0.5131720430	0.9169354839
0.0809788778	0.5131720430	0.9174731183
0.0804308653	0.5142473118	0.9174731183
0.0803889111	0.5142473118	0.9177419355
0.0792246386	0.5158602151	0.9177419355
0.0782088190	0.5158602151	0.9180107527
0.0774991438	0.5166666667	0.9180107527
0.0773727819	0.5166666667	0.9182795699
0.0759212151	0.5188172043	0.9182795699
0.0750326365	0.5188172043	0.9188172043
0.0749953613	0.5190860215	0.9188172043
0.0744531304	0.5190860215	0.9193548387
0.0744135752	0.5193548387	0.9193548387
0.0742628947	0.5193548387	0.9196236559
0.0738167688	0.5198924731	0.9196236559
0.0732682943	0.5198924731	0.9198924731
0.0723890364	0.5206989247	0.9198924731
0.0723017976	0.5206989247	0.9201612903
0.0717016608	0.5215053763	0.9201612903
0.0716981888	0.5215053763	0.9206989247
0.0704542845	0.5225806452	0.9206989247
0.0704122186	0.5225806452	0.9212365591
0.0703087747	0.5225806452	0.9215053763
0.0701548308	0.5228494624	0.9215053763
0.0692941174	0.5228494624	0.9217741935
0.0680917203	0.5233870968	0.9217741935
0.0676830634	0.5233870968	0.9220430108
0.0672907233	0.5239247312	0.9220430108
0.0671202540	0.5239247312	0.9223118280
0.0664895847	0.5241935484	0.9223118280
0.0664443746	0.5241935484	0.9225806452
0.0660045817	0.5247311828	0.9225806452
0.0656962171	0.5247311828	0.9231182796
0.0656311810	0.5252688172	0.9231182796
0.0652872622	0.5252688172	0.9236559140
0.0647508651	0.5260752688	0.9236559140
0.0645337775	0.5260752688	0.9239247312
0.0642662644	0.5266129032	0.9239247312
0.0641358346	0.5266129032	0.9241935484
0.0635184646	0.5282258065	0.9241935484
0.0633849129	0.5282258065	0.9244623656
0.0632585734	0.5284946237	0.9244623656
0.0625937358	0.5284946237	0.9252688172
0.0625849888	0.5287634409	0.9252688172
0.0622856803	0.5287634409	0.9255376344
0.0622626841	0.5290322581	0.9255376344
0.0621005520	0.5290322581	0.9258064516
0.0604399815	0.5309139785	0.9258064516
0.0603440627	0.5309139785	0.9263440860
0.0593495630	0.5317204301	0.9263440860
0.0591246746	0.5317204301	0.9266129032
0.0575479232	0.5333333333	0.9266129032
0.0574447475	0.5333333333	0.9271505376
0.0569467880	0.5338709677	0.9271505376
0.0567429326	0.5338709677	0.9274193548
0.0561353937	0.5346774194	0.9274193548
0.0561090559	0.5346774194	0.9276881720
0.0559517965	0.5349462366	0.9276881720
0.0557241142	0.5349462366	0.9282258065
0.0553979464	0.5357526882	0.9282258065
0.0550632924	0.5357526882	0.9287634409
0.0544054247	0.5362903226	0.9287634409
0.0542032272	0.5362903226	0.9293010753
0.0538871549	0.5365591398	0.9293010753
0.0537955798	0.5370967742	0.9293010753
0.0533044897	0.5376344086	0.9293010753
0.0533002056	0.5376344086	0.9295698925
0.0526312329	0.5384408602	0.9295698925
0.0523948818	0.5384408602	0.9298387097
0.0521363281	0.5389784946	0.9298387097
0.0517179146	0.5389784946	0.9301075269
0.0514527559	0.5392473118	0.9301075269
0.0511567630	0.5392473118	0.9306451613
0.0506882891	0.5400537634	0.9306451613
0.0505176596	0.5400537634	0.9309139785
0.0504909046	0.5405913978	0.9309139785
0.0504797846	0.5405913978	0.9311827957
0.0502201170	0.5411290323	0.9311827957
0.0500480086	0.5411290323	0.9314516129
0.0490485206	0.5416666667	0.9314516129
0.0484640971	0.5416666667	0.9322580645
0.0469196066	0.5432795699	0.9322580645
0.0468870029	0.5432795699	0.9327956989
0.0461556949	0.5443548387	0.9327956989
0.0454518311	0.5443548387	0.9330645161
0.0453792624	0.5448924731	0.9330645161
0.0453174971	0.5448924731	0.9333333333
0.0451033898	0.5451612903	0.9333333333
0.0450623333	0.5451612903	0.9336021505
0.0441808067	0.5462365591	0.9336021505
0.0441131331	0.5462365591	0.9338709677
0.0440419912	0.5462365591	0.9344086022
0.0426083803	0.5483870968	0.9344086022
0.0425504297	0.5483870968	0.9346774194
0.0419548005	0.5489247312	0.9346774194
0.0418437682	0.5494623656	0.9346774194
0.0418376029	0.5494623656	0.9349462366
0.0409738198	0.5505376344	0.9349462366
0.0409255028	0.5505376344	0.9352150538
0.0402514972	0.5513440860	0.9352150538
0.0401325412	0.5513440860	0.9357526882
0.0397464558	0.5521505376	0.9357526882
0.0396336503	0.5521505376	0.9362903226
0.0386031270	0.5540322581	0.9362903226
0.0383720100	0.5540322581	0.9365591398
0.0381188206	0.5543010753	0.9365591398
0.0374187008	0.5543010753	0.9373655914
0.0373167545	0.5545698925	0.9373655914
0.0373124368	0.5545698925	0.9376344086
0.0370175540	0.5553763441	0.9376344086
0.0370071344	0.5553763441	0.9379032258
0.0360922702	0.5569892473	0.9379032258
0.0359545872	0.5569892473	0.9381720430
0.0342849866	0.5588709677	0.9381720430
0.0340896845	0.5588709677	0.9387096774
0.0334600657	0.5596774194	0.9387096774
0.0333979130	0.5596774194	0.9389784946
0.0331114344	0.5599462366	0.9389784946
0.0330447629	0.5599462366	0.9392473118
0.0326305702	0.5607526882	0.9392473118
0.0324798934	0.5607526882	0.9395161290
0.0313076228	0.5631720430	0.9395161290
0.0312943496	0.5631720430	0.9397849462
0.0312502198	0.5639784946	0.9397849462
0.0311616622	0.5639784946	0.9400537634
0.0307401400	0.5647849462	0.9400537634
0.0304709319	0.5647849462	0.9408602151
0.0302788075	0.5655913978	0.9408602151
0.0301681366	0.5655913978	0.9411290323
0.0301526114	0.5658602151	0.9411290323
0.0298481043	0.5658602151	0.9416666667
0.0286804065	0.5693548387	0.9416666667
0.0285610873	0.5693548387	0.9419354839
0.0285107829	0.5698924731	0.9419354839
0.0284948666	0.5698924731	0.9422043011
0.0284378119	0.5704301075	0.9422043011
0.0282664783	0.5704301075	0.9430107527
0.0281638373	0.5706989247	0.9430107527
0.0280217249	0.5706989247	0.9432795699
0.0280208420	0.5709677419	0.9432795699
0.0279307049	0.5709677419	0.9435483871
0.0278749913	0.5709677419	0.9440860215
0.0275668632	0.5717741935	0.9440860215
0.0273811035	0.5717741935	0.9443548387
0.0271957237	0.5723118280	0.9443548387
0.0270573236	0.5723118280	0.9448924731
0.0261154398	0.5752688172	0.9448924731
0.0260387212	0.5752688172	0.9451612903
0.0256877784	0.5760752688	0.9451612903
0.0255792756	0.5760752688	0.9454301075
0.0252709389	0.5763440860	0.9454301075
0.0251454134	0.5763440860	0.9459677419
0.0250708871	0.5766129032	0.9459677419
0.0248982776	0.5766129032	0.9462365591
0.0241703223	0.5776881720	0.9462365591
0.0240842868	0.5782258065	0.9462365591
0.0237890687	0.5790322581	0.9462365591
0.0236223470	0.5790322581	0.9467741935
0.0235044397	0.5793010753	0.9467741935
0.0232029017	0.5793010753	0.9473118280
0.0229324531	0.5798387097	0.9473118280
0.0229202770	0.5798387097	0.9475806452
0.0227031726	0.5801075269	0.9475806452
0.0226011574	0.5801075269	0.9478494624
0.0219562277	0.5825268817	0.9478494624
0.0219520405	0.5825268817	0.9483870968
0.0216719378	0.5833333333	0.9483870968
0.0216319878	0.5833333333	0.9486559140
0.0214152858	0.5844086022	0.9486559140
0.0213233829	0.5844086022	0.9489247312
0.0212042108	0.5849462366	0.9489247312
0.0210699998	0.5849462366	0.9491935484
0.0208355300	0.5854838710	0.9491935484
0.0204268731	0.5854838710	0.9497311828
0.0203827936	0.5862903226	0.9497311828
0.0202955436	0.5862903226	0.9502688172
0.0201817602	0.5862903226	0.9505376344
0.0199751239	0.5868279570	0.9505376344
0.0199232716	0.5868279570	0.9510752688
0.0199091285	0.5870967742	0.9510752688
0.0196894929	0.5870967742	0.9513440860
0.0196440630	0.5873655914	0.9513440860
0.0194234159	0.5873655914	0.9516129032
0.0191229023	0.5887096774	0.9516129032
0.0190878045	0.5887096774	0.9518817204
0.0189708024	0.5889784946	0.9518817204
0.0188705157	0.5889784946	0.9521505376
0.0186864659	0.5900537634	0.9521505376
0.0186486654	0.5900537634	0.9524193548
0.0184647758	0.5900537634	0.9529569892
0.0179938506	0.5916666667	0.9529569892
0.0179583374	0.5916666667	0.9534946237
0.0174868163	0.5924731183	0.9534946237
0.0174413417	0.5930107527	0.9534946237
0.0174380150	0.5930107527	0.9537634409
0.0173953623	0.5932795699	0.9537634409
0.0170104951	0.5932795699	0.9540322581
0.0167602804	0.5954301075	0.9540322581
0.0167313702	0.5959677419	0.9540322581
0.0164062250	0.5973118280	0.9540322581
0.0163079686	0.5973118280	0.9543010753
0.0161003750	0.5981182796	0.9543010753
0.0160661470	0.5981182796	0.9545698925
0.0154483952	0.6008064516	0.9545698925
0.0153813502	0.6008064516	0.9548387097
0.0153719150	0.6010752688	0.9548387097
0.0153580140	0.6010752688	0.9551075269
0.0153469993	0.6013440860	0.9551075269
0.0152200218	0.6013440860	0.9556451613
0.0150509048	0.6016129032	0.9556451613
0.0149347195	0.6016129032	0.9561827957
0.0148964450	0.6016129032	0.9567204301
0.0145233581	0.6026881720	0.9567204301
0.0144851143	0.6026881720	0.9569892473
0.0142958155	0.6029569892	0.9569892473
0.0141906850	0.6029569892	0.9575268817
0.0140733635	0.6037634409	0.9575268817
0.0140466839	0.6037634409	0.9577956989
0.0137378359	0.6051075269	0.9577956989
0.0136733651	0.6051075269	0.9583333333
0.0132085690	0.6075268817	0.9583333333
0.0130171636	0.6075268817	0.9586021505
0.0129659371	0.6077956989	0.9586021505
0.0129069062	0.6077956989	0.9591397849
0.0127165942	0.6088709677	0.9591397849
0.0127036097	0.6088709677	0.9594086022
0.0125791430	0.6091397849	0.9594086022
0.0125641385	0.6091397849	0.9596774194
0.0123264948	0.6102150538	0.9596774194
0.0122137228	0.6102150538	0.9599462366
0.0117343944	0.6131720430	0.9599462366
0.0117045762	0.6131720430	0.9607526882
0.0112712057	0.6158602151	0.9607526882
0.0111135943	0.6158602151	0.9612903226
0.0111003630	0.6161290323	0.9612903226
0.0110715805	0.6161290323	0.9615591398
0.0109715639	0.6166666667	0.9615591398
0.0108869337	0.6166666667	0.9620967742
0.0106318062	0.6188172043	0.9620967742
0.0106143299	0.6188172043	0.9623655914
0.0105682248	0.6190860215	0.9623655914
0.0105378134	0.6190860215	0.9626344086
0.0104868738	0.6193548387	0.9626344086
0.0104717435	0.6193548387	0.9631720430
0.0103426576	0.6204301075	0.9631720430
0.0103261396	0.6204301075	0.9637096774
0.0101459632	0.6225806452	0.9637096774
0.0101364283	0.6225806452	0.9639784946
0.0100582456	0.6228494624	0.9639784946
0.0100577082	0.6228494624	0.9642473118
0.0100250915	0.6233870968	0.9642473118
0.0100080986	0.6239247312	0.9642473118
0.0100009711	0.6239247312	0.9645161290
0.0099202199	0.6241935484	0.9645161290
0.0098971575	0.6241935484	0.9647849462
0.0097264042	0.6247311828	0.9647849462
0.0096950401	0.6247311828	0.9650537634
0.0093914904	0.6266129032	0.9650537634
0.0093864379	0.6266129032	0.9653225806
0.0093085878	0.6276881720	0.9653225806
0.0091808196	0.6276881720	0.9658602151
0.0091212150	0.6287634409	0.9658602151
0.0090646688	0.6287634409	0.9663978495
0.0090581914	0.6290322581	0.9663978495
0.0090570701	0.6290322581	0.9666666667
0.0090256855	0.6298387097	0.9666666667
0.0090160947	0.6298387097	0.9669354839
0.0089086173	0.6303763441	0.9669354839
0.0088919476	0.6303763441	0.9672043011
0.0088807177	0.6306451613	0.9672043011
0.0088595068	0.6306451613	0.9674731183
0.0087484848	0.6314516129	0.9674731183
0.0087475386	0.6314516129	0.9677419355
0.0085554142	0.6327956989	0.9677419355
0.0085128322	0.6327956989	0.9680107527
0.0084530087	0.6336021505	0.9680107527
0.0084078154	0.6341397849	0.9680107527
0.0083825700	0.6341397849	0.9685483871
0.0083164396	0.6349462366	0.9685483871
0.0083160810	0.6349462366	0.9688172043
0.0083135925	0.6352150538	0.9688172043
0.0082833683	0.6352150538	0.9690860215
0.0082518402	0.6354838710	0.9690860215
0.0082166614	0.6354838710	0.9701612903
0.0078582680	0.6387096774	0.9701612903
0.0077790492	0.6387096774	0.9709677419
0.0075493734	0.6397849462	0.9709677419
0.0075252857	0.6397849462	0.9712365591
0.0074754069	0.6405913978	0.9712365591
0.0074400720	0.6405913978	0.9715053763
0.0074316747	0.6416666667	0.9715053763
0.0074182227	0.6422043011	0.9715053763
0.0073516425	0.6427419355	0.9715053763
0.0073299361	0.6427419355	0.9717741935
0.0071345801	0.6451612903	0.9717741935
0.0071295453	0.6451612903	0.9720430108
0.0069728531	0.6462365591	0.9720430108
0.0069078016	0.6462365591	0.9723118280
0.0068222354	0.6473118280	0.9723118280
0.0068207430	0.6473118280	0.9725806452
0.0067588808	0.6481182796	0.9725806452
0.0067061088	0.6481182796	0.9731182796
0.0063622957	0.6508064516	0.9731182796
0.0063432846	0.6508064516	0.9733870968
0.0060144239	0.6521505376	0.9733870968
0.0060021104	0.6521505376	0.9736559140
0.0059486041	0.6526881720	0.9736559140
0.0059071556	0.6526881720	0.9739247312
0.0057607219	0.6548387097	0.9739247312
0.0057285787	0.6548387097	0.9741935484
0.0056039905	0.6561827957	0.9741935484
0.0055797612	0.6561827957	0.9744623656
0.0055569005	0.6567204301	0.9744623656
0.0055374359	0.6567204301	0.9747311828
0.0051692268	0.6604838710	0.9747311828
0.0051522320	0.6604838710	0.9752688172
0.0051368326	0.6607526882	0.9752688172
0.0051050130	0.6607526882	0.9755376344
0.0050939233	0.6610215054	0.9755376344
0.0050869198	0.6610215054	0.9758064516
0.0049946480	0.6623655914	0.9758064516
0.0049872743	0.6623655914	0.9760752688
0.0049753338	0.6626344086	0.9760752688
0.0049559884	0.6626344086	0.9763440860
0.0049515418	0.6629032258	0.9763440860
0.0049201334	0.6629032258	0.9766129032
0.0048924764	0.6631720430	0.9766129032
0.0048803873	0.6631720430	0.9768817204
0.0045896419	0.6663978495	0.9768817204
0.0045832573	0.6663978495	0.9771505376
0.0045467503	0.6669354839	0.9771505376
0.0045449855	0.6669354839	0.9776881720
0.0043076673	0.6704301075	0.9776881720
0.0042996737	0.6709677419	0.9776881720
0.0042981510	0.6712365591	0.9776881720
0.0042662588	0.6712365591	0.9782258065
0.0040700370	0.6725806452	0.9782258065
0.0040698457	0.6725806452	0.9784946237
0.0040490385	0.6736559140	0.9784946237
0.0040462725	0.6741935484	0.9784946237
0.0039943606	0.6744623656	0.9784946237
0.0039905077	0.6744623656	0.9790322581
0.0039414247	0.6755376344	0.9790322581
0.0039098584	0.6755376344	0.9793010753
0.0038047943	0.6779569892	0.9793010753
0.0038017519	0.6779569892	0.9795698925
0.0037107347	0.6806451613	0.9795698925
0.0037015562	0.6806451613	0.9798387097
0.0036951136	0.6809139785	0.9798387097
0.0036755987	0.6814516129	0.9798387097
0.0035945622	0.6827956989	0.9798387097
0.0035761457	0.6827956989	0.9803763441
0.0033809186	0.6849462366	0.9803763441
0.0033753898	0.6849462366	0.9806451613
0.0031864010	0.6892473118	0.9806451613
0.0031781346	0.6897849462	0.9806451613
0.0031662695	0.6897849462	0.9811827957
0.0030570072	0.6919354839	0.9811827957
0.0030344664	0.6919354839	0.9814516129
0.0029816166	0.6935483871	0.9814516129
0.0029793635	0.6935483871	0.9817204301
0.0029130590	0.6948924731	0.9817204301
0.0028744093	0.6948924731	0.9819892473
0.0028442077	0.6959677419	0.9819892473
0.0028185316	0.6959677419	0.9822580645
0.0025265743	0.7008064516	0.9822580645
0.0025216977	0.7008064516	0.9825268817
0.0025064393	0.7010752688	0.9825268817
0.0024984253	0.7010752688	0.9836021505
0.0024591580	0.7018817204	0.9836021505
0.0024591251	0.7018817204	0.9838709677
0.0024311419	0.7040322581	0.9838709677
0.0024181642	0.7040322581	0.9841397849
0.0023530673	0.7061827957	0.9841397849
0.0023501161	0.7061827957	0.9844086022
0.0022107414	0.7107526882	0.9844086022
0.0022078676	0.7107526882	0.9849462366
0.0022019530	0.7112903226	0.9849462366
0.0022010503	0.7112903226	0.9852150538
0.0021324707	0.7139784946	0.9852150538
0.0021068628	0.7139784946	0.9857526882
0.0021008912	0.7142473118	0.9857526882
0.0020990898	0.7142473118	0.9862903226
0.0020958700	0.7147849462	0.9862903226
0.0020924481	0.7147849462	0.9865591398
0.0020572629	0.7158602151	0.9865591398
0.0020543828	0.7158602151	0.9868279570
0.0020112130	0.7172043011	0.9868279570
0.0020050425	0.7182795699	0.9868279570
0.0019872284	0.7182795699	0.9870967742
0.0019380860	0.7201612903	0.9870967742
0.0019362781	0.7201612903	0.9873655914
0.0019147223	0.7220430108	0.9873655914
0.0019005763	0.7220430108	0.9876344086
0.0017864556	0.7250000000	0.9876344086
0.0017843310	0.7250000000	0.9879032258
0.0016399339	0.7330645161	0.9879032258
0.0016377651	0.7330645161	0.9881720430
0.0016254848	0.7336021505	0.9881720430
0.0016221931	0.7336021505	0.9884408602
0.0015355028	0.7362903226	0.9884408602
0.0015265341	0.7362903226	0.9889784946
0.0015248677	0.7368279570	0.9889784946
0.0015208785	0.7368279570	0.9892473118
0.0015146277	0.7370967742	0.9892473118
0.0015121937	0.7370967742	0.9895161290
0.0014951925	0.7376344086	0.9895161290
0.0013577556	0.7419354839	0.9895161290
0.0013542488	0.7419354839	0.9897849462
0.0013374845	0.7424731183	0.9897849462
0.0013317608	0.7424731183	0.9900537634
0.0013198258	0.7432795699	0.9900537634
0.0013190001	0.7432795699	0.9903225806
0.0012624749	0.7462365591	0.9903225806
0.0012597236	0.7462365591	0.9905913978
0.0012376268	0.7475806452	0.9905913978
0.0012281974	0.7475806452	0.9911290323
0.0012067144	0.7486559140	0.9911290323
0.0011973549	0.7486559140	0.9916666667
0.0011110372	0.7553763441	0.9916666667
0.0011066978	0.7553763441	0.9922043011
0.0010917167	0.7572580645	0.9922043011
0.0010791925	0.7572580645	0.9924731183
0.0010408171	0.7599462366	0.9924731183
0.0010150287	0.7599462366	0.9930107527
0.0010124505	0.7604838710	0.9930107527
0.0010079013	0.7604838710	0.9932795699
0.0009108932	0.7661290323	0.9932795699
0.0009092158	0.7661290323	0.9935483871
0.0008859353	0.7688172043	0.9935483871
0.0008853518	0.7688172043	0.9938172043
0.0008820317	0.7693548387	0.9938172043
0.0008805529	0.7693548387	0.9940860215
0.0008680960	0.7709677419	0.9940860215
0.0008657244	0.7709677419	0.9943548387
0.0008285085	0.7733870968	0.9943548387
0.0008255434	0.7739247312	0.9943548387
0.0008225956	0.7750000000	0.9943548387
0.0008187938	0.7750000000	0.9946236559
0.0007768695	0.7790322581	0.9946236559
0.0007725445	0.7790322581	0.9948924731
0.0007684614	0.7801075269	0.9948924731
0.0007670519	0.7801075269	0.9951612903
0.0007614688	0.7803763441	0.9951612903
0.0007592450	0.7803763441	0.9954301075
0.0007225450	0.7849462366	0.9954301075
0.0007208490	0.7849462366	0.9956989247
0.0007137909	0.7854838710	0.9956989247
0.0007137606	0.7854838710	0.9959677419
0.0006802862	0.7881720430	0.9959677419
0.0006780570	0.7881720430	0.9962365591
0.0006602574	0.7905913978	0.9962365591
0.0006578674	0.7905913978	0.9965053763
0.0006451372	0.7924731183	0.9965053763
0.0006411233	0.7924731183	0.9967741935
0.0005922269	0.7975806452	0.9967741935
0.0005911345	0.7975806452	0.9970430108
0.0005759164	0.7986559140	0.9970430108
0.0005752718	0.7986559140	0.9973118280
0.0005656934	0.8000000000	0.9973118280
0.0005630468	0.8000000000	0.9975806452
0.0005561732	0.8010752688	0.9975806452
0.0005533954	0.8010752688	0.9978494624
0.0004576113	0.8126344086	0.9978494624
0.0004558668	0.8126344086	0.9981182796
0.0004529290	0.8134408602	0.9981182796
0.0004515518	0.8134408602	0.9983870968
0.0004378971	0.8145161290	0.9983870968
0.0004374367	0.8150537634	0.9983870968
0.0003577317	0.8293010753	0.9983870968
0.0003572062	0.8298387097	0.9983870968
0.0002565582	0.8524193548	0.9983870968
0.0002552857	0.8529569892	0.9983870968
0.0002282056	0.8583333333	0.9983870968
0.0002263478	0.8583333333	0.9989247312
0.0002016888	0.8669354839	0.9989247312
0.0002001852	0.8669354839	0.9991935484
0.0001570665	0.8811827957	0.9991935484
0.0001569072	0.8811827957	0.9994623656
0.0001314898	0.8889784946	0.9994623656
0.0001309568	0.8895161290	0.9994623656
0.0000975662	0.9075268817	0.9994623656
0.0000955390	0.9075268817	1.0000000000
0.0000181039	0.9779569892	1.0000000000
0.0000180142	0.9784946237	1.0000000000
0.0000015218	1.0000000000	1.0000000000


==> newData/MatchingCNNDropoutClassNoAugment-DiffObjects-ROCCurve.csv <==
threshold		fpr		tpr
0.9999978542	0.0000000000	0.0002688172
0.9999834299	0.0000000000	0.0056451613
0.9999833107	0.0000000000	0.0061827957
0.9999824762	0.0000000000	0.0067204301
0.9999819398	0.0000000000	0.0072580645
0.9999772310	0.0000000000	0.0088709677
0.9999769330	0.0000000000	0.0094086022
0.9999731779	0.0000000000	0.0107526882
0.9999722242	0.0000000000	0.0115591398
0.9999698400	0.0000000000	0.0126344086
0.9999694228	0.0000000000	0.0131720430
0.9999405742	0.0000000000	0.0236559140
0.9999400377	0.0000000000	0.0241935484
0.9998683929	0.0000000000	0.0411290323
0.9998637438	0.0000000000	0.0416666667
0.9998613000	0.0000000000	0.0427419355
0.9998608828	0.0000000000	0.0432795699
0.9998269081	0.0000000000	0.0478494624
0.9998248219	0.0000000000	0.0486559140
0.9998113513	0.0000000000	0.0513440860
0.9998099804	0.0000000000	0.0518817204
0.9998092055	0.0000000000	0.0521505376
0.9998085499	0.0000000000	0.0526881720
0.9996796250	0.0000000000	0.0706989247
0.9996773005	0.0000000000	0.0712365591
0.9996737242	0.0000000000	0.0720430108
0.9996736646	0.0000000000	0.0725806452
0.9996694326	0.0000000000	0.0728494624
0.9996673465	0.0000000000	0.0733870968
0.9995918274	0.0000000000	0.0774193548
0.9995892048	0.0000000000	0.0779569892
0.9995312095	0.0000000000	0.0825268817
0.9995297790	0.0000000000	0.0830645161
0.9993503690	0.0000000000	0.0981182796
0.9993484020	0.0000000000	0.0991935484
0.9988343716	0.0000000000	0.1244623656
0.9988331199	0.0000000000	0.1250000000
0.9988091588	0.0000000000	0.1258064516
0.9987586737	0.0000000000	0.1263440860
0.9983515739	0.0000000000	0.1397849462
0.9983429909	0.0000000000	0.1403225806
0.9972199202	0.0000000000	0.1642473118
0.9972161055	0.0000000000	0.1647849462
0.9965046048	0.0000000000	0.1784946237
0.9964609146	0.0000000000	0.1790322581
0.9963504076	0.0000000000	0.1827956989
0.9963316321	0.0000000000	0.1833333333
0.9955851436	0.0000000000	0.1954301075
0.9955836535	0.0000000000	0.1959677419
0.9948702455	0.0000000000	0.2045698925
0.9948230386	0.0000000000	0.2051075269
0.9947836399	0.0000000000	0.2059139785
0.9947776794	0.0000000000	0.2064516129
0.9938827157	0.0000000000	0.2174731183
0.9938634038	0.0000000000	0.2180107527
0.9930711985	0.0000000000	0.2258064516
0.9930486083	0.0002688172	0.2258064516
0.9921210408	0.0002688172	0.2322580645
0.9919477105	0.0002688172	0.2327956989
0.9905010462	0.0002688172	0.2427419355
0.9904943705	0.0002688172	0.2432795699
0.9883639812	0.0002688172	0.2604838710
0.9883598089	0.0002688172	0.2610215054
0.9874315858	0.0002688172	0.2666666667
0.9873862267	0.0002688172	0.2672043011
0.9865906239	0.0002688172	0.2731182796
0.9864923954	0.0002688172	0.2736559140
0.9862172008	0.0002688172	0.2739247312
0.9861843586	0.0002688172	0.2744623656
0.9847112298	0.0002688172	0.2849462366
0.9845647216	0.0002688172	0.2854838710
0.9827042222	0.0002688172	0.2932795699
0.9826729298	0.0002688172	0.2938172043
0.9788581729	0.0002688172	0.3118279570
0.9787897468	0.0002688172	0.3123655914
0.9786744118	0.0002688172	0.3129032258
0.9786081314	0.0002688172	0.3134408602
0.9771968722	0.0002688172	0.3177419355
0.9771251082	0.0002688172	0.3182795699
0.9769347906	0.0002688172	0.3190860215
0.9769046903	0.0002688172	0.3201612903
0.9737625122	0.0002688172	0.3298387097
0.9737451673	0.0002688172	0.3303763441
0.9692233801	0.0002688172	0.3422043011
0.9691618085	0.0002688172	0.3427419355
0.9625477791	0.0002688172	0.3591397849
0.9625388384	0.0002688172	0.3596774194
0.9612287283	0.0002688172	0.3623655914
0.9611659646	0.0002688172	0.3629032258
0.9601252675	0.0002688172	0.3666666667
0.9601141214	0.0002688172	0.3672043011
0.9548780322	0.0002688172	0.3793010753
0.9548059702	0.0002688172	0.3798387097
0.9510868192	0.0002688172	0.3876344086
0.9507080317	0.0002688172	0.3881720430
0.9497249722	0.0002688172	0.3897849462
0.9497134089	0.0002688172	0.3903225806
0.9458841085	0.0002688172	0.3978494624
0.9457631111	0.0005376344	0.3978494624
0.9382104278	0.0005376344	0.4067204301
0.9375982285	0.0005376344	0.4077956989
0.9315331578	0.0005376344	0.4174731183
0.9314319491	0.0005376344	0.4180107527
0.9301643372	0.0005376344	0.4204301075
0.9300202131	0.0005376344	0.4209677419
0.9211639166	0.0005376344	0.4325268817
0.9210092425	0.0005376344	0.4330645161
0.9205715060	0.0005376344	0.4341397849
0.9203876853	0.0005376344	0.4346774194
0.9172894359	0.0005376344	0.4387096774
0.9171999097	0.0008064516	0.4387096774
0.9103764296	0.0008064516	0.4459677419
0.9100233912	0.0008064516	0.4465053763
0.9008247256	0.0008064516	0.4580645161
0.8998633027	0.0008064516	0.4586021505
0.8852989674	0.0008064516	0.4728494624
0.8852636814	0.0010752688	0.4728494624
0.8819363117	0.0010752688	0.4741935484
0.8812708855	0.0013440860	0.4741935484
0.8685809374	0.0013440860	0.4827956989
0.8685760498	0.0013440860	0.4833333333
0.8643090129	0.0013440860	0.4868279570
0.8640218973	0.0013440860	0.4873655914
0.8576775789	0.0013440860	0.4930107527
0.8575181365	0.0016129032	0.4930107527
0.8550466299	0.0016129032	0.4940860215
0.8547806740	0.0018817204	0.4940860215
0.8539578319	0.0018817204	0.4951612903
0.8526641130	0.0021505376	0.4951612903
0.8511121273	0.0021505376	0.4962365591
0.8502392769	0.0024193548	0.4962365591
0.8465183377	0.0024193548	0.4981182796
0.8463774323	0.0024193548	0.4986559140
0.8445958495	0.0024193548	0.4994623656
0.8443832994	0.0026881720	0.4994623656
0.8302818537	0.0026881720	0.5072580645
0.8302559257	0.0026881720	0.5077956989
0.8295793533	0.0026881720	0.5086021505
0.8291943073	0.0026881720	0.5091397849
0.8287705779	0.0026881720	0.5094086022
0.8280071616	0.0029569892	0.5094086022
0.8240565658	0.0029569892	0.5120967742
0.8230091929	0.0032258065	0.5120967742
0.8169862032	0.0032258065	0.5153225806
0.8166761398	0.0032258065	0.5158602151
0.8127499819	0.0032258065	0.5190860215
0.8122343421	0.0034946237	0.5190860215
0.8111284375	0.0034946237	0.5198924731
0.8110293150	0.0037634409	0.5198924731
0.8107761145	0.0037634409	0.5201612903
0.8104703426	0.0040322581	0.5201612903
0.8051030040	0.0040322581	0.5233870968
0.8038486838	0.0040322581	0.5239247312
0.8030849695	0.0040322581	0.5244623656
0.8029928207	0.0040322581	0.5250000000
0.8028608561	0.0043010753	0.5250000000
0.7959093451	0.0043010753	0.5293010753
0.7954471111	0.0045698925	0.5293010753
0.7906671166	0.0045698925	0.5333333333
0.7898916602	0.0048387097	0.5333333333
0.7851401567	0.0048387097	0.5357526882
0.7846416831	0.0051075269	0.5357526882
0.7838356495	0.0051075269	0.5360215054
0.7836145163	0.0053763441	0.5360215054
0.7805444598	0.0053763441	0.5376344086
0.7797139287	0.0053763441	0.5381720430
0.7637192011	0.0053763441	0.5465053763
0.7633653283	0.0053763441	0.5470430108
0.7531521320	0.0053763441	0.5524193548
0.7530720234	0.0053763441	0.5529569892
0.7471752167	0.0053763441	0.5567204301
0.7465139031	0.0053763441	0.5572580645
0.7443351746	0.0053763441	0.5580645161
0.7443326116	0.0056451613	0.5580645161
0.7425350547	0.0056451613	0.5594086022
0.7387921810	0.0064516129	0.5594086022
0.7365364432	0.0064516129	0.5602150538
0.7362973094	0.0067204301	0.5602150538
0.7338252068	0.0067204301	0.5615591398
0.7325103879	0.0069892473	0.5615591398
0.7236082554	0.0069892473	0.5650537634
0.7226185203	0.0072580645	0.5650537634
0.7223485708	0.0072580645	0.5653225806
0.7216956019	0.0077956989	0.5653225806
0.7207921743	0.0077956989	0.5655913978
0.7205469608	0.0080645161	0.5655913978
0.7180658579	0.0080645161	0.5674731183
0.7167925835	0.0083333333	0.5674731183
0.7140352130	0.0083333333	0.5688172043
0.7114595175	0.0088709677	0.5688172043
0.7074237466	0.0088709677	0.5706989247
0.7073188424	0.0088709677	0.5712365591
0.7067118287	0.0091397849	0.5712365591
0.7063575387	0.0091397849	0.5715053763
0.7062488794	0.0094086022	0.5715053763
0.7059621811	0.0094086022	0.5717741935
0.7058397532	0.0096774194	0.5717741935
0.7001119256	0.0096774194	0.5747311828
0.7000660300	0.0099462366	0.5747311828
0.6913928986	0.0099462366	0.5782258065
0.6913382411	0.0102150538	0.5782258065
0.6905217767	0.0102150538	0.5787634409
0.6898715496	0.0104838710	0.5787634409
0.6861757040	0.0104838710	0.5806451613
0.6859123707	0.0107526882	0.5806451613
0.6851523519	0.0107526882	0.5814516129
0.6849009991	0.0110215054	0.5814516129
0.6810700893	0.0110215054	0.5849462366
0.6808569431	0.0112903226	0.5849462366
0.6806542277	0.0112903226	0.5852150538
0.6786763072	0.0115591398	0.5852150538
0.6737934947	0.0115591398	0.5873655914
0.6724880338	0.0118279570	0.5873655914
0.6653103232	0.0118279570	0.5924731183
0.6649665833	0.0120967742	0.5924731183
0.6619681716	0.0120967742	0.5935483871
0.6615715623	0.0123655914	0.5935483871
0.6544702053	0.0123655914	0.5954301075
0.6542000771	0.0123655914	0.5959677419
0.6522361636	0.0123655914	0.5970430108
0.6514594555	0.0129032258	0.5970430108
0.6433072090	0.0129032258	0.6005376344
0.6411271095	0.0131720430	0.6005376344
0.6406588554	0.0131720430	0.6008064516
0.6396713853	0.0134408602	0.6008064516
0.6393662095	0.0134408602	0.6010752688
0.6393326521	0.0137096774	0.6010752688
0.6391897798	0.0137096774	0.6016129032
0.6391867995	0.0139784946	0.6016129032
0.6391054392	0.0139784946	0.6021505376
0.6382408142	0.0145161290	0.6021505376
0.6356253624	0.0145161290	0.6032258065
0.6349249482	0.0147849462	0.6032258065
0.6316263676	0.0147849462	0.6048387097
0.6307669282	0.0153225806	0.6048387097
0.6304948330	0.0153225806	0.6051075269
0.6289170384	0.0163978495	0.6051075269
0.6282088161	0.0163978495	0.6059139785
0.6281821132	0.0166666667	0.6059139785
0.6274563670	0.0166666667	0.6075268817
0.6272608042	0.0169354839	0.6075268817
0.6272577047	0.0169354839	0.6080645161
0.6248440146	0.0169354839	0.6094086022
0.6241332889	0.0172043011	0.6094086022
0.6217423677	0.0172043011	0.6104838710
0.6213397384	0.0177419355	0.6104838710
0.6211856008	0.0177419355	0.6110215054
0.6209716201	0.0177419355	0.6120967742
0.6205437779	0.0177419355	0.6126344086
0.6201491952	0.0180107527	0.6126344086
0.6188721657	0.0180107527	0.6134408602
0.6184611320	0.0182795699	0.6134408602
0.6165606380	0.0182795699	0.6147849462
0.6156845093	0.0185483871	0.6147849462
0.6156327724	0.0185483871	0.6153225806
0.6150060892	0.0188172043	0.6153225806
0.6147284508	0.0188172043	0.6158602151
0.6117267013	0.0201612903	0.6158602151
0.6111930013	0.0201612903	0.6163978495
0.6108836532	0.0204301075	0.6163978495
0.6101388335	0.0204301075	0.6166666667
0.6095572114	0.0204301075	0.6172043011
0.6088651419	0.0204301075	0.6177419355
0.6084213257	0.0206989247	0.6177419355
0.6072404385	0.0206989247	0.6182795699
0.6066830158	0.0212365591	0.6182795699
0.6028497815	0.0212365591	0.6196236559
0.6019809842	0.0215053763	0.6196236559
0.6014363170	0.0215053763	0.6198924731
0.6005944014	0.0217741935	0.6198924731
0.6004740596	0.0217741935	0.6201612903
0.5999673605	0.0220430108	0.6201612903
0.5975620747	0.0220430108	0.6209677419
0.5967559814	0.0223118280	0.6209677419
0.5966211557	0.0228494624	0.6209677419
0.5962113738	0.0231182796	0.6209677419
0.5955853462	0.0231182796	0.6215053763
0.5946491957	0.0241935484	0.6215053763
0.5940335989	0.0241935484	0.6220430108
0.5939115882	0.0244623656	0.6220430108
0.5920001864	0.0244623656	0.6225806452
0.5916298032	0.0250000000	0.6225806452
0.5914816856	0.0250000000	0.6231182796
0.5913037062	0.0252688172	0.6231182796
0.5911774039	0.0252688172	0.6236559140
0.5883948207	0.0258064516	0.6236559140
0.5878133774	0.0258064516	0.6239247312
0.5866996646	0.0263440860	0.6239247312
0.5866085887	0.0263440860	0.6241935484
0.5856381059	0.0268817204	0.6241935484
0.5828759670	0.0268817204	0.6250000000
0.5821699500	0.0268817204	0.6255376344
0.5816833377	0.0274193548	0.6255376344
0.5807674527	0.0274193548	0.6258064516
0.5799989700	0.0276881720	0.6258064516
0.5794799924	0.0276881720	0.6263440860
0.5782781243	0.0279569892	0.6263440860
0.5780787468	0.0279569892	0.6266129032
0.5780662894	0.0282258065	0.6266129032
0.5780305266	0.0282258065	0.6271505376
0.5772414804	0.0282258065	0.6276881720
0.5768609047	0.0287634409	0.6276881720
0.5747052431	0.0287634409	0.6279569892
0.5746280551	0.0290322581	0.6279569892
0.5735502839	0.0290322581	0.6290322581
0.5735003948	0.0293010753	0.6290322581
0.5727207065	0.0293010753	0.6295698925
0.5718249679	0.0298387097	0.6295698925
0.5701786876	0.0298387097	0.6306451613
0.5696331859	0.0298387097	0.6317204301
0.5686314106	0.0298387097	0.6322580645
0.5682752132	0.0303763441	0.6322580645
0.5610365868	0.0303763441	0.6387096774
0.5608741641	0.0306451613	0.6387096774
0.5606324077	0.0306451613	0.6389784946
0.5600450635	0.0311827957	0.6389784946
0.5583308935	0.0311827957	0.6397849462
0.5581641793	0.0314516129	0.6397849462
0.5577548146	0.0314516129	0.6400537634
0.5556362867	0.0327956989	0.6400537634
0.5492877960	0.0327956989	0.6419354839
0.5465952158	0.0333333333	0.6419354839
0.5455436110	0.0333333333	0.6427419355
0.5452312231	0.0336021505	0.6427419355
0.5410272479	0.0336021505	0.6451612903
0.5395227671	0.0349462366	0.6451612903
0.5379438400	0.0349462366	0.6459677419
0.5367319584	0.0354838710	0.6459677419
0.5363997817	0.0354838710	0.6465053763
0.5359684825	0.0357526882	0.6465053763
0.5351364613	0.0357526882	0.6473118280
0.5347765088	0.0362903226	0.6473118280
0.5347687602	0.0362903226	0.6475806452
0.5345216393	0.0370967742	0.6475806452
0.5339328051	0.0370967742	0.6481182796
0.5337806344	0.0373655914	0.6481182796
0.5334496498	0.0373655914	0.6486559140
0.5327355862	0.0373655914	0.6489247312
0.5311732888	0.0384408602	0.6489247312
0.5291535258	0.0384408602	0.6508064516
0.5290102363	0.0387096774	0.6508064516
0.5266967416	0.0387096774	0.6529569892
0.5262979865	0.0389784946	0.6529569892
0.5261528492	0.0389784946	0.6532258065
0.5259388685	0.0395161290	0.6532258065
0.5256604552	0.0395161290	0.6534946237
0.5255060196	0.0397849462	0.6534946237
0.5249268413	0.0397849462	0.6537634409
0.5245469213	0.0400537634	0.6537634409
0.5235768557	0.0400537634	0.6540322581
0.5234942436	0.0400537634	0.6545698925
0.5232072473	0.0400537634	0.6548387097
0.5229047537	0.0403225806	0.6548387097
0.5223919749	0.0403225806	0.6551075269
0.5217818022	0.0408602151	0.6551075269
0.5181508064	0.0408602151	0.6561827957
0.5181432366	0.0411290323	0.6561827957
0.5177825689	0.0411290323	0.6569892473
0.5174070001	0.0413978495	0.6569892473
0.5173145533	0.0413978495	0.6572580645
0.5168477893	0.0422043011	0.6572580645
0.5142393708	0.0422043011	0.6586021505
0.5131421089	0.0427419355	0.6586021505
0.5087432861	0.0427419355	0.6623655914
0.5087234378	0.0430107527	0.6623655914
0.5086560249	0.0430107527	0.6626344086
0.5085723400	0.0432795699	0.6626344086
0.5082100630	0.0432795699	0.6631720430
0.5071341395	0.0435483871	0.6631720430
0.5052106977	0.0435483871	0.6639784946
0.5049231648	0.0438172043	0.6639784946
0.5042894483	0.0438172043	0.6642473118
0.5039330721	0.0438172043	0.6647849462
0.5038394928	0.0438172043	0.6650537634
0.5037037134	0.0440860215	0.6650537634
0.5035953522	0.0440860215	0.6653225806
0.5024291277	0.0440860215	0.6661290323
0.5020146966	0.0440860215	0.6666666667
0.5014272332	0.0446236559	0.6666666667
0.5011909604	0.0446236559	0.6669354839
0.5009565353	0.0451612903	0.6669354839
0.5009295344	0.0454301075	0.6669354839
0.5008350611	0.0454301075	0.6672043011
0.5000254512	0.0456989247	0.6672043011
0.4978024662	0.0456989247	0.6680107527
0.4975148141	0.0459677419	0.6680107527
0.4972870052	0.0459677419	0.6682795699
0.4969319403	0.0462365591	0.6682795699
0.4940293729	0.0462365591	0.6693548387
0.4934635758	0.0467741935	0.6693548387
0.4929292500	0.0467741935	0.6698924731
0.4925320148	0.0470430108	0.6698924731
0.4924609065	0.0470430108	0.6704301075
0.4917932153	0.0470430108	0.6706989247
0.4909008443	0.0481182796	0.6706989247
0.4906118512	0.0481182796	0.6712365591
0.4905795157	0.0481182796	0.6717741935
0.4905111194	0.0483870968	0.6717741935
0.4904522002	0.0483870968	0.6723118280
0.4895181954	0.0491935484	0.6723118280
0.4890753031	0.0491935484	0.6728494624
0.4883669019	0.0497311828	0.6728494624
0.4882985055	0.0497311828	0.6731182796
0.4879107475	0.0500000000	0.6731182796
0.4866580963	0.0500000000	0.6736559140
0.4866239429	0.0502688172	0.6736559140
0.4828678668	0.0502688172	0.6744623656
0.4828185141	0.0505376344	0.6744623656
0.4826082289	0.0505376344	0.6747311828
0.4811733961	0.0513440860	0.6747311828
0.4807904661	0.0513440860	0.6758064516
0.4806316495	0.0513440860	0.6760752688
0.4800116420	0.0516129032	0.6760752688
0.4796586037	0.0516129032	0.6763440860
0.4795600474	0.0518817204	0.6763440860
0.4793073535	0.0518817204	0.6766129032
0.4786000252	0.0521505376	0.6766129032
0.4782036841	0.0521505376	0.6774193548
0.4779801667	0.0524193548	0.6774193548
0.4775673151	0.0524193548	0.6776881720
0.4767971635	0.0526881720	0.6776881720
0.4766185284	0.0526881720	0.6782258065
0.4732269049	0.0526881720	0.6798387097
0.4731552005	0.0532258065	0.6798387097
0.4729097784	0.0532258065	0.6801075269
0.4724218845	0.0537634409	0.6801075269
0.4712693095	0.0537634409	0.6811827957
0.4709863663	0.0540322581	0.6811827957
0.4701948166	0.0540322581	0.6827956989
0.4699347913	0.0540322581	0.6833333333
0.4690635204	0.0540322581	0.6838709677
0.4675311744	0.0548387097	0.6838709677
0.4669433236	0.0548387097	0.6844086022
0.4668120444	0.0548387097	0.6849462366
0.4655540287	0.0548387097	0.6857526882
0.4645965397	0.0551075269	0.6857526882
0.4634596109	0.0551075269	0.6862903226
0.4634073675	0.0556451613	0.6862903226
0.4627388418	0.0556451613	0.6870967742
0.4627348781	0.0561827957	0.6870967742
0.4621588290	0.0561827957	0.6873655914
0.4620551169	0.0561827957	0.6879032258
0.4614945054	0.0561827957	0.6881720430
0.4606203139	0.0567204301	0.6881720430
0.4596356452	0.0567204301	0.6892473118
0.4592367411	0.0572580645	0.6892473118
0.4575267434	0.0572580645	0.6895161290
0.4573399723	0.0575268817	0.6895161290
0.4564622343	0.0575268817	0.6905913978
0.4551096261	0.0580645161	0.6905913978
0.4547005594	0.0580645161	0.6913978495
0.4539506137	0.0580645161	0.6916666667
0.4533160627	0.0586021505	0.6916666667
0.4530845582	0.0586021505	0.6922043011
0.4524452984	0.0588709677	0.6922043011
0.4515107274	0.0588709677	0.6927419355
0.4502423704	0.0607526882	0.6927419355
0.4498583376	0.0607526882	0.6930107527
0.4498242438	0.0610215054	0.6930107527
0.4495434165	0.0610215054	0.6935483871
0.4488314092	0.0620967742	0.6935483871
0.4486450255	0.0620967742	0.6938172043
0.4475325644	0.0629032258	0.6938172043
0.4473934472	0.0629032258	0.6940860215
0.4461888075	0.0629032258	0.6946236559
0.4458582997	0.0631720430	0.6946236559
0.4456421137	0.0631720430	0.6948924731
0.4453011155	0.0634408602	0.6948924731
0.4428957403	0.0634408602	0.6965053763
0.4424391985	0.0639784946	0.6965053763
0.4422360361	0.0639784946	0.6967741935
0.4418990314	0.0642473118	0.6967741935
0.4411172271	0.0642473118	0.6970430108
0.4408020079	0.0645161290	0.6970430108
0.4403847754	0.0645161290	0.6973118280
0.4398081303	0.0650537634	0.6973118280
0.4391227663	0.0650537634	0.6975806452
0.4391194284	0.0653225806	0.6975806452
0.4383128583	0.0653225806	0.6981182796
0.4380962551	0.0655913978	0.6981182796
0.4372249544	0.0655913978	0.6994623656
0.4371709824	0.0658602151	0.6994623656
0.4371477664	0.0658602151	0.6997311828
0.4368227720	0.0661290323	0.6997311828
0.4361973107	0.0661290323	0.7000000000
0.4360155165	0.0663978495	0.7000000000
0.4353879988	0.0663978495	0.7002688172
0.4352593720	0.0666666667	0.7002688172
0.4343740642	0.0666666667	0.7008064516
0.4342993498	0.0669354839	0.7008064516
0.4335984290	0.0669354839	0.7010752688
0.4334996641	0.0674731183	0.7010752688
0.4318566322	0.0674731183	0.7026881720
0.4306006134	0.0688172043	0.7026881720
0.4305825233	0.0688172043	0.7029569892
0.4279810786	0.0696236559	0.7029569892
0.4276254773	0.0696236559	0.7037634409
0.4272662997	0.0698924731	0.7037634409
0.4268788993	0.0698924731	0.7045698925
0.4261335135	0.0698924731	0.7051075269
0.4260491431	0.0701612903	0.7051075269
0.4253639579	0.0701612903	0.7053763441
0.4250112474	0.0701612903	0.7059139785
0.4247814417	0.0704301075	0.7059139785
0.4242136776	0.0704301075	0.7061827957
0.4226341546	0.0706989247	0.7061827957
0.4214459360	0.0706989247	0.7064516129
0.4204480350	0.0715053763	0.7064516129
0.4195475578	0.0715053763	0.7072580645
0.4194982350	0.0717741935	0.7072580645
0.4194620550	0.0717741935	0.7077956989
0.4186939895	0.0720430108	0.7077956989
0.4175554812	0.0720430108	0.7091397849
0.4171940386	0.0723118280	0.7091397849
0.4169547260	0.0723118280	0.7094086022
0.4167540073	0.0728494624	0.7094086022
0.4167182148	0.0728494624	0.7099462366
0.4166192114	0.0731182796	0.7099462366
0.4163586795	0.0731182796	0.7104838710
0.4154408276	0.0736559140	0.7104838710
0.4144165814	0.0736559140	0.7107526882
0.4140708745	0.0741935484	0.7107526882
0.4140290618	0.0741935484	0.7110215054
0.4119273126	0.0750000000	0.7110215054
0.4107200205	0.0750000000	0.7118279570
0.4102539122	0.0752688172	0.7118279570
0.4095090032	0.0752688172	0.7131720430
0.4091981053	0.0755376344	0.7131720430
0.4086205959	0.0755376344	0.7134408602
0.4081747532	0.0760752688	0.7134408602
0.4079017937	0.0760752688	0.7139784946
0.4077464342	0.0760752688	0.7142473118
0.4062545598	0.0768817204	0.7142473118
0.4062509537	0.0768817204	0.7145161290
0.4058418274	0.0771505376	0.7145161290
0.4052306712	0.0771505376	0.7147849462
0.4052078128	0.0774193548	0.7147849462
0.4042849541	0.0774193548	0.7158602151
0.4039735198	0.0779569892	0.7158602151
0.4032802582	0.0779569892	0.7161290323
0.4031556547	0.0782258065	0.7161290323
0.4028310478	0.0782258065	0.7166666667
0.4025759697	0.0784946237	0.7166666667
0.4021679759	0.0784946237	0.7172043011
0.4020673633	0.0787634409	0.7172043011
0.4017633200	0.0787634409	0.7180107527
0.4017373025	0.0790322581	0.7180107527
0.4016571939	0.0790322581	0.7182795699
0.4016558230	0.0793010753	0.7182795699
0.4008171856	0.0793010753	0.7188172043
0.4005575478	0.0795698925	0.7188172043
0.4000755847	0.0795698925	0.7193548387
0.3996001482	0.0801075269	0.7193548387
0.3988640904	0.0801075269	0.7196236559
0.3983618319	0.0801075269	0.7201612903
0.3978342712	0.0801075269	0.7206989247
0.3972457647	0.0806451613	0.7206989247
0.3968241215	0.0806451613	0.7215053763
0.3968058228	0.0809139785	0.7215053763
0.3967707455	0.0809139785	0.7217741935
0.3964666724	0.0811827957	0.7217741935
0.3963760734	0.0811827957	0.7220430108
0.3963568807	0.0814516129	0.7220430108
0.3956631720	0.0814516129	0.7223118280
0.3952013552	0.0825268817	0.7223118280
0.3950153589	0.0825268817	0.7225806452
0.3949916065	0.0827956989	0.7225806452
0.3945387006	0.0827956989	0.7231182796
0.3944645822	0.0830645161	0.7231182796
0.3943744600	0.0830645161	0.7236559140
0.3939580321	0.0833333333	0.7236559140
0.3932235837	0.0833333333	0.7241935484
0.3931516111	0.0836021505	0.7241935484
0.3929644525	0.0836021505	0.7244623656
0.3928933740	0.0838709677	0.7244623656
0.3922067881	0.0838709677	0.7250000000
0.3914834857	0.0849462366	0.7250000000
0.3906523287	0.0849462366	0.7258064516
0.3903478682	0.0852150538	0.7258064516
0.3902980387	0.0852150538	0.7260752688
0.3897462487	0.0857526882	0.7260752688
0.3896200061	0.0862903226	0.7260752688
0.3894408047	0.0862903226	0.7263440860
0.3882143497	0.0876344086	0.7263440860
0.3880813122	0.0876344086	0.7266129032
0.3879189789	0.0879032258	0.7266129032
0.3872035742	0.0879032258	0.7271505376
0.3870770335	0.0881720430	0.7271505376
0.3867512047	0.0881720430	0.7276881720
0.3863806725	0.0884408602	0.7276881720
0.3862691224	0.0884408602	0.7279569892
0.3854601383	0.0892473118	0.7279569892
0.3838053644	0.0892473118	0.7301075269
0.3829955161	0.0897849462	0.7301075269
0.3827294409	0.0897849462	0.7303763441
0.3824593425	0.0905913978	0.7303763441
0.3815354705	0.0905913978	0.7311827957
0.3813873231	0.0908602151	0.7311827957
0.3813082278	0.0908602151	0.7314516129
0.3808364570	0.0913978495	0.7314516129
0.3802359998	0.0913978495	0.7317204301
0.3800792694	0.0913978495	0.7322580645
0.3792000115	0.0919354839	0.7322580645
0.3790681362	0.0919354839	0.7325268817
0.3789730966	0.0922043011	0.7325268817
0.3783593774	0.0922043011	0.7327956989
0.3778565228	0.0930107527	0.7327956989
0.3778436184	0.0930107527	0.7330645161
0.3776800931	0.0932795699	0.7330645161
0.3774014711	0.0932795699	0.7338709677
0.3772170842	0.0938172043	0.7338709677
0.3771163821	0.0938172043	0.7341397849
0.3770975471	0.0940860215	0.7341397849
0.3770265281	0.0940860215	0.7346774194
0.3770139813	0.0943548387	0.7346774194
0.3768783510	0.0943548387	0.7352150538
0.3768542111	0.0946236559	0.7352150538
0.3764582574	0.0946236559	0.7357526882
0.3761887848	0.0948924731	0.7357526882
0.3752270639	0.0948924731	0.7368279570
0.3741824031	0.0970430108	0.7368279570
0.3733825982	0.0970430108	0.7373655914
0.3732823431	0.0973118280	0.7373655914
0.3723177910	0.0973118280	0.7376344086
0.3720589578	0.0981182796	0.7376344086
0.3718637526	0.0981182796	0.7381720430
0.3711411059	0.0986559140	0.7381720430
0.3707371950	0.0986559140	0.7384408602
0.3706452847	0.0989247312	0.7384408602
0.3705406487	0.0989247312	0.7389784946
0.3704461753	0.0991935484	0.7389784946
0.3701319993	0.0991935484	0.7392473118
0.3687950373	0.1000000000	0.7392473118
0.3681360483	0.1000000000	0.7395161290
0.3680008054	0.1000000000	0.7400537634
0.3675732613	0.1005376344	0.7400537634
0.3667236567	0.1005376344	0.7408602151
0.3661177754	0.1013440860	0.7408602151
0.3659985960	0.1013440860	0.7411290323
0.3656961918	0.1021505376	0.7411290323
0.3650276363	0.1021505376	0.7413978495
0.3648679852	0.1021505376	0.7419354839
0.3648546636	0.1024193548	0.7419354839
0.3648194075	0.1024193548	0.7422043011
0.3647473454	0.1026881720	0.7422043011
0.3639982939	0.1026881720	0.7430107527
0.3637533188	0.1029569892	0.7430107527
0.3636939824	0.1029569892	0.7438172043
0.3636860251	0.1029569892	0.7440860215
0.3633466959	0.1043010753	0.7440860215
0.3633221090	0.1043010753	0.7443548387
0.3626974523	0.1051075269	0.7443548387
0.3626122475	0.1051075269	0.7446236559
0.3625029027	0.1053763441	0.7446236559
0.3624476492	0.1053763441	0.7448924731
0.3615056872	0.1064516129	0.7448924731
0.3608343899	0.1064516129	0.7459677419
0.3602386117	0.1072580645	0.7459677419
0.3600410819	0.1072580645	0.7465053763
0.3596571684	0.1075268817	0.7465053763
0.3593471050	0.1075268817	0.7470430108
0.3593284190	0.1077956989	0.7470430108
0.3585206866	0.1077956989	0.7478494624
0.3578897119	0.1086021505	0.7478494624
0.3577514887	0.1086021505	0.7481182796
0.3575504124	0.1086021505	0.7489247312
0.3562332392	0.1086021505	0.7502688172
0.3559983671	0.1088709677	0.7502688172
0.3559637964	0.1088709677	0.7508064516
0.3547964394	0.1096774194	0.7508064516
0.3547613025	0.1096774194	0.7510752688
0.3535142243	0.1104838710	0.7510752688
0.3528878987	0.1104838710	0.7516129032
0.3524155021	0.1118279570	0.7516129032
0.3522754014	0.1118279570	0.7524193548
0.3510321379	0.1129032258	0.7524193548
0.3498397768	0.1129032258	0.7534946237
0.3495678306	0.1137096774	0.7534946237
0.3491269648	0.1137096774	0.7537634409
0.3488266766	0.1142473118	0.7537634409
0.3478887975	0.1142473118	0.7545698925
0.3465492427	0.1147849462	0.7545698925
0.3457085192	0.1147849462	0.7553763441
0.3449172080	0.1161290323	0.7553763441
0.3448047340	0.1161290323	0.7556451613
0.3437763751	0.1172043011	0.7556451613
0.3431880474	0.1172043011	0.7561827957
0.3426460028	0.1180107527	0.7561827957
0.3421572447	0.1180107527	0.7564516129
0.3416282237	0.1185483871	0.7564516129
0.3415668309	0.1185483871	0.7567204301
0.3412869573	0.1185483871	0.7572580645
0.3411452770	0.1190860215	0.7572580645
0.3408368528	0.1190860215	0.7577956989
0.3402252197	0.1196236559	0.7577956989
0.3400238156	0.1201612903	0.7577956989
0.3398459554	0.1201612903	0.7580645161
0.3395121694	0.1206989247	0.7580645161
0.3392335176	0.1206989247	0.7586021505
0.3391932845	0.1209677419	0.7586021505
0.3389031589	0.1209677419	0.7588709677
0.3385173380	0.1212365591	0.7588709677
0.3385056853	0.1212365591	0.7591397849
0.3383529484	0.1215053763	0.7591397849
0.3382441998	0.1215053763	0.7594086022
0.3368683457	0.1228494624	0.7594086022
0.3365620077	0.1228494624	0.7596774194
0.3357730508	0.1236559140	0.7596774194
0.3352524042	0.1236559140	0.7607526882
0.3346034884	0.1241935484	0.7607526882
0.3338992894	0.1241935484	0.7612903226
0.3337624967	0.1247311828	0.7612903226
0.3337248564	0.1247311828	0.7615591398
0.3321109712	0.1260752688	0.7615591398
0.3317126036	0.1260752688	0.7618279570
0.3316957355	0.1263440860	0.7618279570
0.3316337168	0.1263440860	0.7620967742
0.3315692246	0.1266129032	0.7620967742
0.3312136233	0.1266129032	0.7626344086
0.3310580552	0.1271505376	0.7626344086
0.3307626843	0.1271505376	0.7631720430
0.3306346536	0.1274193548	0.7631720430
0.3303779662	0.1274193548	0.7634408602
0.3302226365	0.1276881720	0.7634408602
0.3301236629	0.1276881720	0.7639784946
0.3277367949	0.1301075269	0.7639784946
0.3276901841	0.1301075269	0.7642473118
0.3264276981	0.1309139785	0.7642473118
0.3253461719	0.1309139785	0.7658602151
0.3241215944	0.1325268817	0.7658602151
0.3240765929	0.1325268817	0.7661290323
0.3239895105	0.1327956989	0.7661290323
0.3239132762	0.1327956989	0.7663978495
0.3238057494	0.1330645161	0.7663978495
0.3232621253	0.1330645161	0.7672043011
0.3227553070	0.1338709677	0.7672043011
0.3225893378	0.1338709677	0.7674731183
0.3225329220	0.1344086022	0.7674731183
0.3224781454	0.1344086022	0.7677419355
0.3204023540	0.1360215054	0.7677419355
0.3204017580	0.1360215054	0.7680107527
0.3198539913	0.1365591398	0.7680107527
0.3196402788	0.1368279570	0.7680107527
0.3189367950	0.1368279570	0.7685483871
0.3184024692	0.1370967742	0.7685483871
0.3181536198	0.1370967742	0.7693548387
0.3181406856	0.1373655914	0.7693548387
0.3178104162	0.1373655914	0.7701612903
0.3176155984	0.1381720430	0.7701612903
0.3171796501	0.1381720430	0.7709677419
0.3169155717	0.1384408602	0.7709677419
0.3166453838	0.1384408602	0.7715053763
0.3164459169	0.1389784946	0.7715053763
0.3164156675	0.1389784946	0.7717741935
0.3154987991	0.1400537634	0.7717741935
0.3154711425	0.1400537634	0.7720430108
0.3152739704	0.1403225806	0.7720430108
0.3144587874	0.1403225806	0.7725806452
0.3143593371	0.1403225806	0.7731182796
0.3137410283	0.1403225806	0.7736559140
0.3135184944	0.1405913978	0.7736559140
0.3133448660	0.1405913978	0.7739247312
0.3130678833	0.1413978495	0.7739247312
0.3129639626	0.1413978495	0.7741935484
0.3129387200	0.1416666667	0.7741935484
0.3128067255	0.1416666667	0.7744623656
0.3124335110	0.1422043011	0.7744623656
0.3124269545	0.1422043011	0.7747311828
0.3119980991	0.1427419355	0.7747311828
0.3113762438	0.1427419355	0.7758064516
0.3112328947	0.1430107527	0.7758064516
0.3110413551	0.1430107527	0.7766129032
0.3110160232	0.1432795699	0.7766129032
0.3107137680	0.1432795699	0.7768817204
0.3106730878	0.1432795699	0.7774193548
0.3100314736	0.1438172043	0.7774193548
0.3085044324	0.1438172043	0.7787634409
0.3084062338	0.1440860215	0.7787634409
0.3081589341	0.1440860215	0.7790322581
0.3075457215	0.1446236559	0.7790322581
0.3074944019	0.1446236559	0.7793010753
0.3072434962	0.1451612903	0.7793010753
0.3069508374	0.1451612903	0.7798387097
0.3066323400	0.1456989247	0.7798387097
0.3061052263	0.1456989247	0.7803763441
0.3056306839	0.1465053763	0.7803763441
0.3055068851	0.1465053763	0.7809139785
0.3050026596	0.1465053763	0.7817204301
0.3047445714	0.1467741935	0.7817204301
0.3047350347	0.1467741935	0.7822580645
0.3042070270	0.1483870968	0.7822580645
0.3041135073	0.1483870968	0.7827956989
0.3034210205	0.1491935484	0.7827956989
0.3032083511	0.1491935484	0.7830645161
0.3023504913	0.1500000000	0.7830645161
0.3022300005	0.1500000000	0.7836021505
0.3017973900	0.1508064516	0.7836021505
0.3017731309	0.1508064516	0.7838709677
0.3010322452	0.1516129032	0.7838709677
0.3008816838	0.1516129032	0.7841397849
0.3003665209	0.1524193548	0.7841397849
0.3002889752	0.1524193548	0.7844086022
0.3001708388	0.1529569892	0.7844086022
0.3001284897	0.1529569892	0.7846774194
0.2998911440	0.1534946237	0.7846774194
0.2998392284	0.1534946237	0.7849462366
0.2994705737	0.1537634409	0.7849462366
0.2994020879	0.1537634409	0.7852150538
0.2981942594	0.1548387097	0.7852150538
0.2977933884	0.1548387097	0.7860215054
0.2975115180	0.1564516129	0.7860215054
0.2969690263	0.1564516129	0.7865591398
0.2966469228	0.1567204301	0.7865591398
0.2965926528	0.1567204301	0.7868279570
0.2963506877	0.1580645161	0.7868279570
0.2960903943	0.1580645161	0.7876344086
0.2960380912	0.1583333333	0.7876344086
0.2960204184	0.1583333333	0.7879032258
0.2959329188	0.1586021505	0.7879032258
0.2959111035	0.1586021505	0.7881720430
0.2958419323	0.1588709677	0.7881720430
0.2954367399	0.1588709677	0.7889784946
0.2951168418	0.1596774194	0.7889784946
0.2950881422	0.1596774194	0.7892473118
0.2940805256	0.1602150538	0.7892473118
0.2940802872	0.1602150538	0.7895161290
0.2940784991	0.1604838710	0.7895161290
0.2936630249	0.1604838710	0.7905913978
0.2933188677	0.1607526882	0.7905913978
0.2930178344	0.1607526882	0.7908602151
0.2929721475	0.1610215054	0.7908602151
0.2927409708	0.1610215054	0.7913978495
0.2925444543	0.1615591398	0.7913978495
0.2922447622	0.1615591398	0.7916666667
0.2911713123	0.1631720430	0.7916666667
0.2908532619	0.1631720430	0.7924731183
0.2900050879	0.1645161290	0.7924731183
0.2898531854	0.1645161290	0.7927419355
0.2893238366	0.1650537634	0.7927419355
0.2890315950	0.1650537634	0.7930107527
0.2889453173	0.1655913978	0.7930107527
0.2885565460	0.1655913978	0.7935483871
0.2874297798	0.1661290323	0.7935483871
0.2871583998	0.1661290323	0.7940860215
0.2867714167	0.1669354839	0.7940860215
0.2867249548	0.1669354839	0.7943548387
0.2858506441	0.1677419355	0.7943548387
0.2858503759	0.1677419355	0.7946236559
0.2856570184	0.1680107527	0.7946236559
0.2854131460	0.1680107527	0.7951612903
0.2842985094	0.1688172043	0.7951612903
0.2839969695	0.1688172043	0.7962365591
0.2827321589	0.1698924731	0.7962365591
0.2826110125	0.1698924731	0.7965053763
0.2819208503	0.1706989247	0.7965053763
0.2818844020	0.1706989247	0.7967741935
0.2817680538	0.1709677419	0.7967741935
0.2815141082	0.1709677419	0.7970430108
0.2813060582	0.1715053763	0.7970430108
0.2804911733	0.1715053763	0.7981182796
0.2801747620	0.1717741935	0.7981182796
0.2798968852	0.1717741935	0.7983870968
0.2797182202	0.1720430108	0.7983870968
0.2796999514	0.1720430108	0.7986559140
0.2792128026	0.1728494624	0.7986559140
0.2786160707	0.1728494624	0.7989247312
0.2785567343	0.1731182796	0.7989247312
0.2784249783	0.1731182796	0.7991935484
0.2781889141	0.1733870968	0.7991935484
0.2773711979	0.1733870968	0.7997311828
0.2764132917	0.1744623656	0.7997311828
0.2763831317	0.1744623656	0.8000000000
0.2762230337	0.1747311828	0.8000000000
0.2762137353	0.1747311828	0.8002688172
0.2760198414	0.1752688172	0.8002688172
0.2756839991	0.1752688172	0.8008064516
0.2754905522	0.1755376344	0.8008064516
0.2753716707	0.1755376344	0.8013440860
0.2753401697	0.1758064516	0.8013440860
0.2746224403	0.1758064516	0.8024193548
0.2742235661	0.1766129032	0.8024193548
0.2741281688	0.1766129032	0.8026881720
0.2738433182	0.1774193548	0.8026881720
0.2734676301	0.1774193548	0.8032258065
0.2728275359	0.1790322581	0.8032258065
0.2727854848	0.1790322581	0.8034946237
0.2727818191	0.1793010753	0.8034946237
0.2727445960	0.1793010753	0.8037634409
0.2717808783	0.1801075269	0.8037634409
0.2717326581	0.1801075269	0.8043010753
0.2714851797	0.1806451613	0.8043010753
0.2711368799	0.1806451613	0.8048387097
0.2710292041	0.1809139785	0.8048387097
0.2706828713	0.1809139785	0.8051075269
0.2694495320	0.1822580645	0.8051075269
0.2693887353	0.1822580645	0.8053763441
0.2688147426	0.1827956989	0.8053763441
0.2687805891	0.1827956989	0.8056451613
0.2685470879	0.1830645161	0.8056451613
0.2679165006	0.1830645161	0.8067204301
0.2669080198	0.1844086022	0.8067204301
0.2668763697	0.1844086022	0.8069892473
0.2662094235	0.1854838710	0.8069892473
0.2661860883	0.1854838710	0.8072580645
0.2661761045	0.1857526882	0.8072580645
0.2655834258	0.1862903226	0.8072580645
0.2654221058	0.1865591398	0.8072580645
0.2649565935	0.1865591398	0.8080645161
0.2646709681	0.1873655914	0.8080645161
0.2645221055	0.1873655914	0.8086021505
0.2634957731	0.1887096774	0.8086021505
0.2633374333	0.1887096774	0.8088709677
0.2629423738	0.1895161290	0.8088709677
0.2628608942	0.1895161290	0.8091397849
0.2618317604	0.1903225806	0.8091397849
0.2616629303	0.1903225806	0.8094086022
0.2614357471	0.1913978495	0.8094086022
0.2611955404	0.1913978495	0.8096774194
0.2608312964	0.1916666667	0.8096774194
0.2605884075	0.1916666667	0.8102150538
0.2594909370	0.1938172043	0.8102150538
0.2594732940	0.1938172043	0.8104838710
0.2593563497	0.1946236559	0.8104838710
0.2591447234	0.1946236559	0.8110215054
0.2588845789	0.1951612903	0.8110215054
0.2585764527	0.1951612903	0.8112903226
0.2575897872	0.1965053763	0.8112903226
0.2565813363	0.1965053763	0.8126344086
0.2563378811	0.1970430108	0.8126344086
0.2563050389	0.1975806452	0.8126344086
0.2556932867	0.1975806452	0.8134408602
0.2556857169	0.1978494624	0.8134408602
0.2556246221	0.1978494624	0.8137096774
0.2553854287	0.1981182796	0.8137096774
0.2551972568	0.1981182796	0.8142473118
0.2551611364	0.1983870968	0.8142473118
0.2546326518	0.1983870968	0.8145161290
0.2546220124	0.1986559140	0.8145161290
0.2541871965	0.1986559140	0.8147849462
0.2536460161	0.1997311828	0.8147849462
0.2535710931	0.1997311828	0.8153225806
0.2535136640	0.2002688172	0.8153225806
0.2527977228	0.2002688172	0.8161290323
0.2520548403	0.2013440860	0.8161290323
0.2516573966	0.2013440860	0.8169354839
0.2515994310	0.2016129032	0.8169354839
0.2515172958	0.2016129032	0.8174731183
0.2515103221	0.2018817204	0.8174731183
0.2514519393	0.2018817204	0.8177419355
0.2502079010	0.2040322581	0.8177419355
0.2494844347	0.2040322581	0.8182795699
0.2477529049	0.2061827957	0.8182795699
0.2474992126	0.2061827957	0.8188172043
0.2470494807	0.2064516129	0.8188172043
0.2469857037	0.2064516129	0.8190860215
0.2463161349	0.2069892473	0.8190860215
0.2463078797	0.2069892473	0.8193548387
0.2459815443	0.2075268817	0.8193548387
0.2459145933	0.2075268817	0.8196236559
0.2454891950	0.2088709677	0.8196236559
0.2447217256	0.2094086022	0.8196236559
0.2447054237	0.2094086022	0.8198924731
0.2436916530	0.2107526882	0.8198924731
0.2436584234	0.2107526882	0.8201612903
0.2433212250	0.2112903226	0.8201612903
0.2431365550	0.2112903226	0.8204301075
0.2430016845	0.2115591398	0.8204301075
0.2427778542	0.2115591398	0.8212365591
0.2419832796	0.2123655914	0.8212365591
0.2413622290	0.2123655914	0.8220430108
0.2411307693	0.2123655914	0.8225806452
0.2408913225	0.2123655914	0.8231182796
0.2404656857	0.2131720430	0.8231182796
0.2401197404	0.2131720430	0.8239247312
0.2388236523	0.2134408602	0.8239247312
0.2387676686	0.2134408602	0.8241935484
0.2387002856	0.2137096774	0.8241935484
0.2383926958	0.2137096774	0.8244623656
0.2383443266	0.2139784946	0.8244623656
0.2377709299	0.2139784946	0.8252688172
0.2371910214	0.2153225806	0.8252688172
0.2368653566	0.2158602151	0.8252688172
0.2368212789	0.2158602151	0.8255376344
0.2361195683	0.2172043011	0.8255376344
0.2357460707	0.2172043011	0.8258064516
0.2356379032	0.2174731183	0.8258064516
0.2355089784	0.2174731183	0.8263440860
0.2334960252	0.2212365591	0.8263440860
0.2332295328	0.2212365591	0.8268817204
0.2330911905	0.2215053763	0.8268817204
0.2329178602	0.2220430108	0.8268817204
0.2329103649	0.2223118280	0.8268817204
0.2327768654	0.2228494624	0.8268817204
0.2325517535	0.2233870968	0.8268817204
0.2322998047	0.2233870968	0.8274193548
0.2318715453	0.2236559140	0.8274193548
0.2310719937	0.2236559140	0.8279569892
0.2304198593	0.2244623656	0.8279569892
0.2296187431	0.2244623656	0.8284946237
0.2285639346	0.2260752688	0.8284946237
0.2285240144	0.2260752688	0.8290322581
0.2283949256	0.2266129032	0.8290322581
0.2282243222	0.2266129032	0.8293010753
0.2275912017	0.2276881720	0.8293010753
0.2275612950	0.2276881720	0.8295698925
0.2270392030	0.2287634409	0.8295698925
0.2266518623	0.2287634409	0.8301075269
0.2261943221	0.2301075269	0.8301075269
0.2254458368	0.2301075269	0.8306451613
0.2246680707	0.2306451613	0.8306451613
0.2242591530	0.2306451613	0.8314516129
0.2241749614	0.2309139785	0.8314516129
0.2241611928	0.2309139785	0.8317204301
0.2240126282	0.2311827957	0.8317204301
0.2231843770	0.2311827957	0.8322580645
0.2228894681	0.2317204301	0.8322580645
0.2226077914	0.2317204301	0.8327956989
0.2222997397	0.2327956989	0.8327956989
0.2222674638	0.2327956989	0.8330645161
0.2214289159	0.2344086022	0.8330645161
0.2212860137	0.2344086022	0.8333333333
0.2206200212	0.2349462366	0.8333333333
0.2205102146	0.2349462366	0.8336021505
0.2203981727	0.2352150538	0.8336021505
0.2196065336	0.2352150538	0.8341397849
0.2185027003	0.2368279570	0.8341397849
0.2184381038	0.2368279570	0.8344086022
0.2180889845	0.2370967742	0.8344086022
0.2172607929	0.2370967742	0.8346774194
0.2160632163	0.2376344086	0.8346774194
0.2154572010	0.2376344086	0.8349462366
0.2149898261	0.2381720430	0.8349462366
0.2148376256	0.2381720430	0.8352150538
0.2147904783	0.2387096774	0.8352150538
0.2143481970	0.2400537634	0.8352150538
0.2142561674	0.2400537634	0.8354838710
0.2141123563	0.2403225806	0.8354838710
0.2138281912	0.2403225806	0.8360215054
0.2135648429	0.2408602151	0.8360215054
0.2131077051	0.2408602151	0.8365591398
0.2128950357	0.2411290323	0.8365591398
0.2128213346	0.2411290323	0.8368279570
0.2119341791	0.2419354839	0.8368279570
0.2110946029	0.2419354839	0.8376344086
0.2110729218	0.2422043011	0.8376344086
0.2109667510	0.2422043011	0.8379032258
0.2102036029	0.2440860215	0.8379032258
0.2101674825	0.2440860215	0.8381720430
0.2098334134	0.2446236559	0.8381720430
0.2096050084	0.2446236559	0.8384408602
0.2082062662	0.2451612903	0.8384408602
0.2082061172	0.2451612903	0.8387096774
0.2078215480	0.2459677419	0.8387096774
0.2076434195	0.2459677419	0.8389784946
0.2069783509	0.2467741935	0.8389784946
0.2062134147	0.2467741935	0.8392473118
0.2056275755	0.2475806452	0.8392473118
0.2054932415	0.2475806452	0.8395161290
0.2051774412	0.2486559140	0.8395161290
0.2049712539	0.2486559140	0.8397849462
0.2048547417	0.2491935484	0.8397849462
0.2046594024	0.2491935484	0.8400537634
0.2043365985	0.2502688172	0.8400537634
0.2038177401	0.2502688172	0.8408602151
0.2030091286	0.2510752688	0.8408602151
0.2027434707	0.2510752688	0.8411290323
0.2007889748	0.2548387097	0.8411290323
0.2007279992	0.2548387097	0.8413978495
0.2006598413	0.2551075269	0.8413978495
0.2005116791	0.2551075269	0.8416666667
0.2001497746	0.2553763441	0.8416666667
0.1999185979	0.2553763441	0.8424731183
0.1996004432	0.2559139785	0.8424731183
0.1993009895	0.2559139785	0.8430107527
0.1990076602	0.2569892473	0.8430107527
0.1989965588	0.2569892473	0.8432795699
0.1987192184	0.2588709677	0.8432795699
0.1987148523	0.2588709677	0.8438172043
0.1983754188	0.2591397849	0.8438172043
0.1981858015	0.2591397849	0.8440860215
0.1979207844	0.2599462366	0.8440860215
0.1977338791	0.2599462366	0.8443548387
0.1972791404	0.2610215054	0.8443548387
0.1971085519	0.2610215054	0.8446236559
0.1969955713	0.2612903226	0.8446236559
0.1969894171	0.2612903226	0.8451612903
0.1968842000	0.2612903226	0.8456989247
0.1968099326	0.2615591398	0.8456989247
0.1963305622	0.2615591398	0.8462365591
0.1962043792	0.2618279570	0.8462365591
0.1960877031	0.2618279570	0.8465053763
0.1959731430	0.2623655914	0.8465053763
0.1959484369	0.2623655914	0.8467741935
0.1957476437	0.2626344086	0.8467741935
0.1951809525	0.2626344086	0.8473118280
0.1951680034	0.2629032258	0.8473118280
0.1951072663	0.2629032258	0.8475806452
0.1949459165	0.2634408602	0.8475806452
0.1948032677	0.2634408602	0.8478494624
0.1941475272	0.2642473118	0.8478494624
0.1937891543	0.2642473118	0.8483870968
0.1932754517	0.2653225806	0.8483870968
0.1932176352	0.2653225806	0.8486559140
0.1931243092	0.2655913978	0.8486559140
0.1928180605	0.2655913978	0.8489247312
0.1918619573	0.2677419355	0.8489247312
0.1917108446	0.2677419355	0.8494623656
0.1900088787	0.2712365591	0.8494623656
0.1898579448	0.2712365591	0.8497311828
0.1886247545	0.2725806452	0.8497311828
0.1884982735	0.2725806452	0.8500000000
0.1883658916	0.2736559140	0.8500000000
0.1883430779	0.2736559140	0.8502688172
0.1882271469	0.2739247312	0.8502688172
0.1881502271	0.2739247312	0.8508064516
0.1872837245	0.2744623656	0.8508064516
0.1870715767	0.2744623656	0.8513440860
0.1868223995	0.2752688172	0.8513440860
0.1864561290	0.2752688172	0.8516129032
0.1864378303	0.2755376344	0.8516129032
0.1863267273	0.2755376344	0.8518817204
0.1851721853	0.2768817204	0.8518817204
0.1848587841	0.2768817204	0.8524193548
0.1846942455	0.2774193548	0.8524193548
0.1844520718	0.2774193548	0.8526881720
0.1844021678	0.2779569892	0.8526881720
0.1843775213	0.2779569892	0.8529569892
0.1836046576	0.2784946237	0.8529569892
0.1833698004	0.2784946237	0.8532258065
0.1828628182	0.2801075269	0.8532258065
0.1822403371	0.2801075269	0.8540322581
0.1821579188	0.2803763441	0.8540322581
0.1818632334	0.2803763441	0.8543010753
0.1816719025	0.2809139785	0.8543010753
0.1815387011	0.2809139785	0.8545698925
0.1812462509	0.2811827957	0.8545698925
0.1812067032	0.2811827957	0.8548387097
0.1811511070	0.2814516129	0.8548387097
0.1811316907	0.2814516129	0.8551075269
0.1791757047	0.2838709677	0.8551075269
0.1790801734	0.2838709677	0.8556451613
0.1778612733	0.2873655914	0.8556451613
0.1778515130	0.2873655914	0.8559139785
0.1777734756	0.2879032258	0.8559139785
0.1777179688	0.2879032258	0.8561827957
0.1776785851	0.2884408602	0.8561827957
0.1776722968	0.2889784946	0.8561827957
0.1770142615	0.2889784946	0.8564516129
0.1759057194	0.2913978495	0.8564516129
0.1758055240	0.2913978495	0.8569892473
0.1753219962	0.2922043011	0.8569892473
0.1751271635	0.2922043011	0.8575268817
0.1747151017	0.2927419355	0.8575268817
0.1746365875	0.2927419355	0.8580645161
0.1734801680	0.2948924731	0.8580645161
0.1734415442	0.2948924731	0.8583333333
0.1734188944	0.2951612903	0.8583333333
0.1733174175	0.2951612903	0.8586021505
0.1727709025	0.2956989247	0.8586021505
0.1722759306	0.2956989247	0.8591397849
0.1722314954	0.2959677419	0.8591397849
0.1720196009	0.2959677419	0.8594086022
0.1716632992	0.2965053763	0.8594086022
0.1715218723	0.2965053763	0.8596774194
0.1714823246	0.2967741935	0.8596774194
0.1710898876	0.2967741935	0.8599462366
0.1710719913	0.2970430108	0.8599462366
0.1710682213	0.2970430108	0.8602150538
0.1710243672	0.2975806452	0.8602150538
0.1699936688	0.2975806452	0.8607526882
0.1698944122	0.2981182796	0.8607526882
0.1693632901	0.2981182796	0.8610215054
0.1667615175	0.3024193548	0.8610215054
0.1666775495	0.3024193548	0.8612903226
0.1663586944	0.3026881720	0.8612903226
0.1661439985	0.3026881720	0.8618279570
0.1656975150	0.3029569892	0.8618279570
0.1656010896	0.3029569892	0.8620967742
0.1646927446	0.3037634409	0.8620967742
0.1644556075	0.3037634409	0.8623655914
0.1643608361	0.3040322581	0.8623655914
0.1642449647	0.3040322581	0.8626344086
0.1640704125	0.3043010753	0.8626344086
0.1640342176	0.3043010753	0.8631720430
0.1630893499	0.3053763441	0.8631720430
0.1630873978	0.3053763441	0.8634408602
0.1628028303	0.3056451613	0.8634408602
0.1626196504	0.3056451613	0.8639784946
0.1625858396	0.3064516129	0.8639784946
0.1625559330	0.3064516129	0.8642473118
0.1620026380	0.3069892473	0.8642473118
0.1619360447	0.3069892473	0.8645161290
0.1618181020	0.3075268817	0.8645161290
0.1615085751	0.3077956989	0.8645161290
0.1611738950	0.3077956989	0.8647849462
0.1609890908	0.3083333333	0.8647849462
0.1606295705	0.3083333333	0.8653225806
0.1591922194	0.3115591398	0.8653225806
0.1585809141	0.3115591398	0.8661290323
0.1582887918	0.3118279570	0.8661290323
0.1581183225	0.3118279570	0.8663978495
0.1573054940	0.3123655914	0.8663978495
0.1571803987	0.3123655914	0.8666666667
0.1571188271	0.3126344086	0.8666666667
0.1567876190	0.3126344086	0.8672043011
0.1562112421	0.3142473118	0.8672043011
0.1561179608	0.3142473118	0.8674731183
0.1555573642	0.3147849462	0.8674731183
0.1553396285	0.3147849462	0.8677419355
0.1548810303	0.3158602151	0.8677419355
0.1546791792	0.3158602151	0.8682795699
0.1537410170	0.3174731183	0.8682795699
0.1537333727	0.3174731183	0.8685483871
0.1521535069	0.3182795699	0.8685483871
0.1517777294	0.3182795699	0.8690860215
0.1512469351	0.3190860215	0.8690860215
0.1509690881	0.3190860215	0.8693548387
0.1497981399	0.3201612903	0.8693548387
0.1497143656	0.3201612903	0.8696236559
0.1495966166	0.3204301075	0.8696236559
0.1495436579	0.3204301075	0.8698924731
0.1493358463	0.3206989247	0.8698924731
0.1487850696	0.3206989247	0.8706989247
0.1487704962	0.3209677419	0.8706989247
0.1487400234	0.3209677419	0.8709677419
0.1483612955	0.3223118280	0.8709677419
0.1483070254	0.3223118280	0.8712365591
0.1479257792	0.3228494624	0.8712365591
0.1478479952	0.3233870968	0.8712365591
0.1474480927	0.3241935484	0.8712365591
0.1474258155	0.3247311828	0.8712365591
0.1472862512	0.3247311828	0.8715053763
0.1466546357	0.3252688172	0.8715053763
0.1465032846	0.3252688172	0.8720430108
0.1453849971	0.3266129032	0.8720430108
0.1453254521	0.3266129032	0.8723118280
0.1445272416	0.3276881720	0.8723118280
0.1443528682	0.3276881720	0.8728494624
0.1430181861	0.3298387097	0.8728494624
0.1428577751	0.3298387097	0.8731182796
0.1417901963	0.3309139785	0.8731182796
0.1417145580	0.3309139785	0.8733870968
0.1410355568	0.3322580645	0.8733870968
0.1409569681	0.3322580645	0.8736559140
0.1404093802	0.3327956989	0.8736559140
0.1403613538	0.3327956989	0.8739247312
0.1403439045	0.3330645161	0.8739247312
0.1402640343	0.3330645161	0.8741935484
0.1399347931	0.3336021505	0.8741935484
0.1397842020	0.3336021505	0.8747311828
0.1389013231	0.3352150538	0.8747311828
0.1388984025	0.3352150538	0.8750000000
0.1382133663	0.3365591398	0.8750000000
0.1382047087	0.3365591398	0.8752688172
0.1380470991	0.3370967742	0.8752688172
0.1379107833	0.3370967742	0.8755376344
0.1374568343	0.3373655914	0.8755376344
0.1374369115	0.3373655914	0.8758064516
0.1372304559	0.3381720430	0.8758064516
0.1371724904	0.3381720430	0.8760752688
0.1367931962	0.3387096774	0.8760752688
0.1367881298	0.3387096774	0.8763440860
0.1354159713	0.3400537634	0.8763440860
0.1353804469	0.3400537634	0.8766129032
0.1352245212	0.3403225806	0.8766129032
0.1348893344	0.3403225806	0.8768817204
0.1347682476	0.3408602151	0.8768817204
0.1346261501	0.3408602151	0.8774193548
0.1345424801	0.3408602151	0.8776881720
0.1342920810	0.3413978495	0.8776881720
0.1332802325	0.3413978495	0.8779569892
0.1331479400	0.3419354839	0.8779569892
0.1327200979	0.3419354839	0.8782258065
0.1326314658	0.3422043011	0.8782258065
0.1319984794	0.3422043011	0.8790322581
0.1317936331	0.3424731183	0.8790322581
0.1315688491	0.3424731183	0.8793010753
0.1311794221	0.3435483871	0.8793010753
0.1311304271	0.3435483871	0.8795698925
0.1306928247	0.3443548387	0.8795698925
0.1305255890	0.3443548387	0.8801075269
0.1304001957	0.3451612903	0.8801075269
0.1302006394	0.3451612903	0.8803763441
0.1299552917	0.3459677419	0.8803763441
0.1299335063	0.3459677419	0.8806451613
0.1298737377	0.3465053763	0.8806451613
0.1288802475	0.3475806452	0.8806451613
0.1285403222	0.3475806452	0.8809139785
0.1282470971	0.3481182796	0.8809139785
0.1280791163	0.3481182796	0.8811827957
0.1274038404	0.3491935484	0.8811827957
0.1271415651	0.3491935484	0.8814516129
0.1263815612	0.3500000000	0.8814516129
0.1262284517	0.3500000000	0.8817204301
0.1260014474	0.3502688172	0.8817204301
0.1258675009	0.3502688172	0.8819892473
0.1256958842	0.3505376344	0.8819892473
0.1256202459	0.3505376344	0.8822580645
0.1253433079	0.3510752688	0.8822580645
0.1252908260	0.3510752688	0.8825268817
0.1246662736	0.3521505376	0.8825268817
0.1246580333	0.3521505376	0.8827956989
0.1241358593	0.3540322581	0.8827956989
0.1238693222	0.3540322581	0.8830645161
0.1234039664	0.3545698925	0.8830645161
0.1233975440	0.3545698925	0.8833333333
0.1231829375	0.3548387097	0.8833333333
0.1230208427	0.3548387097	0.8836021505
0.1222205237	0.3553763441	0.8836021505
0.1220991090	0.3553763441	0.8841397849
0.1220499873	0.3559139785	0.8841397849
0.1217973307	0.3559139785	0.8844086022
0.1217467338	0.3561827957	0.8844086022
0.1217179969	0.3561827957	0.8846774194
0.1215018481	0.3564516129	0.8846774194
0.1214420199	0.3564516129	0.8849462366
0.1212068945	0.3569892473	0.8849462366
0.1203316972	0.3569892473	0.8857526882
0.1203292757	0.3572580645	0.8857526882
0.1201851517	0.3572580645	0.8860215054
0.1201296300	0.3575268817	0.8860215054
0.1200542599	0.3575268817	0.8862903226
0.1194535717	0.3586021505	0.8862903226
0.1189944148	0.3586021505	0.8865591398
0.1187264547	0.3588709677	0.8865591398
0.1185880229	0.3588709677	0.8868279570
0.1185713261	0.3591397849	0.8868279570
0.1183564812	0.3591397849	0.8873655914
0.1180853248	0.3594086022	0.8873655914
0.1179789528	0.3594086022	0.8879032258
0.1175792068	0.3596774194	0.8879032258
0.1175720319	0.3596774194	0.8881720430
0.1175548732	0.3599462366	0.8881720430
0.1174529791	0.3599462366	0.8887096774
0.1170551777	0.3610215054	0.8887096774
0.1169779524	0.3610215054	0.8892473118
0.1160917655	0.3626344086	0.8892473118
0.1160913259	0.3626344086	0.8895161290
0.1160836145	0.3629032258	0.8895161290
0.1160536259	0.3629032258	0.8897849462
0.1160114184	0.3634408602	0.8897849462
0.1159732789	0.3634408602	0.8903225806
0.1153769046	0.3642473118	0.8903225806
0.1150605679	0.3642473118	0.8905913978
0.1144672409	0.3647849462	0.8905913978
0.1143882796	0.3647849462	0.8908602151
0.1138833538	0.3653225806	0.8908602151
0.1136547253	0.3653225806	0.8911290323
0.1132706478	0.3658602151	0.8911290323
0.1132166535	0.3658602151	0.8913978495
0.1132163033	0.3661290323	0.8913978495
0.1130564734	0.3661290323	0.8916666667
0.1119808555	0.3680107527	0.8916666667
0.1119033322	0.3680107527	0.8922043011
0.1116084605	0.3682795699	0.8922043011
0.1112505123	0.3682795699	0.8924731183
0.1112184897	0.3685483871	0.8924731183
0.1109333113	0.3685483871	0.8930107527
0.1096615121	0.3698924731	0.8930107527
0.1093628407	0.3698924731	0.8932795699
0.1088839620	0.3704301075	0.8932795699
0.1086557508	0.3704301075	0.8935483871
0.1078532115	0.3712365591	0.8935483871
0.1076412648	0.3712365591	0.8938172043
0.1072649881	0.3720430108	0.8938172043
0.1072306484	0.3720430108	0.8940860215
0.1071157828	0.3725806452	0.8940860215
0.1066043898	0.3725806452	0.8948924731
0.1065864563	0.3731182796	0.8948924731
0.1063850820	0.3736559140	0.8948924731
0.1059142128	0.3739247312	0.8948924731
0.1056884080	0.3739247312	0.8956989247
0.1056265384	0.3741935484	0.8956989247
0.1054747403	0.3741935484	0.8962365591
0.1044607237	0.3758064516	0.8962365591
0.1041125208	0.3758064516	0.8967741935
0.1035365239	0.3768817204	0.8967741935
0.1035167873	0.3768817204	0.8970430108
0.1026722714	0.3771505376	0.8970430108
0.1025010198	0.3771505376	0.8973118280
0.1024523377	0.3774193548	0.8973118280
0.1018563658	0.3774193548	0.8975806452
0.1013067588	0.3779569892	0.8975806452
0.1009480208	0.3779569892	0.8983870968
0.1008894816	0.3784946237	0.8983870968
0.1008823812	0.3784946237	0.8986559140
0.0999668092	0.3793010753	0.8986559140
0.0998507738	0.3793010753	0.8991935484
0.0996878147	0.3795698925	0.8991935484
0.0995644853	0.3795698925	0.8994623656
0.0995130837	0.3801075269	0.8994623656
0.0991803780	0.3801075269	0.9000000000
0.0989402086	0.3803763441	0.9000000000
0.0989275649	0.3803763441	0.9002688172
0.0985624492	0.3814516129	0.9002688172
0.0981178209	0.3819892473	0.9002688172
0.0977738947	0.3822580645	0.9002688172
0.0975225568	0.3822580645	0.9005376344
0.0971238017	0.3833333333	0.9005376344
0.0969413146	0.3833333333	0.9008064516
0.0968287438	0.3846774194	0.9008064516
0.0964995995	0.3846774194	0.9013440860
0.0963399485	0.3846774194	0.9018817204
0.0949747637	0.3868279570	0.9018817204
0.0946929678	0.3868279570	0.9024193548
0.0941139981	0.3881720430	0.9024193548
0.0938195065	0.3881720430	0.9026881720
0.0934497565	0.3895161290	0.9026881720
0.0931706354	0.3895161290	0.9032258065
0.0929517746	0.3897849462	0.9032258065
0.0926204324	0.3897849462	0.9034946237
0.0923420861	0.3897849462	0.9040322581
0.0923152417	0.3897849462	0.9045698925
0.0921138003	0.3900537634	0.9045698925
0.0919940323	0.3900537634	0.9048387097
0.0919736251	0.3903225806	0.9048387097
0.0915549919	0.3903225806	0.9056451613
0.0913038030	0.3916666667	0.9056451613
0.0909308493	0.3916666667	0.9064516129
0.0902870670	0.3922043011	0.9064516129
0.0902677178	0.3922043011	0.9067204301
0.0897540152	0.3927419355	0.9067204301
0.0896895900	0.3927419355	0.9072580645
0.0895023867	0.3932795699	0.9072580645
0.0892321840	0.3932795699	0.9083333333
0.0886365026	0.3938172043	0.9083333333
0.0882153884	0.3938172043	0.9086021505
0.0880778730	0.3938172043	0.9091397849
0.0879676566	0.3946236559	0.9091397849
0.0878827199	0.3946236559	0.9096774194
0.0875819921	0.3951612903	0.9096774194
0.0874392465	0.3951612903	0.9099462366
0.0872678235	0.3962365591	0.9099462366
0.0872259736	0.3962365591	0.9102150538
0.0871546194	0.3965053763	0.9102150538
0.0870645493	0.3965053763	0.9104838710
0.0854853839	0.3970430108	0.9104838710
0.0853110850	0.3970430108	0.9110215054
0.0851731002	0.3975806452	0.9110215054
0.0850635245	0.3975806452	0.9112903226
0.0847370699	0.3981182796	0.9112903226
0.0842613876	0.3986559140	0.9112903226
0.0839418545	0.3989247312	0.9112903226
0.0839186981	0.3989247312	0.9115591398
0.0837344453	0.3994623656	0.9115591398
0.0826397017	0.3994623656	0.9126344086
0.0822537467	0.4002688172	0.9126344086
0.0818804204	0.4002688172	0.9131720430
0.0815544277	0.4005376344	0.9131720430
0.0811123848	0.4005376344	0.9137096774
0.0808276758	0.4010752688	0.9137096774
0.0805530325	0.4010752688	0.9139784946
0.0805143490	0.4013440860	0.9139784946
0.0803855285	0.4013440860	0.9142473118
0.0798999593	0.4016129032	0.9142473118
0.0793763399	0.4016129032	0.9150537634
0.0792795941	0.4021505376	0.9150537634
0.0792167261	0.4021505376	0.9153225806
0.0786778703	0.4029569892	0.9153225806
0.0782988966	0.4029569892	0.9158602151
0.0779644921	0.4034946237	0.9158602151
0.0778660178	0.4034946237	0.9161290323
0.0777352601	0.4037634409	0.9161290323
0.0776813477	0.4037634409	0.9163978495
0.0769009143	0.4040322581	0.9163978495
0.0762348995	0.4040322581	0.9180107527
0.0748593211	0.4056451613	0.9180107527
0.0744542778	0.4056451613	0.9182795699
0.0744357482	0.4059139785	0.9182795699
0.0739639327	0.4059139785	0.9185483871
0.0731243938	0.4075268817	0.9185483871
0.0725357533	0.4075268817	0.9190860215
0.0720164478	0.4080645161	0.9190860215
0.0719824433	0.4080645161	0.9193548387
0.0717206523	0.4088709677	0.9193548387
0.0716539770	0.4088709677	0.9198924731
0.0711617470	0.4096774194	0.9198924731
0.0709810406	0.4096774194	0.9201612903
0.0706877261	0.4099462366	0.9201612903
0.0706634000	0.4099462366	0.9204301075
0.0706047490	0.4102150538	0.9204301075
0.0698007196	0.4102150538	0.9212365591
0.0690519661	0.4112903226	0.9212365591
0.0684250966	0.4112903226	0.9217741935
0.0682907477	0.4118279570	0.9217741935
0.0677279830	0.4118279570	0.9228494624
0.0671524927	0.4134408602	0.9228494624
0.0670628846	0.4134408602	0.9231182796
0.0668498576	0.4142473118	0.9231182796
0.0666852817	0.4142473118	0.9233870968
0.0661484450	0.4153225806	0.9233870968
0.0661380515	0.4153225806	0.9236559140
0.0658982471	0.4155913978	0.9236559140
0.0658693165	0.4155913978	0.9239247312
0.0651912764	0.4174731183	0.9239247312
0.0651848540	0.4174731183	0.9241935484
0.0649184883	0.4180107527	0.9241935484
0.0646663234	0.4180107527	0.9247311828
0.0646095127	0.4182795699	0.9247311828
0.0645320490	0.4182795699	0.9250000000
0.0643689409	0.4185483871	0.9250000000
0.0642695501	0.4185483871	0.9252688172
0.0634443238	0.4201612903	0.9252688172
0.0632296130	0.4201612903	0.9255376344
0.0632194802	0.4204301075	0.9255376344
0.0631792396	0.4204301075	0.9260752688
0.0629720986	0.4209677419	0.9260752688
0.0629580319	0.4209677419	0.9263440860
0.0628770366	0.4212365591	0.9263440860
0.0626582354	0.4212365591	0.9266129032
0.0625361353	0.4217741935	0.9266129032
0.0623477884	0.4217741935	0.9271505376
0.0616949648	0.4228494624	0.9271505376
0.0615845844	0.4228494624	0.9274193548
0.0610773191	0.4239247312	0.9274193548
0.0605578683	0.4239247312	0.9279569892
0.0603478067	0.4241935484	0.9279569892
0.0600189008	0.4241935484	0.9287634409
0.0600058325	0.4244623656	0.9287634409
0.0599017851	0.4244623656	0.9290322581
0.0597547926	0.4252688172	0.9290322581
0.0595858060	0.4252688172	0.9293010753
0.0595372468	0.4258064516	0.9293010753
0.0593007579	0.4258064516	0.9295698925
0.0591558106	0.4271505376	0.9295698925
0.0590210669	0.4271505376	0.9301075269
0.0590074584	0.4274193548	0.9301075269
0.0586709045	0.4274193548	0.9303763441
0.0584259406	0.4276881720	0.9303763441
0.0580767430	0.4276881720	0.9306451613
0.0578892380	0.4282258065	0.9306451613
0.0578533635	0.4282258065	0.9311827957
0.0573571585	0.4301075269	0.9311827957
0.0571532212	0.4301075269	0.9317204301
0.0566126443	0.4306451613	0.9317204301
0.0565663539	0.4306451613	0.9319892473
0.0561457127	0.4314516129	0.9319892473
0.0560365841	0.4314516129	0.9322580645
0.0555172786	0.4327956989	0.9322580645
0.0551651753	0.4327956989	0.9330645161
0.0546562225	0.4330645161	0.9330645161
0.0545368902	0.4330645161	0.9333333333
0.0540144555	0.4336021505	0.9333333333
0.0539246202	0.4336021505	0.9338709677
0.0538507961	0.4341397849	0.9338709677
0.0533831194	0.4341397849	0.9349462366
0.0523166321	0.4352150538	0.9349462366
0.0518187061	0.4352150538	0.9352150538
0.0512740202	0.4360215054	0.9352150538
0.0511442311	0.4360215054	0.9357526882
0.0504608862	0.4379032258	0.9357526882
0.0504002832	0.4384408602	0.9357526882
0.0500632338	0.4392473118	0.9357526882
0.0498762764	0.4397849462	0.9357526882
0.0497545414	0.4403225806	0.9357526882
0.0495968871	0.4403225806	0.9360215054
0.0494949780	0.4405913978	0.9360215054
0.0492713638	0.4405913978	0.9365591398
0.0490915403	0.4411290323	0.9365591398
0.0489370599	0.4411290323	0.9368279570
0.0482657552	0.4422043011	0.9368279570
0.0482469201	0.4422043011	0.9370967742
0.0479894206	0.4424731183	0.9370967742
0.0478753857	0.4424731183	0.9376344086
0.0475633815	0.4424731183	0.9379032258
0.0474202745	0.4430107527	0.9379032258
0.0471717007	0.4430107527	0.9384408602
0.0465801954	0.4443548387	0.9384408602
0.0465665162	0.4443548387	0.9387096774
0.0459911413	0.4454301075	0.9387096774
0.0459123515	0.4454301075	0.9389784946
0.0455053709	0.4467741935	0.9389784946
0.0454698429	0.4467741935	0.9392473118
0.0452134311	0.4475806452	0.9392473118
0.0450877137	0.4475806452	0.9397849462
0.0450778678	0.4478494624	0.9397849462
0.0449940525	0.4478494624	0.9400537634
0.0449038632	0.4481182796	0.9400537634
0.0448796153	0.4481182796	0.9403225806
0.0446490794	0.4486559140	0.9403225806
0.0446301699	0.4491935484	0.9403225806
0.0444196500	0.4497311828	0.9403225806
0.0443625599	0.4497311828	0.9408602151
0.0440665893	0.4502688172	0.9408602151
0.0439185910	0.4502688172	0.9411290323
0.0438120924	0.4505376344	0.9411290323
0.0436252393	0.4505376344	0.9419354839
0.0435005948	0.4513440860	0.9419354839
0.0432228632	0.4513440860	0.9422043011
0.0431411229	0.4516129032	0.9422043011
0.0430723988	0.4516129032	0.9424731183
0.0424330868	0.4524193548	0.9424731183
0.0420557484	0.4524193548	0.9430107527
0.0418141708	0.4526881720	0.9430107527
0.0416804142	0.4532258065	0.9430107527
0.0404098369	0.4556451613	0.9430107527
0.0403156690	0.4556451613	0.9435483871
0.0401387773	0.4561827957	0.9435483871
0.0401017368	0.4561827957	0.9438172043
0.0395440944	0.4567204301	0.9438172043
0.0391405635	0.4567204301	0.9440860215
0.0384574644	0.4577956989	0.9440860215
0.0384357087	0.4577956989	0.9443548387
0.0383026823	0.4580645161	0.9443548387
0.0382404849	0.4580645161	0.9446236559
0.0379784591	0.4588709677	0.9446236559
0.0376448967	0.4588709677	0.9451612903
0.0373469405	0.4594086022	0.9451612903
0.0371022709	0.4594086022	0.9454301075
0.0370875485	0.4596774194	0.9454301075
0.0369658805	0.4596774194	0.9459677419
0.0368637405	0.4599462366	0.9459677419
0.0368577242	0.4599462366	0.9462365591
0.0365457274	0.4604838710	0.9462365591
0.0364765525	0.4604838710	0.9465053763
0.0363328718	0.4610215054	0.9465053763
0.0360556841	0.4610215054	0.9467741935
0.0348244347	0.4631720430	0.9467741935
0.0345531367	0.4637096774	0.9467741935
0.0339480564	0.4653225806	0.9467741935
0.0331611820	0.4653225806	0.9473118280
0.0328946561	0.4658602151	0.9473118280
0.0327371098	0.4663978495	0.9473118280
0.0325613432	0.4663978495	0.9478494624
0.0316340439	0.4685483871	0.9478494624
0.0313494280	0.4685483871	0.9483870968
0.0298976805	0.4725806452	0.9483870968
0.0298170708	0.4725806452	0.9486559140
0.0292758774	0.4731182796	0.9486559140
0.0291236769	0.4731182796	0.9491935484
0.0290478375	0.4731182796	0.9497311828
0.0290154703	0.4733870968	0.9497311828
0.0290111043	0.4733870968	0.9500000000
0.0282269511	0.4752688172	0.9500000000
0.0281567723	0.4752688172	0.9502688172
0.0277812127	0.4758064516	0.9502688172
0.0277078766	0.4758064516	0.9505376344
0.0273976885	0.4771505376	0.9505376344
0.0273337271	0.4771505376	0.9508064516
0.0272296220	0.4774193548	0.9508064516
0.0272090342	0.4774193548	0.9510752688
0.0270576123	0.4776881720	0.9510752688
0.0269580074	0.4776881720	0.9513440860
0.0265847705	0.4790322581	0.9513440860
0.0265847147	0.4790322581	0.9516129032
0.0261335392	0.4798387097	0.9516129032
0.0261028484	0.4798387097	0.9518817204
0.0259979684	0.4811827957	0.9518817204
0.0257158168	0.4811827957	0.9524193548
0.0256033912	0.4817204301	0.9524193548
0.0255077183	0.4817204301	0.9526881720
0.0240911935	0.4854838710	0.9526881720
0.0239121579	0.4854838710	0.9532258065
0.0225427449	0.4884408602	0.9532258065
0.0225053187	0.4884408602	0.9534946237
0.0220135562	0.4913978495	0.9534946237
0.0219818745	0.4913978495	0.9537634409
0.0217828285	0.4924731183	0.9537634409
0.0216752999	0.4924731183	0.9540322581
0.0215508882	0.4938172043	0.9540322581
0.0215110257	0.4938172043	0.9548387097
0.0214065742	0.4943548387	0.9548387097
0.0212561358	0.4943548387	0.9553763441
0.0212116130	0.4948924731	0.9553763441
0.0210005920	0.4948924731	0.9556451613
0.0207895841	0.4962365591	0.9556451613
0.0205125771	0.4962365591	0.9561827957
0.0202149004	0.4973118280	0.9561827957
0.0202030744	0.4973118280	0.9564516129
0.0197806247	0.4991935484	0.9564516129
0.0197490696	0.4991935484	0.9567204301
0.0196914673	0.4994623656	0.9567204301
0.0195707120	0.4994623656	0.9569892473
0.0192369893	0.5005376344	0.9569892473
0.0192336477	0.5005376344	0.9572580645
0.0192140024	0.5008064516	0.9572580645
0.0191467963	0.5008064516	0.9577956989
0.0191380624	0.5010752688	0.9577956989
0.0191162117	0.5010752688	0.9580645161
0.0190755092	0.5013440860	0.9580645161
0.0190710928	0.5013440860	0.9586021505
0.0189750176	0.5021505376	0.9586021505
0.0189568494	0.5021505376	0.9588709677
0.0186296720	0.5032258065	0.9588709677
0.0184985232	0.5032258065	0.9594086022
0.0181555916	0.5043010753	0.9594086022
0.0180400237	0.5043010753	0.9596774194
0.0177353770	0.5053763441	0.9596774194
0.0176909901	0.5053763441	0.9602150538
0.0176105928	0.5056451613	0.9602150538
0.0175803751	0.5056451613	0.9604838710
0.0174986664	0.5061827957	0.9604838710
0.0171534363	0.5061827957	0.9610215054
0.0171403941	0.5064516129	0.9610215054
0.0169485025	0.5064516129	0.9612903226
0.0167788416	0.5075268817	0.9612903226
0.0167340375	0.5075268817	0.9615591398
0.0166106094	0.5077956989	0.9615591398
0.0164851975	0.5077956989	0.9623655914
0.0161508415	0.5088709677	0.9623655914
0.0161151718	0.5094086022	0.9623655914
0.0160555206	0.5094086022	0.9626344086
0.0160246957	0.5096774194	0.9626344086
0.0160126705	0.5096774194	0.9629032258
0.0158210639	0.5110215054	0.9629032258
0.0157732759	0.5110215054	0.9631720430
0.0156341940	0.5115591398	0.9631720430
0.0156062599	0.5115591398	0.9634408602
0.0155629665	0.5118279570	0.9634408602
0.0153619079	0.5118279570	0.9637096774
0.0150387017	0.5137096774	0.9637096774
0.0150380228	0.5137096774	0.9642473118
0.0147082014	0.5147849462	0.9642473118
0.0147018796	0.5147849462	0.9645161290
0.0146858562	0.5150537634	0.9645161290
0.0146247791	0.5150537634	0.9650537634
0.0144851217	0.5161290323	0.9650537634
0.0142930746	0.5161290323	0.9653225806
0.0140937818	0.5177419355	0.9653225806
0.0140401348	0.5177419355	0.9658602151
0.0134740556	0.5201612903	0.9658602151
0.0132958461	0.5201612903	0.9661290323
0.0129014645	0.5223118280	0.9661290323
0.0127936080	0.5223118280	0.9666666667
0.0125896074	0.5233870968	0.9666666667
0.0125863180	0.5233870968	0.9669354839
0.0125022912	0.5241935484	0.9669354839
0.0124410568	0.5241935484	0.9672043011
0.0120092286	0.5255376344	0.9672043011
0.0118987244	0.5255376344	0.9674731183
0.0117570208	0.5263440860	0.9674731183
0.0117412573	0.5263440860	0.9677419355
0.0113618048	0.5279569892	0.9677419355
0.0111319032	0.5279569892	0.9685483871
0.0111107016	0.5282258065	0.9685483871
0.0111100255	0.5282258065	0.9690860215
0.0103902649	0.5317204301	0.9690860215
0.0103136087	0.5317204301	0.9696236559
0.0100624338	0.5330645161	0.9696236559
0.0100099882	0.5330645161	0.9698924731
0.0099222902	0.5338709677	0.9698924731
0.0097911404	0.5338709677	0.9704301075
0.0097735608	0.5346774194	0.9704301075
0.0097038522	0.5346774194	0.9706989247
0.0092973597	0.5370967742	0.9706989247
0.0091477269	0.5370967742	0.9709677419
0.0089568552	0.5389784946	0.9709677419
0.0089432877	0.5395161290	0.9709677419
0.0089177787	0.5397849462	0.9709677419
0.0089113843	0.5403225806	0.9709677419
0.0086454563	0.5416666667	0.9709677419
0.0086034760	0.5416666667	0.9712365591
0.0084865913	0.5427419355	0.9712365591
0.0084421337	0.5427419355	0.9715053763
0.0082980162	0.5435483871	0.9715053763
0.0082901595	0.5435483871	0.9720430108
0.0081261536	0.5440860215	0.9720430108
0.0080326675	0.5440860215	0.9728494624
0.0078455340	0.5451612903	0.9728494624
0.0076552536	0.5451612903	0.9741935484
0.0073116496	0.5459677419	0.9741935484
0.0073064431	0.5459677419	0.9744623656
0.0070522293	0.5473118280	0.9744623656
0.0069476203	0.5473118280	0.9750000000
0.0067572389	0.5486559140	0.9750000000
0.0067403493	0.5486559140	0.9752688172
0.0066381344	0.5497311828	0.9752688172
0.0066226763	0.5497311828	0.9755376344
0.0065002190	0.5500000000	0.9755376344
0.0064962292	0.5500000000	0.9758064516
0.0064034997	0.5513440860	0.9758064516
0.0063130422	0.5513440860	0.9763440860
0.0060736290	0.5521505376	0.9763440860
0.0060260547	0.5521505376	0.9766129032
0.0057383617	0.5545698925	0.9766129032
0.0056222323	0.5545698925	0.9774193548
0.0055940482	0.5548387097	0.9774193548
0.0055576358	0.5548387097	0.9776881720
0.0054393369	0.5556451613	0.9776881720
0.0054073101	0.5556451613	0.9779569892
0.0052335039	0.5577956989	0.9779569892
0.0051669688	0.5577956989	0.9782258065
0.0050528832	0.5594086022	0.9782258065
0.0049933642	0.5594086022	0.9784946237
0.0049198815	0.5602150538	0.9784946237
0.0048405607	0.5602150538	0.9787634409
0.0046127634	0.5623655914	0.9787634409
0.0045911260	0.5623655914	0.9790322581
0.0044191671	0.5645161290	0.9790322581
0.0044162753	0.5645161290	0.9793010753
0.0044134413	0.5647849462	0.9793010753
0.0043442813	0.5647849462	0.9795698925
0.0042930683	0.5653225806	0.9795698925
0.0042422581	0.5653225806	0.9803763441
0.0041454798	0.5661290323	0.9803763441
0.0041362420	0.5661290323	0.9806451613
0.0041024708	0.5663978495	0.9806451613
0.0040829070	0.5663978495	0.9809139785
0.0040314742	0.5666666667	0.9809139785
0.0040231775	0.5666666667	0.9811827957
0.0039840047	0.5672043011	0.9811827957
0.0039687795	0.5672043011	0.9814516129
0.0039002933	0.5674731183	0.9814516129
0.0038899935	0.5674731183	0.9819892473
0.0038207122	0.5682795699	0.9819892473
0.0037630820	0.5682795699	0.9822580645
0.0036584034	0.5690860215	0.9822580645
0.0036468722	0.5690860215	0.9825268817
0.0036324246	0.5693548387	0.9825268817
0.0036289231	0.5693548387	0.9827956989
0.0035978276	0.5704301075	0.9827956989
0.0035615172	0.5704301075	0.9830645161
0.0034823881	0.5717741935	0.9830645161
0.0034576943	0.5717741935	0.9833333333
0.0032054300	0.5752688172	0.9833333333
0.0031923708	0.5752688172	0.9836021505
0.0030949428	0.5758064516	0.9836021505
0.0030934012	0.5758064516	0.9838709677
0.0030884072	0.5760752688	0.9838709677
0.0030853446	0.5760752688	0.9841397849
0.0030230340	0.5766129032	0.9841397849
0.0030077100	0.5766129032	0.9846774194
0.0028842608	0.5782258065	0.9846774194
0.0028832022	0.5787634409	0.9846774194
0.0025140690	0.5841397849	0.9846774194
0.0024927075	0.5841397849	0.9849462366
0.0023154852	0.5862903226	0.9849462366
0.0023043666	0.5862903226	0.9852150538
0.0022756117	0.5876344086	0.9852150538
0.0022477394	0.5876344086	0.9854838710
0.0021970388	0.5881720430	0.9854838710
0.0021824716	0.5881720430	0.9860215054
0.0021614784	0.5884408602	0.9860215054
0.0021546213	0.5884408602	0.9862903226
0.0021398112	0.5889784946	0.9862903226
0.0021160820	0.5889784946	0.9868279570
0.0019113764	0.5927419355	0.9868279570
0.0018997027	0.5927419355	0.9870967742
0.0018721047	0.5938172043	0.9870967742
0.0018669706	0.5938172043	0.9873655914
0.0018539090	0.5943548387	0.9873655914
0.0018534607	0.5943548387	0.9876344086
0.0018402245	0.5946236559	0.9876344086
0.0018356887	0.5946236559	0.9879032258
0.0017157790	0.5967741935	0.9879032258
0.0016863581	0.5973118280	0.9879032258
0.0016530943	0.5991935484	0.9879032258
0.0016430011	0.5991935484	0.9881720430
0.0016329336	0.5997311828	0.9881720430
0.0016273011	0.5997311828	0.9884408602
0.0016145203	0.6000000000	0.9884408602
0.0016117878	0.6000000000	0.9887096774
0.0016080560	0.6002688172	0.9887096774
0.0015910631	0.6002688172	0.9889784946
0.0015146667	0.6026881720	0.9889784946
0.0015077809	0.6026881720	0.9895161290
0.0014900820	0.6029569892	0.9895161290
0.0014785829	0.6029569892	0.9897849462
0.0014436734	0.6045698925	0.9897849462
0.0014392649	0.6045698925	0.9900537634
0.0013622644	0.6069892473	0.9900537634
0.0013620399	0.6069892473	0.9903225806
0.0013530717	0.6075268817	0.9903225806
0.0013516260	0.6075268817	0.9908602151
0.0013417931	0.6080645161	0.9908602151
0.0013387856	0.6080645161	0.9911290323
0.0012245709	0.6145161290	0.9911290323
0.0012142637	0.6145161290	0.9913978495
0.0012082453	0.6147849462	0.9913978495
0.0011973241	0.6147849462	0.9916666667
0.0011812425	0.6161290323	0.9916666667
0.0011806723	0.6161290323	0.9919354839
0.0011526973	0.6166666667	0.9919354839
0.0011453448	0.6166666667	0.9922043011
0.0010149997	0.6236559140	0.9922043011
0.0010143057	0.6236559140	0.9924731183
0.0009876470	0.6260752688	0.9924731183
0.0009796437	0.6260752688	0.9927419355
0.0009233548	0.6287634409	0.9927419355
0.0009185603	0.6287634409	0.9930107527
0.0008991187	0.6306451613	0.9930107527
0.0008986498	0.6306451613	0.9932795699
0.0007976617	0.6357526882	0.9932795699
0.0007901833	0.6357526882	0.9935483871
0.0007430094	0.6403225806	0.9935483871
0.0007361366	0.6403225806	0.9940860215
0.0007350848	0.6405913978	0.9940860215
0.0007312078	0.6411290323	0.9940860215
0.0007256959	0.6419354839	0.9940860215
0.0007255230	0.6419354839	0.9943548387
0.0007218396	0.6422043011	0.9943548387
0.0007087421	0.6422043011	0.9946236559
0.0006828656	0.6446236559	0.9946236559
0.0006814432	0.6446236559	0.9948924731
0.0006732161	0.6459677419	0.9948924731
0.0006721680	0.6459677419	0.9951612903
0.0005946318	0.6529569892	0.9951612903
0.0005933586	0.6529569892	0.9954301075
0.0005363454	0.6588709677	0.9954301075
0.0005360007	0.6588709677	0.9956989247
0.0005236147	0.6604838710	0.9956989247
0.0005227530	0.6604838710	0.9959677419
0.0004108172	0.6758064516	0.9959677419
0.0004105784	0.6758064516	0.9962365591
0.0003394733	0.6889784946	0.9962365591
0.0003371316	0.6889784946	0.9967741935
0.0003274944	0.6919354839	0.9967741935
0.0003245769	0.6919354839	0.9970430108
0.0003205268	0.6930107527	0.9970430108
0.0003195300	0.6930107527	0.9973118280
0.0003094468	0.6946236559	0.9973118280
0.0003083575	0.6946236559	0.9975806452
0.0002996858	0.6962365591	0.9975806452
0.0002988079	0.6962365591	0.9978494624
0.0002906797	0.6986559140	0.9978494624
0.0002890818	0.6986559140	0.9981182796
0.0002101943	0.7153225806	0.9981182796
0.0002101001	0.7153225806	0.9983870968
0.0001901203	0.7244623656	0.9983870968
0.0001857570	0.7244623656	0.9986559140
0.0001790599	0.7268817204	0.9986559140
0.0001790153	0.7268817204	0.9989247312
0.0001389817	0.7430107527	0.9989247312
0.0001387810	0.7430107527	0.9991935484
0.0001027695	0.7610215054	0.9991935484
0.0001025156	0.7610215054	0.9994623656
0.0000759166	0.7776881720	0.9994623656
0.0000758634	0.7776881720	0.9997311828
0.0000659634	0.7862903226	0.9997311828
0.0000649564	0.7868279570	0.9997311828
0.0000639944	0.7879032258	0.9997311828
0.0000634628	0.7884408602	0.9997311828
0.0000502882	0.7997311828	0.9997311828
0.0000502062	0.7997311828	1.0000000000
0.0000477674	0.8024193548	1.0000000000
0.0000477347	0.8029569892	1.0000000000
0.0000196678	0.8591397849	1.0000000000
0.0000196186	0.8596774194	1.0000000000
0.0000108423	0.8967741935	1.0000000000
0.0000107830	0.8973118280	1.0000000000
0.0000097207	0.9029569892	1.0000000000
0.0000095663	0.9034946237	1.0000000000
0.0000017461	0.9629032258	1.0000000000
0.0000017442	0.9634408602	1.0000000000
0.0000014824	0.9688172043	1.0000000000
0.0000013969	0.9693548387	1.0000000000
0.0000007541	0.9803763441	1.0000000000
0.0000007534	0.9809139785	1.0000000000
0.0000000109	1.0000000000	1.0000000000


==> newData/MatchingCNNDropoutClassNoAugment-SameObjects-ROCCurve.csv <==
threshold		fpr		tpr
0.9999998212	0.0000000000	0.0002803476
0.9999997616	0.0000000000	0.0008410429
0.9999996424	0.0000000000	0.0011213905
0.9999994636	0.0000000000	0.0019624334
0.9999992251	0.0000000000	0.0022427810
0.9999989271	0.0000000000	0.0028034763
0.9999986887	0.0000000000	0.0036445192
0.9999986291	0.0000000000	0.0042052145
0.9999967813	0.0000000000	0.0058873003
0.9999958277	0.0000000000	0.0064479955
0.9999942780	0.0000000000	0.0084104289
0.9999940991	0.0000000000	0.0089711242
0.9999888539	0.0000000000	0.0131763387
0.9999881387	0.0000000000	0.0137370339
0.9999792576	0.0000000000	0.0182225960
0.9999786615	0.0000000000	0.0187832913
0.9999768734	0.0000000000	0.0201850294
0.9999746680	0.0000000000	0.0218671152
0.9999471307	0.0000000000	0.0308382394
0.9999465346	0.0000000000	0.0313989347
0.9999448657	0.0000000000	0.0316792823
0.9999443293	0.0000000000	0.0322399776
0.9998708367	0.0000000000	0.0448556210
0.9998686314	0.0000000000	0.0454163162
0.9997883439	0.0000000000	0.0583123073
0.9997879267	0.0000000000	0.0591533502
0.9997497201	0.0000000000	0.0641996075
0.9997494817	0.0000000000	0.0647603028
0.9984779358	0.0000000000	0.1275581721
0.9984729886	0.0002836879	0.1275581721
0.9979740977	0.0002836879	0.1469021587
0.9979660511	0.0005673759	0.1469021587
0.9976127744	0.0005673759	0.1544715447
0.9976056814	0.0008510638	0.1544715447
0.9974132180	0.0008510638	0.1592374544
0.9973804951	0.0011347518	0.1592374544
0.9968906045	0.0011347518	0.1690496215
0.9968904257	0.0014184397	0.1690496215
0.9960717559	0.0014184397	0.1847490889
0.9960584044	0.0014184397	0.1853097841
0.9959789515	0.0014184397	0.1864311747
0.9959633350	0.0014184397	0.1869918699
0.9958872795	0.0014184397	0.1881132604
0.9958823323	0.0017021277	0.1881132604
0.9934050441	0.0017021277	0.2248388001
0.9933793545	0.0019858156	0.2248388001
0.9925488830	0.0019858156	0.2335295767
0.9925321937	0.0019858156	0.2340902719
0.9922963977	0.0019858156	0.2357723577
0.9922882915	0.0019858156	0.2363330530
0.9895980358	0.0019858156	0.2635267732
0.9895839095	0.0022695035	0.2635267732
0.9892958403	0.0022695035	0.2660499019
0.9892157912	0.0028368794	0.2660499019
0.9856165648	0.0028368794	0.2921222316
0.9854960442	0.0031205674	0.2921222316
0.9852097034	0.0031205674	0.2932436221
0.9851922989	0.0034042553	0.2932436221
0.9850163460	0.0034042553	0.2960470984
0.9849129915	0.0036879433	0.2960470984
0.9842767715	0.0036879433	0.3019343987
0.9842603207	0.0039716312	0.3019343987
0.9829609394	0.0039716312	0.3131483039
0.9829319119	0.0042553191	0.3131483039
0.9815587401	0.0042553191	0.3229604710
0.9815549254	0.0045390071	0.3229604710
0.9800456762	0.0045390071	0.3294084665
0.9800052643	0.0048226950	0.3294084665
0.9779821038	0.0048226950	0.3411830670
0.9779242873	0.0051063830	0.3411830670
0.9754295945	0.0051063830	0.3535183628
0.9753915071	0.0051063830	0.3540790580
0.9725435972	0.0051063830	0.3692178301
0.9724879265	0.0053900709	0.3692178301
0.9707675576	0.0053900709	0.3773479114
0.9706728458	0.0056737589	0.3773479114
0.9689881802	0.0056737589	0.3854779927
0.9688718915	0.0059574468	0.3854779927
0.9665693045	0.0059574468	0.3936080740
0.9661351442	0.0065248227	0.3936080740
0.9630062580	0.0065248227	0.4062237174
0.9629754424	0.0068085106	0.4062237174
0.9607346058	0.0068085106	0.4149144940
0.9606639147	0.0070921986	0.4149144940
0.9591651559	0.0070921986	0.4188393608
0.9591299295	0.0073758865	0.4188393608
0.9568616152	0.0073758865	0.4283711803
0.9568454623	0.0076595745	0.4283711803
0.9537721872	0.0076595745	0.4356602187
0.9537611604	0.0079432624	0.4356602187
0.9530605078	0.0079432624	0.4367816092
0.9528702497	0.0082269504	0.4367816092
0.9526305199	0.0082269504	0.4373423045
0.9526187778	0.0085106383	0.4373423045
0.9514331222	0.0085106383	0.4407064760
0.9513043761	0.0087943262	0.4407064760
0.9487643838	0.0087943262	0.4485562097
0.9486821294	0.0090780142	0.4485562097
0.9458525181	0.0090780142	0.4578076815
0.9458429217	0.0093617021	0.4578076815
0.9451887608	0.0093617021	0.4592094197
0.9451134801	0.0096453901	0.4592094197
0.9438511133	0.0096453901	0.4628539389
0.9438208342	0.0099290780	0.4628539389
0.9436341524	0.0099290780	0.4636949818
0.9435036182	0.0102127660	0.4636949818
0.9418210983	0.0102127660	0.4679001962
0.9416800737	0.0107801418	0.4679001962
0.9371812940	0.0107801418	0.4793944491
0.9371609092	0.0110638298	0.4793944491
0.9360811710	0.0110638298	0.4830389683
0.9360230565	0.0113475177	0.4830389683
0.9320015907	0.0113475177	0.4920100925
0.9320009351	0.0116312057	0.4920100925
0.9314677119	0.0116312057	0.4931314830
0.9313993454	0.0119148936	0.4931314830
0.9298053980	0.0119148936	0.4964956546
0.9296656251	0.0121985816	0.4964956546
0.9260460138	0.0121985816	0.5074292122
0.9259210229	0.0127659574	0.5074292122
0.9232252836	0.0127659574	0.5141575554
0.9231920838	0.0130496454	0.5141575554
0.9225590229	0.0130496454	0.5155592935
0.9222772121	0.0133333333	0.5155592935
0.9167681336	0.0133333333	0.5245304177
0.9167621732	0.0136170213	0.5245304177
0.9121087193	0.0136170213	0.5320998038
0.9119987488	0.0139007092	0.5320998038
0.9110593200	0.0139007092	0.5337818895
0.9107002020	0.0141843972	0.5337818895
0.9104388952	0.0141843972	0.5340622372
0.9104225636	0.0144680851	0.5340622372
0.9104221463	0.0144680851	0.5346229324
0.9103196859	0.0144680851	0.5351836277
0.9102762341	0.0147517730	0.5351836277
0.9083656073	0.0147517730	0.5382674516
0.9083074331	0.0150354610	0.5382674516
0.9078910947	0.0150354610	0.5385477993
0.9078128338	0.0153191489	0.5385477993
0.9073820710	0.0153191489	0.5407905803
0.9070546031	0.0156028369	0.5407905803
0.9062968493	0.0156028369	0.5424726661
0.9062036276	0.0158865248	0.5424726661
0.9053277969	0.0158865248	0.5441547519
0.9051738381	0.0161702128	0.5441547519
0.9047743678	0.0161702128	0.5444350995
0.9045374990	0.0164539007	0.5444350995
0.9040722251	0.0164539007	0.5455564900
0.9036220908	0.0167375887	0.5455564900
0.8986644149	0.0167375887	0.5522848332
0.8985594511	0.0170212766	0.5522848332
0.8979834318	0.0170212766	0.5534062237
0.8979337215	0.0173049645	0.5534062237
0.8971865177	0.0173049645	0.5550883095
0.8971769810	0.0175886525	0.5550883095
0.8948293328	0.0175886525	0.5606952621
0.8947466612	0.0178723404	0.5606952621
0.8943498135	0.0178723404	0.5615363050
0.8943361640	0.0181560284	0.5615363050
0.8942035437	0.0181560284	0.5623773479
0.8940988779	0.0184397163	0.5623773479
0.8927390575	0.0184397163	0.5643397813
0.8926925659	0.0187234043	0.5643397813
0.8925034404	0.0187234043	0.5646201290
0.8923093677	0.0190070922	0.5646201290
0.8915693164	0.0190070922	0.5657415195
0.8913376331	0.0195744681	0.5657415195
0.8891717792	0.0195744681	0.5696663863
0.8886647820	0.0198581560	0.5696663863
0.8874078989	0.0198581560	0.5713484721
0.8873099685	0.0201418440	0.5713484721
0.8868502975	0.0201418440	0.5721895150
0.8868151307	0.0204255319	0.5721895150
0.8792672157	0.0204255319	0.5834034202
0.8792424202	0.0207092199	0.5834034202
0.8784254789	0.0207092199	0.5848051584
0.8783529401	0.0209929078	0.5848051584
0.8761170506	0.0209929078	0.5884496776
0.8760596514	0.0212765957	0.5884496776
0.8744769692	0.0212765957	0.5920941968
0.8738216162	0.0215602837	0.5920941968
0.8718654513	0.0215602837	0.5946173255
0.8714368939	0.0218439716	0.5946173255
0.8698975444	0.0218439716	0.5968601065
0.8698448539	0.0221276596	0.5968601065
0.8676604033	0.0221276596	0.6007849734
0.8673658967	0.0229787234	0.6007849734
0.8669021726	0.0229787234	0.6019063639
0.8667262793	0.0232624113	0.6019063639
0.8635681272	0.0232624113	0.6055508831
0.8634337187	0.0235460993	0.6055508831
0.8631885648	0.0235460993	0.6058312307
0.8629558682	0.0238297872	0.6058312307
0.8626301289	0.0238297872	0.6061115784
0.8625484109	0.0241134752	0.6061115784
0.8609222174	0.0241134752	0.6083543594
0.8609156013	0.0243971631	0.6083543594
0.8607792258	0.0243971631	0.6089150547
0.8607594967	0.0246808511	0.6089150547
0.8588184118	0.0246808511	0.6128399215
0.8584775925	0.0249645390	0.6128399215
0.8555071950	0.0249645390	0.6176058312
0.8554847836	0.0252482270	0.6176058312
0.8548662066	0.0252482270	0.6178861789
0.8548023105	0.0255319149	0.6178861789
0.8512900472	0.0255319149	0.6226520886
0.8510959148	0.0258156028	0.6226520886
0.8508957624	0.0258156028	0.6232127839
0.8507459760	0.0263829787	0.6232127839
0.8506841660	0.0263829787	0.6237734791
0.8500548005	0.0269503546	0.6237734791
0.8459222913	0.0269503546	0.6288197365
0.8455300927	0.0272340426	0.6288197365
0.8443596363	0.0272340426	0.6302214746
0.8442546725	0.0275177305	0.6302214746
0.8437584043	0.0275177305	0.6316232128
0.8436603546	0.0278014184	0.6316232128
0.8425917625	0.0278014184	0.6327446033
0.8421901464	0.0280851064	0.6327446033
0.8416220546	0.0280851064	0.6330249509
0.8412942290	0.0283687943	0.6330249509
0.8412159681	0.0283687943	0.6333052986
0.8410828114	0.0286524823	0.6333052986
0.8407232165	0.0286524823	0.6341463415
0.8404492736	0.0292198582	0.6341463415
0.8362133503	0.0292198582	0.6369498178
0.8361893296	0.0295035461	0.6369498178
0.8353968263	0.0295035461	0.6377908607
0.8350280523	0.0297872340	0.6377908607
0.8302149773	0.0297872340	0.6414353799
0.8299968243	0.0300709220	0.6414353799
0.8294066787	0.0300709220	0.6428371180
0.8292975426	0.0303546099	0.6428371180
0.8276635408	0.0303546099	0.6445192038
0.8276284337	0.0306382979	0.6445192038
0.8222513199	0.0306382979	0.6498458088
0.8222186565	0.0309219858	0.6498458088
0.8207985759	0.0309219858	0.6520885899
0.8196529150	0.0314893617	0.6520885899
0.8173113465	0.0314893617	0.6560134567
0.8172120452	0.0320567376	0.6560134567
0.8170698285	0.0320567376	0.6562938043
0.8168562055	0.0320567376	0.6568544996
0.8166957498	0.0320567376	0.6571348472
0.8165974021	0.0323404255	0.6571348472
0.8156093955	0.0323404255	0.6585365854
0.8155136108	0.0326241135	0.6585365854
0.8135396838	0.0326241135	0.6613400617
0.8133773208	0.0329078014	0.6613400617
0.8118760586	0.0329078014	0.6635828427
0.8110338449	0.0334751773	0.6635828427
0.8101084232	0.0334751773	0.6652649285
0.8098509908	0.0337588652	0.6652649285
0.8085539341	0.0337588652	0.6672273619
0.8079060316	0.0340425532	0.6672273619
0.8078377247	0.0340425532	0.6675077096
0.8076151013	0.0343262411	0.6675077096
0.8050441146	0.0343262411	0.6697504906
0.8048278689	0.0346099291	0.6697504906
0.8040433526	0.0346099291	0.6705915335
0.8040115833	0.0348936170	0.6705915335
0.8036590219	0.0348936170	0.6714325764
0.8036570549	0.0351773050	0.6714325764
0.8030299544	0.0351773050	0.6722736193
0.8029665947	0.0354609929	0.6722736193
0.8004545569	0.0354609929	0.6750770956
0.8003821373	0.0357446809	0.6750770956
0.7978804708	0.0357446809	0.6764788338
0.7973877192	0.0360283688	0.6764788338
0.7967650294	0.0360283688	0.6776002243
0.7963453531	0.0363120567	0.6776002243
0.7948814631	0.0363120567	0.6784412672
0.7948755622	0.0368794326	0.6784412672
0.7947740555	0.0368794326	0.6787216148
0.7946670055	0.0371631206	0.6787216148
0.7938414812	0.0371631206	0.6801233530
0.7935611010	0.0374468085	0.6801233530
0.7931545973	0.0374468085	0.6804037006
0.7929930687	0.0377304965	0.6804037006
0.7923552990	0.0377304965	0.6818054387
0.7921389937	0.0380141844	0.6818054387
0.7902399302	0.0380141844	0.6832071769
0.7902148366	0.0382978723	0.6832071769
0.7901502848	0.0382978723	0.6834875245
0.7898408175	0.0385815603	0.6834875245
0.7898015976	0.0385815603	0.6837678722
0.7890658379	0.0391489362	0.6837678722
0.7877632976	0.0391489362	0.6860106532
0.7873566151	0.0394326241	0.6860106532
0.7866266966	0.0394326241	0.6874123914
0.7863727808	0.0397163121	0.6874123914
0.7854364514	0.0397163121	0.6885337819
0.7852689028	0.0400000000	0.6885337819
0.7850674391	0.0400000000	0.6888141295
0.7838776112	0.0402836879	0.6888141295
0.7819989920	0.0402836879	0.6913372582
0.7816095948	0.0405673759	0.6913372582
0.7806809545	0.0405673759	0.6921783011
0.7805483937	0.0408510638	0.6921783011
0.7785907388	0.0408510638	0.6941407345
0.7784648538	0.0411347518	0.6941407345
0.7759170532	0.0411347518	0.6966638632
0.7758498192	0.0414184397	0.6966638632
0.7749966979	0.0414184397	0.6975049061
0.7748490572	0.0417021277	0.6975049061
0.7744543552	0.0417021277	0.6989066442
0.7744216323	0.0419858156	0.6989066442
0.7744050026	0.0419858156	0.6991869919
0.7741099000	0.0425531915	0.6991869919
0.7722235322	0.0425531915	0.7003083824
0.7721986175	0.0428368794	0.7003083824
0.7721497416	0.0428368794	0.7008690777
0.7719621062	0.0428368794	0.7011494253
0.7718587518	0.0431205674	0.7011494253
0.7703503370	0.0431205674	0.7019904682
0.7700795531	0.0434042553	0.7019904682
0.7689601779	0.0434042553	0.7033922063
0.7689085007	0.0436879433	0.7033922063
0.7686409950	0.0436879433	0.7042332492
0.7686048746	0.0439716312	0.7042332492
0.7672556043	0.0439716312	0.7050742921
0.7662665844	0.0448226950	0.7050742921
0.7662180066	0.0448226950	0.7053546398
0.7658496499	0.0451063830	0.7053546398
0.7657744884	0.0451063830	0.7059153350
0.7654826641	0.0453900709	0.7059153350
0.7654649019	0.0453900709	0.7061956826
0.7653670311	0.0456737589	0.7061956826
0.7641241550	0.0456737589	0.7078777684
0.7639881372	0.0459574468	0.7078777684
0.7637847066	0.0459574468	0.7087188113
0.7635298967	0.0465248227	0.7087188113
0.7605842352	0.0465248227	0.7115222876
0.7604723573	0.0468085106	0.7115222876
0.7599694133	0.0468085106	0.7123633305
0.7597200274	0.0470921986	0.7123633305
0.7595767379	0.0470921986	0.7129240258
0.7595035434	0.0473758865	0.7129240258
0.7559058666	0.0473758865	0.7185309784
0.7553932667	0.0476595745	0.7185309784
0.7553288937	0.0476595745	0.7188113260
0.7550937533	0.0479432624	0.7188113260
0.7541012764	0.0479432624	0.7202130642
0.7537544966	0.0485106383	0.7202130642
0.7521879077	0.0485106383	0.7221754976
0.7517338395	0.0487943262	0.7221754976
0.7506118417	0.0487943262	0.7238575834
0.7505847812	0.0490780142	0.7238575834
0.7503170371	0.0490780142	0.7241379310
0.7501604557	0.0493617021	0.7241379310
0.7495002747	0.0493617021	0.7249789739
0.7493008375	0.0496453901	0.7249789739
0.7482630014	0.0496453901	0.7258200168
0.7478374243	0.0499290780	0.7258200168
0.7473930120	0.0499290780	0.7261003645
0.7468032837	0.0502127660	0.7261003645
0.7416468859	0.0502127660	0.7300252313
0.7414815426	0.0507801418	0.7300252313
0.7414658070	0.0507801418	0.7303055789
0.7409214377	0.0513475177	0.7303055789
0.7383870482	0.0513475177	0.7322680123
0.7379466891	0.0519148936	0.7322680123
0.7354915738	0.0519148936	0.7342304458
0.7351546288	0.0521985816	0.7342304458
0.7339634299	0.0521985816	0.7350714886
0.7339229584	0.0524822695	0.7350714886
0.7332671881	0.0524822695	0.7361928792
0.7331860662	0.0527659574	0.7361928792
0.7327843904	0.0527659574	0.7367535744
0.7326623797	0.0530496454	0.7367535744
0.7314853668	0.0530496454	0.7375946173
0.7308350801	0.0536170213	0.7375946173
0.7298884988	0.0536170213	0.7381553126
0.7297484875	0.0539007092	0.7381553126
0.7293410897	0.0539007092	0.7384356602
0.7292041779	0.0541843972	0.7384356602
0.7280607224	0.0541843972	0.7398373984
0.7278907299	0.0544680851	0.7398373984
0.7272840738	0.0544680851	0.7406784413
0.7270939350	0.0547517730	0.7406784413
0.7267876863	0.0547517730	0.7409587889
0.7267385125	0.0550354610	0.7409587889
0.7248091102	0.0550354610	0.7432015699
0.7247667313	0.0553191489	0.7432015699
0.7243357897	0.0553191489	0.7434819176
0.7240999341	0.0556028369	0.7434819176
0.7226753235	0.0556028369	0.7443229605
0.7219521403	0.0558865248	0.7443229605
0.7211021781	0.0558865248	0.7454443510
0.7210261226	0.0561702128	0.7454443510
0.7200535536	0.0561702128	0.7465657415
0.7199654579	0.0564539007	0.7465657415
0.7181209326	0.0564539007	0.7485281749
0.7170957923	0.0575886525	0.7485281749
0.7166574597	0.0575886525	0.7490888702
0.7164615393	0.0581560284	0.7490888702
0.7160089612	0.0581560284	0.7502102607
0.7157227397	0.0584397163	0.7502102607
0.7156079412	0.0584397163	0.7504906084
0.7153506279	0.0587234043	0.7504906084
0.7131492496	0.0587234043	0.7532940847
0.7131056786	0.0590070922	0.7532940847
0.7129069567	0.0590070922	0.7538547799
0.7123880386	0.0592907801	0.7538547799
0.7116840482	0.0592907801	0.7544154752
0.7113941312	0.0598581560	0.7544154752
0.7111934423	0.0598581560	0.7546958228
0.7108788490	0.0604255319	0.7546958228
0.7096916437	0.0604255319	0.7552565181
0.7095710039	0.0607092199	0.7552565181
0.7088546753	0.0607092199	0.7555368657
0.7083463669	0.0609929078	0.7555368657
0.7072890997	0.0609929078	0.7560975610
0.7069991827	0.0612765957	0.7560975610
0.7069599032	0.0612765957	0.7563779086
0.7062924504	0.0618439716	0.7563779086
0.7040587664	0.0618439716	0.7586206897
0.7039569616	0.0621276596	0.7586206897
0.7035153508	0.0621276596	0.7591813849
0.7033805847	0.0624113475	0.7591813849
0.7023825049	0.0624113475	0.7594617325
0.7020871043	0.0626950355	0.7594617325
0.7015600204	0.0626950355	0.7600224278
0.7015128732	0.0629787234	0.7600224278
0.7013270855	0.0629787234	0.7605831231
0.7003700733	0.0635460993	0.7605831231
0.6994960308	0.0635460993	0.7611438183
0.6991680861	0.0638297872	0.7611438183
0.6982795000	0.0638297872	0.7625455565
0.6982339621	0.0641134752	0.7625455565
0.6981448531	0.0641134752	0.7628259041
0.6980847716	0.0643971631	0.7628259041
0.6971028447	0.0643971631	0.7645079899
0.6963462830	0.0646808511	0.7645079899
0.6941337585	0.0646808511	0.7673114662
0.6938387156	0.0649645390	0.7673114662
0.6930567622	0.0649645390	0.7678721615
0.6930237412	0.0652482270	0.7678721615
0.6922455430	0.0652482270	0.7695542473
0.6920214295	0.0655319149	0.7695542473
0.6917683482	0.0655319149	0.7698345949
0.6915362477	0.0658156028	0.7698345949
0.6914840937	0.0658156028	0.7701149425
0.6910130978	0.0660992908	0.7701149425
0.6898685098	0.0660992908	0.7703952902
0.6893961430	0.0669503546	0.7703952902
0.6891602874	0.0669503546	0.7709559854
0.6890472770	0.0675177305	0.7709559854
0.6889709830	0.0675177305	0.7712363331
0.6885598302	0.0680851064	0.7712363331
0.6867806315	0.0680851064	0.7726380712
0.6865659356	0.0683687943	0.7726380712
0.6852478385	0.0683687943	0.7734791141
0.6850820184	0.0686524823	0.7734791141
0.6845201850	0.0686524823	0.7737594617
0.6831592917	0.0689361702	0.7737594617
0.6827703714	0.0689361702	0.7740398094
0.6813033819	0.0692198582	0.7740398094
0.6754946709	0.0692198582	0.7768432857
0.6750226021	0.0697872340	0.7768432857
0.6747513413	0.0697872340	0.7774039809
0.6745672226	0.0700709220	0.7774039809
0.6737934947	0.0700709220	0.7779646762
0.6737864017	0.0703546099	0.7779646762
0.6737119555	0.0703546099	0.7782450238
0.6735985875	0.0706382979	0.7782450238
0.6732671857	0.0706382979	0.7785253715
0.6729511023	0.0709219858	0.7785253715
0.6709752679	0.0709219858	0.7816091954
0.6708908677	0.0712056738	0.7816091954
0.6707221866	0.0712056738	0.7818895430
0.6702756882	0.0714893617	0.7818895430
0.6692048907	0.0714893617	0.7830109336
0.6667516828	0.0723404255	0.7830109336
0.6663177013	0.0723404255	0.7835716288
0.6662206054	0.0726241135	0.7835716288
0.6647428870	0.0726241135	0.7844126717
0.6644710302	0.0729078014	0.7844126717
0.6642898321	0.0729078014	0.7852537146
0.6642440557	0.0731914894	0.7852537146
0.6631015539	0.0731914894	0.7860947575
0.6630473137	0.0734751773	0.7860947575
0.6615446210	0.0734751773	0.7866554528
0.6609002352	0.0740425532	0.7866554528
0.6600668430	0.0740425532	0.7877768433
0.6591037512	0.0746099291	0.7877768433
0.6577784419	0.0746099291	0.7883375385
0.6576448679	0.0748936170	0.7883375385
0.6568886638	0.0748936170	0.7886178862
0.6568369269	0.0751773050	0.7886178862
0.6531742811	0.0751773050	0.7919820578
0.6529231668	0.0757446809	0.7919820578
0.6519563794	0.0757446809	0.7925427530
0.6516058445	0.0760283688	0.7925427530
0.6515145898	0.0760283688	0.7928231006
0.6513227224	0.0763120567	0.7928231006
0.6510311365	0.0763120567	0.7931034483
0.6509150863	0.0765957447	0.7931034483
0.6492672563	0.0765957447	0.7947855341
0.6492086649	0.0768794326	0.7947855341
0.6484547853	0.0768794326	0.7956265770
0.6480665803	0.0774468085	0.7956265770
0.6478474736	0.0774468085	0.7959069246
0.6469795704	0.0777304965	0.7959069246
0.6461844444	0.0777304965	0.7973086627
0.6461158991	0.0780141844	0.7973086627
0.6444778442	0.0780141844	0.7984300533
0.6434095502	0.0785815603	0.7984300533
0.6423022151	0.0785815603	0.7989907485
0.6421101689	0.0791489362	0.7989907485
0.6407293677	0.0791489362	0.8012335296
0.6406885386	0.0794326241	0.8012335296
0.6390756369	0.0794326241	0.8026352677
0.6385809779	0.0800000000	0.8026352677
0.6382203102	0.0800000000	0.8031959630
0.6377694011	0.0805673759	0.8031959630
0.6360918880	0.0805673759	0.8037566583
0.6350356340	0.0811347518	0.8037566583
0.6350046992	0.0811347518	0.8040370059
0.6348989606	0.0814184397	0.8040370059
0.6340410113	0.0814184397	0.8043173535
0.6339842677	0.0817021277	0.8043173535
0.6320250630	0.0817021277	0.8054387440
0.6320044398	0.0819858156	0.8054387440
0.6311004758	0.0819858156	0.8065601346
0.6292372346	0.0822695035	0.8065601346
0.6278156042	0.0822695035	0.8085225680
0.6275795698	0.0825531915	0.8085225680
0.6270599961	0.0825531915	0.8088029156
0.6253849268	0.0842553191	0.8088029156
0.6238726974	0.0842553191	0.8093636109
0.6233852506	0.0845390071	0.8093636109
0.6218149662	0.0845390071	0.8102046538
0.6214993596	0.0851063830	0.8102046538
0.6211171150	0.0851063830	0.8104850014
0.6209257841	0.0853900709	0.8104850014
0.6204378605	0.0853900709	0.8107653490
0.6200069189	0.0859574468	0.8107653490
0.6197029352	0.0859574468	0.8110456967
0.6194702983	0.0862411348	0.8110456967
0.6192324758	0.0862411348	0.8113260443
0.6187672615	0.0868085106	0.8113260443
0.6171051860	0.0868085106	0.8121670872
0.6168667674	0.0870921986	0.8121670872
0.6157197356	0.0870921986	0.8130081301
0.6155030727	0.0873758865	0.8130081301
0.6154800057	0.0873758865	0.8132884777
0.6133383512	0.0890780142	0.8132884777
0.6104581952	0.0890780142	0.8141295206
0.6102805138	0.0893617021	0.8141295206
0.6071186662	0.0893617021	0.8152509111
0.6069065332	0.0896453901	0.8152509111
0.6062996387	0.0896453901	0.8155312588
0.6058900952	0.0902127660	0.8155312588
0.6040689945	0.0902127660	0.8177740398
0.6036574841	0.0904964539	0.8177740398
0.6032271981	0.0904964539	0.8186150827
0.6030051708	0.0910638298	0.8186150827
0.6027677059	0.0910638298	0.8188954303
0.6027452946	0.0913475177	0.8188954303
0.6008027792	0.0913475177	0.8191757780
0.6006863117	0.0916312057	0.8191757780
0.5997703671	0.0916312057	0.8197364732
0.5994848609	0.0919148936	0.8197364732
0.5983952880	0.0919148936	0.8205775161
0.5975801945	0.0924822695	0.8205775161
0.5971676111	0.0924822695	0.8211382114
0.5969723463	0.0927659574	0.8211382114
0.5968186259	0.0927659574	0.8214185590
0.5965751410	0.0930496454	0.8214185590
0.5958915353	0.0930496454	0.8216989066
0.5950862169	0.0933333333	0.8216989066
0.5949053168	0.0933333333	0.8222596019
0.5942355990	0.0939007092	0.8222596019
0.5938360095	0.0939007092	0.8225399495
0.5937645435	0.0941843972	0.8225399495
0.5935559273	0.0941843972	0.8228202972
0.5926941633	0.0944680851	0.8228202972
0.5917208195	0.0944680851	0.8233809924
0.5896203518	0.0947517730	0.8233809924
0.5894631147	0.0947517730	0.8239416877
0.5891410112	0.0950354610	0.8239416877
0.5891023278	0.0950354610	0.8242220353
0.5888831019	0.0953191489	0.8242220353
0.5866085887	0.0953191489	0.8264648164
0.5853282213	0.0956028369	0.8264648164
0.5848391652	0.0956028369	0.8267451640
0.5836755037	0.0961702128	0.8267451640
0.5836290717	0.0961702128	0.8270255116
0.5834582448	0.0964539007	0.8270255116
0.5831716061	0.0964539007	0.8273058593
0.5821297169	0.0967375887	0.8273058593
0.5804336071	0.0967375887	0.8275862069
0.5803797841	0.0970212766	0.8275862069
0.5799434781	0.0970212766	0.8281469022
0.5780484080	0.0978723404	0.8281469022
0.5769997835	0.0978723404	0.8292682927
0.5761588216	0.0990070922	0.8292682927
0.5757738352	0.0990070922	0.8295486403
0.5742961764	0.0995744681	0.8295486403
0.5742794871	0.0995744681	0.8298289879
0.5741190910	0.0998581560	0.8298289879
0.5731078982	0.0998581560	0.8309503785
0.5730877519	0.1001418440	0.8309503785
0.5717628598	0.1001418440	0.8326324643
0.5716421008	0.1004255319	0.8326324643
0.5705261827	0.1004255319	0.8331931595
0.5700868368	0.1004255319	0.8343145500
0.5698744655	0.1009929078	0.8343145500
0.5682762265	0.1009929078	0.8357162882
0.5682476759	0.1012765957	0.8357162882
0.5655613542	0.1012765957	0.8368376787
0.5651072860	0.1015602837	0.8368376787
0.5650676489	0.1015602837	0.8371180264
0.5637814999	0.1018439716	0.8371180264
0.5630245209	0.1018439716	0.8382394169
0.5620965958	0.1026950355	0.8382394169
0.5616662502	0.1026950355	0.8385197645
0.5611642003	0.1029787234	0.8385197645
0.5608194470	0.1029787234	0.8388001121
0.5607640147	0.1032624113	0.8388001121
0.5589687228	0.1032624113	0.8399215027
0.5585910678	0.1035460993	0.8399215027
0.5581929088	0.1035460993	0.8404821979
0.5578067899	0.1038297872	0.8404821979
0.5574522614	0.1038297872	0.8410428932
0.5559795499	0.1041134752	0.8410428932
0.5555965304	0.1041134752	0.8413232408
0.5553182364	0.1046808511	0.8413232408
0.5542823076	0.1046808511	0.8424446313
0.5519367456	0.1055319149	0.8424446313
0.5518870354	0.1055319149	0.8427249790
0.5506405234	0.1063829787	0.8427249790
0.5499431491	0.1063829787	0.8430053266
0.5487523675	0.1066666667	0.8430053266
0.5480992198	0.1066666667	0.8435660219
0.5479753017	0.1069503546	0.8435660219
0.5475893617	0.1069503546	0.8438463695
0.5470070243	0.1072340426	0.8438463695
0.5466076732	0.1072340426	0.8441267171
0.5464267731	0.1075177305	0.8441267171
0.5463213325	0.1075177305	0.8444070648
0.5454454422	0.1078014184	0.8444070648
0.5453097820	0.1078014184	0.8446874124
0.5448351502	0.1083687943	0.8446874124
0.5448040366	0.1083687943	0.8449677600
0.5448001623	0.1086524823	0.8449677600
0.5438296199	0.1086524823	0.8455284553
0.5431154966	0.1095035461	0.8455284553
0.5425498486	0.1095035461	0.8458088029
0.5421198010	0.1097872340	0.8458088029
0.5393191576	0.1097872340	0.8483319316
0.5385341048	0.1100709220	0.8483319316
0.5382550955	0.1100709220	0.8494533221
0.5372179151	0.1112056738	0.8494533221
0.5359720588	0.1112056738	0.8502943650
0.5359634161	0.1114893617	0.8502943650
0.5357508659	0.1114893617	0.8508550603
0.5346148610	0.1120567376	0.8508550603
0.5346059799	0.1120567376	0.8511354079
0.5340796113	0.1126241135	0.8511354079
0.5327761769	0.1126241135	0.8522567984
0.5322701335	0.1129078014	0.8522567984
0.5319286585	0.1129078014	0.8525371461
0.5316789150	0.1131914894	0.8525371461
0.5313974619	0.1131914894	0.8530978413
0.5306640267	0.1134751773	0.8530978413
0.5300113559	0.1134751773	0.8539388842
0.5297189355	0.1137588652	0.8539388842
0.5289915800	0.1137588652	0.8542192318
0.5254868865	0.1163120567	0.8542192318
0.5244513750	0.1163120567	0.8547799271
0.5242896676	0.1165957447	0.8547799271
0.5240955353	0.1165957447	0.8559013176
0.5238803029	0.1168794326	0.8559013176
0.5233164430	0.1168794326	0.8573030558
0.5229265094	0.1177304965	0.8573030558
0.5224595666	0.1177304965	0.8575834034
0.5216461420	0.1188652482	0.8575834034
0.5201138854	0.1188652482	0.8598261845
0.5194947124	0.1197163121	0.8598261845
0.5191397667	0.1197163121	0.8601065321
0.5180649757	0.1202836879	0.8601065321
0.5180129409	0.1202836879	0.8603868797
0.5174612999	0.1208510638	0.8603868797
0.5171124935	0.1208510638	0.8609475750
0.5165536404	0.1214184397	0.8609475750
0.5160608292	0.1214184397	0.8617886179
0.5138594508	0.1225531915	0.8617886179
0.5133364797	0.1225531915	0.8620689655
0.5131300092	0.1231205674	0.8620689655
0.5122982264	0.1231205674	0.8631903560
0.5122385025	0.1234042553	0.8631903560
0.5112758279	0.1234042553	0.8634707037
0.5105113387	0.1239716312	0.8634707037
0.5100278854	0.1239716312	0.8637510513
0.5098933578	0.1242553191	0.8637510513
0.5098710060	0.1242553191	0.8640313989
0.5096814632	0.1245390071	0.8640313989
0.5092887282	0.1245390071	0.8645920942
0.5074483752	0.1265248227	0.8645920942
0.5073903203	0.1265248227	0.8651527895
0.5072450638	0.1268085106	0.8651527895
0.5064020753	0.1268085106	0.8654331371
0.5062102079	0.1270921986	0.8654331371
0.5059875250	0.1270921986	0.8657134847
0.5050247908	0.1279432624	0.8657134847
0.5038587451	0.1279432624	0.8668348752
0.5000241399	0.1302127660	0.8668348752
0.4991187155	0.1302127660	0.8679562658
0.4988244176	0.1304964539	0.8679562658
0.4986112416	0.1304964539	0.8682366134
0.4983955026	0.1307801418	0.8682366134
0.4981201291	0.1307801418	0.8685169610
0.4979986846	0.1310638298	0.8685169610
0.4970741570	0.1310638298	0.8690776563
0.4964040518	0.1319148936	0.8690776563
0.4951892793	0.1319148936	0.8699186992
0.4937502146	0.1321985816	0.8699186992
0.4937257767	0.1321985816	0.8701990468
0.4925753474	0.1330496454	0.8701990468
0.4911063910	0.1330496454	0.8716007850
0.4906778634	0.1333333333	0.8716007850
0.4893062413	0.1333333333	0.8730025231
0.4891242087	0.1336170213	0.8730025231
0.4890753031	0.1336170213	0.8732828708
0.4889387488	0.1339007092	0.8732828708
0.4879009128	0.1339007092	0.8744042613
0.4876859188	0.1341843972	0.8744042613
0.4859475195	0.1341843972	0.8752453042
0.4856143594	0.1344680851	0.8752453042
0.4849507809	0.1344680851	0.8758059994
0.4849114418	0.1347517730	0.8758059994
0.4847068787	0.1347517730	0.8760863471
0.4840209484	0.1350354610	0.8760863471
0.4836797118	0.1350354610	0.8763666947
0.4836734533	0.1353191489	0.8763666947
0.4834529161	0.1353191489	0.8766470423
0.4827380180	0.1364539007	0.8766470423
0.4824901223	0.1364539007	0.8769273900
0.4821371734	0.1370212766	0.8769273900
0.4816788733	0.1370212766	0.8774880852
0.4814742506	0.1378723404	0.8774880852
0.4814386964	0.1378723404	0.8777684329
0.4808061123	0.1384397163	0.8777684329
0.4800609052	0.1384397163	0.8780487805
0.4793854058	0.1387234043	0.8780487805
0.4783060849	0.1387234043	0.8791701710
0.4780528545	0.1392907801	0.8791701710
0.4770453572	0.1392907801	0.8797308663
0.4763687551	0.1401418440	0.8797308663
0.4754384458	0.1401418440	0.8805719092
0.4753690958	0.1407092199	0.8805719092
0.4751227498	0.1407092199	0.8808522568
0.4739920199	0.1412765957	0.8808522568
0.4724256396	0.1412765957	0.8816932997
0.4720525742	0.1415602837	0.8816932997
0.4718496203	0.1415602837	0.8819736473
0.4717255533	0.1421276596	0.8819736473
0.4710132778	0.1421276596	0.8825343426
0.4708338380	0.1424113475	0.8825343426
0.4707560539	0.1424113475	0.8828146902
0.4703141451	0.1429787234	0.8828146902
0.4701346159	0.1429787234	0.8830950378
0.4695656896	0.1435460993	0.8830950378
0.4690417945	0.1435460993	0.8833753855
0.4683248997	0.1441134752	0.8833753855
0.4677599669	0.1441134752	0.8842164284
0.4673387706	0.1443971631	0.8842164284
0.4670596421	0.1443971631	0.8847771236
0.4669716060	0.1446808511	0.8847771236
0.4666844606	0.1446808511	0.8850574713
0.4658123851	0.1452482270	0.8850574713
0.4649381936	0.1452482270	0.8853378189
0.4648834169	0.1455319149	0.8853378189
0.4640773237	0.1455319149	0.8858985142
0.4640605748	0.1458156028	0.8858985142
0.4629913568	0.1458156028	0.8864592094
0.4626151323	0.1460992908	0.8864592094
0.4617781341	0.1460992908	0.8875805999
0.4610360563	0.1466666667	0.8875805999
0.4606818557	0.1466666667	0.8881412952
0.4602245986	0.1472340426	0.8881412952
0.4597281814	0.1472340426	0.8887019905
0.4594387412	0.1480851064	0.8887019905
0.4592380822	0.1480851064	0.8889823381
0.4590132833	0.1483687943	0.8889823381
0.4579104483	0.1483687943	0.8892626857
0.4571580589	0.1486524823	0.8892626857
0.4563805461	0.1486524823	0.8901037286
0.4562566876	0.1489361702	0.8901037286
0.4561468363	0.1489361702	0.8903840763
0.4551688433	0.1492198582	0.8903840763
0.4543008506	0.1492198582	0.8917858144
0.4534592032	0.1497872340	0.8917858144
0.4532543421	0.1497872340	0.8920661620
0.4519154131	0.1517730496	0.8920661620
0.4518223703	0.1517730496	0.8923465097
0.4511494935	0.1523404255	0.8923465097
0.4497385323	0.1523404255	0.8943089431
0.4496889114	0.1526241135	0.8943089431
0.4496387541	0.1526241135	0.8945892907
0.4491240978	0.1531914894	0.8945892907
0.4489372969	0.1531914894	0.8948696384
0.4486662745	0.1537588652	0.8948696384
0.4472420216	0.1537588652	0.8954303336
0.4453147352	0.1557446809	0.8954303336
0.4449817240	0.1557446809	0.8957106812
0.4447770715	0.1560283688	0.8957106812
0.4440341294	0.1560283688	0.8962713765
0.4430314302	0.1565957447	0.8962713765
0.4427350163	0.1565957447	0.8965517241
0.4414663315	0.1571631206	0.8965517241
0.4408925474	0.1571631206	0.8968320718
0.4406718016	0.1574468085	0.8968320718
0.4396534264	0.1574468085	0.8973927670
0.4391941428	0.1580141844	0.8973927670
0.4391455650	0.1580141844	0.8976731147
0.4386627972	0.1585815603	0.8976731147
0.4382942021	0.1585815603	0.8982338099
0.4377666712	0.1588652482	0.8982338099
0.4377480745	0.1588652482	0.8985141576
0.4371043146	0.1594326241	0.8985141576
0.4369700551	0.1594326241	0.8990748528
0.4369455576	0.1597163121	0.8990748528
0.4348396957	0.1597163121	0.8996355481
0.4347835779	0.1600000000	0.8996355481
0.4339258075	0.1600000000	0.8999158957
0.4329268336	0.1614184397	0.8999158957
0.4328112900	0.1614184397	0.9001962433
0.4304153025	0.1628368794	0.9001962433
0.4296772480	0.1628368794	0.9004765910
0.4289041460	0.1631205674	0.9004765910
0.4287773073	0.1631205674	0.9007569386
0.4277790487	0.1642553191	0.9007569386
0.4277423322	0.1642553191	0.9010372862
0.4254191816	0.1651063830	0.9010372862
0.4245564938	0.1651063830	0.9021586768
0.4243017435	0.1656737589	0.9021586768
0.4223194122	0.1656737589	0.9027193720
0.4222691059	0.1659574468	0.9027193720
0.4220063388	0.1659574468	0.9029997197
0.4205434024	0.1673758865	0.9029997197
0.4202488661	0.1673758865	0.9032800673
0.4194312990	0.1679432624	0.9032800673
0.4183978438	0.1679432624	0.9035604149
0.4183331430	0.1682269504	0.9035604149
0.4182272255	0.1682269504	0.9041211102
0.4177678823	0.1685106383	0.9041211102
0.4162776768	0.1685106383	0.9049621531
0.4155147970	0.1690780142	0.9049621531
0.4148867726	0.1690780142	0.9052425007
0.4124882817	0.1699290780	0.9052425007
0.4124301374	0.1699290780	0.9055228483
0.4105249643	0.1713475177	0.9055228483
0.4102953374	0.1713475177	0.9058031960
0.4101922810	0.1716312057	0.9058031960
0.4098889232	0.1716312057	0.9060835436
0.4088574350	0.1719148936	0.9060835436
0.4077349305	0.1719148936	0.9063638912
0.4072165489	0.1724822695	0.9063638912
0.4070352614	0.1724822695	0.9066442389
0.4057191014	0.1736170213	0.9066442389
0.4047548175	0.1736170213	0.9072049341
0.4047195017	0.1739007092	0.9072049341
0.4038525224	0.1739007092	0.9074852817
0.4032055140	0.1744680851	0.9074852817
0.4031000137	0.1744680851	0.9077656294
0.4008848071	0.1773049645	0.9077656294
0.4005509615	0.1773049645	0.9080459770
0.4001431465	0.1778723404	0.9080459770
0.3994712830	0.1778723404	0.9086066723
0.3992834985	0.1781560284	0.9086066723
0.3992193043	0.1781560284	0.9088870199
0.3989497423	0.1784397163	0.9088870199
0.3978342712	0.1784397163	0.9091673675
0.3974539936	0.1790070922	0.9091673675
0.3974058628	0.1790070922	0.9094477152
0.3966786861	0.1795744681	0.9094477152
0.3963984549	0.1795744681	0.9100084104
0.3945040405	0.1809929078	0.9100084104
0.3943264186	0.1809929078	0.9102887581
0.3937208652	0.1815602837	0.9102887581
0.3925268352	0.1815602837	0.9114101486
0.3912822902	0.1821276596	0.9114101486
0.3908619583	0.1821276596	0.9116904962
0.3903568685	0.1826950355	0.9116904962
0.3903044462	0.1826950355	0.9119708438
0.3900420070	0.1829787234	0.9119708438
0.3891418874	0.1829787234	0.9125315391
0.3889041543	0.1835460993	0.9125315391
0.3888520896	0.1835460993	0.9128118867
0.3888002038	0.1838297872	0.9128118867
0.3887571394	0.1838297872	0.9130922344
0.3882823586	0.1846808511	0.9130922344
0.3869872391	0.1846808511	0.9139332773
0.3864901066	0.1852482270	0.9139332773
0.3858799934	0.1852482270	0.9147743202
0.3856202662	0.1855319149	0.9147743202
0.3851738870	0.1855319149	0.9150546678
0.3849130869	0.1858156028	0.9150546678
0.3844347000	0.1858156028	0.9153350154
0.3833890855	0.1869503546	0.9153350154
0.3828206658	0.1869503546	0.9156153631
0.3816136718	0.1878014184	0.9156153631
0.3811156154	0.1878014184	0.9164564059
0.3810248077	0.1880851064	0.9164564059
0.3806187212	0.1880851064	0.9167367536
0.3788223565	0.1889361702	0.9167367536
0.3787811697	0.1889361702	0.9170171012
0.3772866428	0.1900709220	0.9170171012
0.3767121732	0.1900709220	0.9172974488
0.3744253218	0.1909219858	0.9172974488
0.3742987216	0.1909219858	0.9175777965
0.3741461933	0.1914893617	0.9175777965
0.3735684156	0.1914893617	0.9181384917
0.3728677928	0.1920567376	0.9181384917
0.3719408810	0.1920567376	0.9186991870
0.3708139360	0.1926241135	0.9186991870
0.3701319993	0.1926241135	0.9189795346
0.3679216802	0.1937588652	0.9189795346
0.3676946759	0.1937588652	0.9195402299
0.3675082922	0.1940425532	0.9195402299
0.3674066663	0.1940425532	0.9198205775
0.3666583598	0.1948936170	0.9198205775
0.3653851748	0.1948936170	0.9206616204
0.3643164933	0.1951773050	0.9206616204
0.3638547659	0.1951773050	0.9212223157
0.3623568118	0.1963120567	0.9212223157
0.3613713384	0.1963120567	0.9220633586
0.3598209620	0.1977304965	0.9220633586
0.3587606251	0.1977304965	0.9226240538
0.3581621647	0.1982978723	0.9226240538
0.3573243916	0.1982978723	0.9229044015
0.3548136055	0.2008510638	0.9229044015
0.3547757566	0.2008510638	0.9231847491
0.3547613025	0.2008510638	0.9237454444
0.3538184762	0.2011347518	0.9237454444
0.3536915183	0.2011347518	0.9240257920
0.3532447815	0.2014184397	0.9240257920
0.3530953526	0.2014184397	0.9243061396
0.3498927951	0.2042553191	0.9243061396
0.3497507870	0.2042553191	0.9245864872
0.3488836884	0.2051063830	0.9245864872
0.3488815427	0.2051063830	0.9248668349
0.3460865915	0.2082269504	0.9248668349
0.3458720744	0.2082269504	0.9251471825
0.3458688855	0.2085106383	0.9251471825
0.3456819952	0.2085106383	0.9254275301
0.3436645865	0.2087943262	0.9254275301
0.3420924246	0.2087943262	0.9257078778
0.3402264118	0.2104964539	0.9257078778
0.3401818275	0.2104964539	0.9259882254
0.3390425146	0.2121985816	0.9259882254
0.3390345871	0.2121985816	0.9262685730
0.3381829858	0.2133333333	0.9262685730
0.3374973834	0.2133333333	0.9265489207
0.3347401321	0.2158865248	0.9265489207
0.3342713416	0.2158865248	0.9271096159
0.3338828981	0.2161702128	0.9271096159
0.3336987495	0.2161702128	0.9273899636
0.3322722316	0.2173049645	0.9273899636
0.3321996033	0.2173049645	0.9276703112
0.3319162130	0.2175886525	0.9276703112
0.3317304552	0.2175886525	0.9279506588
0.3315290213	0.2181560284	0.9279506588
0.3311395645	0.2181560284	0.9282310064
0.3308101594	0.2187234043	0.9282310064
0.3306576908	0.2187234043	0.9285113541
0.3300210238	0.2190070922	0.9285113541
0.3287803829	0.2190070922	0.9296327446
0.3275241554	0.2195744681	0.9296327446
0.3266397715	0.2195744681	0.9299130922
0.3262480795	0.2207092199	0.9299130922
0.3258753419	0.2207092199	0.9301934399
0.3243620098	0.2221276596	0.9301934399
0.3238398731	0.2221276596	0.9304737875
0.3225830793	0.2229787234	0.9304737875
0.3224814832	0.2229787234	0.9307541351
0.3215723336	0.2235460993	0.9307541351
0.3214033544	0.2235460993	0.9310344828
0.3184383810	0.2255319149	0.9310344828
0.3181200325	0.2255319149	0.9313148304
0.3179310560	0.2258156028	0.9313148304
0.3177190125	0.2258156028	0.9315951780
0.3147821724	0.2269503546	0.9315951780
0.3146209121	0.2269503546	0.9318755257
0.3135191500	0.2272340426	0.9318755257
0.3125271797	0.2272340426	0.9321558733
0.3119846284	0.2275177305	0.9321558733
0.3118624091	0.2275177305	0.9324362209
0.3100584149	0.2289361702	0.9324362209
0.3099934757	0.2289361702	0.9327165685
0.3098851740	0.2292198582	0.9327165685
0.3086104095	0.2292198582	0.9335576114
0.3086077273	0.2295035461	0.9335576114
0.3084074557	0.2295035461	0.9338379591
0.3079121113	0.2303546099	0.9338379591
0.3078331351	0.2303546099	0.9341183067
0.3053038418	0.2312056738	0.9341183067
0.3049762845	0.2312056738	0.9346790020
0.3047404289	0.2314893617	0.9346790020
0.3043432832	0.2314893617	0.9349593496
0.3042327762	0.2317730496	0.9349593496
0.3035282791	0.2317730496	0.9352396972
0.3022572100	0.2323404255	0.9352396972
0.3015010953	0.2323404255	0.9358003925
0.3012695312	0.2329078014	0.9358003925
0.3008580208	0.2329078014	0.9360807401
0.3001086116	0.2337588652	0.9360807401
0.2999776006	0.2337588652	0.9363610877
0.2974815667	0.2348936170	0.9363610877
0.2974000871	0.2348936170	0.9366414354
0.2968026102	0.2351773050	0.9366414354
0.2962207794	0.2351773050	0.9369217830
0.2962009013	0.2354609929	0.9369217830
0.2958246171	0.2354609929	0.9372021306
0.2955202162	0.2357446809	0.9372021306
0.2954671979	0.2357446809	0.9374824783
0.2942145467	0.2368794326	0.9374824783
0.2941958308	0.2368794326	0.9377628259
0.2935048044	0.2374468085	0.9377628259
0.2933289409	0.2374468085	0.9380431735
0.2912525237	0.2391489362	0.9380431735
0.2911360860	0.2391489362	0.9383235212
0.2895903289	0.2400000000	0.9383235212
0.2894626260	0.2400000000	0.9388842164
0.2877302468	0.2419858156	0.9388842164
0.2863067389	0.2419858156	0.9391645641
0.2858989537	0.2422695035	0.9391645641
0.2854679227	0.2422695035	0.9394449117
0.2853725255	0.2425531915	0.9394449117
0.2844646871	0.2425531915	0.9400056070
0.2843159735	0.2431205674	0.9400056070
0.2840873599	0.2431205674	0.9402859546
0.2832411230	0.2442553191	0.9402859546
0.2832016051	0.2442553191	0.9405663022
0.2809710205	0.2459574468	0.9405663022
0.2804459929	0.2459574468	0.9408466498
0.2778692544	0.2468085106	0.9408466498
0.2778077424	0.2468085106	0.9411269975
0.2765605450	0.2476595745	0.9411269975
0.2763754427	0.2476595745	0.9414073451
0.2763070166	0.2482269504	0.9414073451
0.2760215402	0.2482269504	0.9419680404
0.2751975358	0.2485106383	0.9419680404
0.2751002908	0.2485106383	0.9422483880
0.2750374675	0.2487943262	0.9422483880
0.2750109732	0.2487943262	0.9425287356
0.2738490999	0.2496453901	0.9425287356
0.2734135389	0.2496453901	0.9428090833
0.2729182541	0.2499290780	0.9428090833
0.2726443410	0.2499290780	0.9430894309
0.2725797296	0.2502127660	0.9430894309
0.2723410428	0.2502127660	0.9433697785
0.2709614038	0.2516312057	0.9433697785
0.2708855569	0.2516312057	0.9436501262
0.2704496384	0.2524822695	0.9436501262
0.2689097226	0.2524822695	0.9442108214
0.2669281065	0.2541843972	0.9442108214
0.2668196261	0.2541843972	0.9444911690
0.2664485276	0.2550354610	0.9444911690
0.2663328648	0.2550354610	0.9447715167
0.2660145760	0.2553191489	0.9447715167
0.2659412622	0.2553191489	0.9450518643
0.2656714916	0.2556028369	0.9450518643
0.2647760212	0.2556028369	0.9453322119
0.2641179860	0.2564539007	0.9453322119
0.2638135850	0.2564539007	0.9461732548
0.2635976076	0.2567375887	0.9461732548
0.2633374333	0.2567375887	0.9467339501
0.2625445426	0.2575886525	0.9467339501
0.2616842687	0.2575886525	0.9470142977
0.2611695528	0.2581560284	0.9470142977
0.2604458928	0.2581560284	0.9472946454
0.2577604055	0.2601418440	0.9472946454
0.2565626800	0.2601418440	0.9475749930
0.2563070357	0.2604255319	0.9475749930
0.2558282018	0.2604255319	0.9478553406
0.2549544573	0.2612765957	0.9478553406
0.2539346814	0.2612765957	0.9486963835
0.2518176734	0.2624113475	0.9486963835
0.2515377998	0.2624113475	0.9492570788
0.2492102534	0.2646808511	0.9492570788
0.2484424263	0.2646808511	0.9495374264
0.2468811870	0.2652482270	0.9495374264
0.2466411144	0.2652482270	0.9498177740
0.2455658019	0.2660992908	0.9498177740
0.2451790124	0.2660992908	0.9500981217
0.2445386499	0.2666666667	0.9500981217
0.2437765896	0.2666666667	0.9503784693
0.2421821952	0.2683687943	0.9503784693
0.2415941805	0.2683687943	0.9506588169
0.2408158481	0.2689361702	0.9506588169
0.2407879829	0.2689361702	0.9509391646
0.2392579168	0.2706382979	0.9509391646
0.2390697151	0.2706382979	0.9514998598
0.2383541316	0.2720567376	0.9514998598
0.2381065190	0.2720567376	0.9517802075
0.2380422205	0.2723404255	0.9517802075
0.2380115688	0.2723404255	0.9520605551
0.2368250936	0.2737588652	0.9520605551
0.2364717275	0.2737588652	0.9523409027
0.2344501019	0.2754609929	0.9523409027
0.2342899442	0.2754609929	0.9526212504
0.2319089919	0.2777304965	0.9526212504
0.2315236032	0.2777304965	0.9529015980
0.2301330119	0.2788652482	0.9529015980
0.2297783345	0.2788652482	0.9531819456
0.2259091735	0.2834042553	0.9531819456
0.2255808115	0.2834042553	0.9537426409
0.2231279612	0.2862411348	0.9537426409
0.2230698168	0.2862411348	0.9543033361
0.2229111791	0.2865248227	0.9543033361
0.2224552482	0.2865248227	0.9545836838
0.2217366099	0.2882269504	0.9545836838
0.2215724587	0.2882269504	0.9548640314
0.2203953564	0.2893617021	0.9548640314
0.2203173786	0.2893617021	0.9551443790
0.2185379565	0.2910638298	0.9551443790
0.2183967978	0.2910638298	0.9554247267
0.2183705568	0.2913475177	0.9554247267
0.2176907659	0.2913475177	0.9557050743
0.2115074098	0.2961702128	0.9557050743
0.2113045454	0.2961702128	0.9562657696
0.2107075751	0.2973049645	0.9562657696
0.2096109688	0.2973049645	0.9568264648
0.2083917558	0.2978723404	0.9568264648
0.2082134485	0.2978723404	0.9571068124
0.2070609927	0.2990070922	0.9571068124
0.2065835595	0.2990070922	0.9573871601
0.2063906044	0.2992907801	0.9573871601
0.2059333771	0.2992907801	0.9576675077
0.2057004124	0.2998581560	0.9576675077
0.2049252987	0.2998581560	0.9579478553
0.2042628825	0.3004255319	0.9579478553
0.2038892955	0.3004255319	0.9582282030
0.2036555707	0.3009929078	0.9582282030
0.2036534399	0.3009929078	0.9585085506
0.2026229650	0.3026950355	0.9585085506
0.2022997588	0.3026950355	0.9587888982
0.2021180242	0.3032624113	0.9587888982
0.2020757794	0.3032624113	0.9590692459
0.2019238770	0.3035460993	0.9590692459
0.2015538514	0.3035460993	0.9593495935
0.2000354379	0.3052482270	0.9593495935
0.1998146325	0.3052482270	0.9596299411
0.1991587728	0.3060992908	0.9596299411
0.1977390051	0.3060992908	0.9599102888
0.1976021081	0.3063829787	0.9599102888
0.1975741833	0.3063829787	0.9601906364
0.1972977221	0.3066666667	0.9601906364
0.1970591247	0.3066666667	0.9604709840
0.1952945888	0.3075177305	0.9604709840
0.1952428520	0.3075177305	0.9607513317
0.1949475110	0.3080851064	0.9607513317
0.1948794425	0.3080851064	0.9610316793
0.1938401908	0.3089361702	0.9610316793
0.1937573105	0.3089361702	0.9613120269
0.1933319271	0.3097872340	0.9613120269
0.1932001114	0.3097872340	0.9615923745
0.1919573396	0.3117730496	0.9615923745
0.1919303536	0.3117730496	0.9618727222
0.1918800175	0.3120567376	0.9618727222
0.1918581426	0.3120567376	0.9621530698
0.1912487894	0.3123404255	0.9621530698
0.1910106391	0.3123404255	0.9624334174
0.1882336438	0.3140425532	0.9624334174
0.1881543547	0.3140425532	0.9627137651
0.1877648383	0.3143262411	0.9627137651
0.1876569539	0.3143262411	0.9629941127
0.1869054586	0.3157446809	0.9629941127
0.1862053126	0.3157446809	0.9632744603
0.1856017411	0.3168794326	0.9632744603
0.1853964180	0.3168794326	0.9635548080
0.1830188334	0.3191489362	0.9635548080
0.1829354316	0.3191489362	0.9638351556
0.1825163215	0.3194326241	0.9638351556
0.1824841052	0.3194326241	0.9641155032
0.1762582958	0.3253900709	0.9641155032
0.1758055240	0.3253900709	0.9643958509
0.1745099276	0.3259574468	0.9643958509
0.1744019687	0.3259574468	0.9646761985
0.1724339724	0.3285106383	0.9646761985
0.1722714305	0.3285106383	0.9649565461
0.1715568006	0.3290780142	0.9649565461
0.1715084761	0.3290780142	0.9652368937
0.1679731011	0.3333333333	0.9652368937
0.1678632349	0.3333333333	0.9655172414
0.1648469567	0.3373049645	0.9655172414
0.1647227257	0.3373049645	0.9657975890
0.1628405899	0.3392907801	0.9657975890
0.1624927670	0.3392907801	0.9666386319
0.1585537642	0.3418439716	0.9666386319
0.1585473716	0.3418439716	0.9669189795
0.1585296243	0.3421276596	0.9669189795
0.1583902836	0.3421276596	0.9671993272
0.1569689661	0.3429787234	0.9671993272
0.1568278968	0.3429787234	0.9677600224
0.1565267891	0.3443971631	0.9677600224
0.1564182043	0.3443971631	0.9680403701
0.1556662172	0.3458156028	0.9680403701
0.1553905308	0.3458156028	0.9683207177
0.1551999003	0.3466666667	0.9683207177
0.1551918834	0.3466666667	0.9686010653
0.1549761593	0.3469503546	0.9686010653
0.1547420025	0.3469503546	0.9688814130
0.1543727517	0.3472340426	0.9688814130
0.1536508352	0.3472340426	0.9691617606
0.1502768844	0.3509219858	0.9691617606
0.1498974562	0.3509219858	0.9694421082
0.1487872750	0.3523404255	0.9694421082
0.1487481296	0.3523404255	0.9697224558
0.1482382566	0.3531914894	0.9697224558
0.1475801915	0.3531914894	0.9702831511
0.1457318813	0.3551773050	0.9702831511
0.1448543668	0.3551773050	0.9708438464
0.1421420425	0.3563120567	0.9708438464
0.1420503855	0.3563120567	0.9711241940
0.1408133507	0.3582978723	0.9711241940
0.1407988220	0.3582978723	0.9714045416
0.1384775788	0.3602836879	0.9714045416
0.1382645667	0.3602836879	0.9716848893
0.1360097229	0.3639716312	0.9716848893
0.1353804469	0.3639716312	0.9722455845
0.1347182691	0.3645390071	0.9722455845
0.1346934140	0.3645390071	0.9725259322
0.1337426454	0.3662411348	0.9725259322
0.1332815588	0.3662411348	0.9730866274
0.1316339821	0.3676595745	0.9730866274
0.1315688491	0.3676595745	0.9733669750
0.1302057505	0.3702127660	0.9733669750
0.1301680952	0.3702127660	0.9736473227
0.1283112317	0.3730496454	0.9736473227
0.1280028820	0.3730496454	0.9739276703
0.1220310032	0.3781560284	0.9739276703
0.1217533499	0.3781560284	0.9742080179
0.1186678484	0.3818439716	0.9742080179
0.1183529794	0.3818439716	0.9744883656
0.1134399399	0.3892198582	0.9744883656
0.1131392941	0.3892198582	0.9747687132
0.1125658676	0.3900709220	0.9747687132
0.1121903732	0.3900709220	0.9750490608
0.1121131480	0.3906382979	0.9750490608
0.1120853350	0.3906382979	0.9753294085
0.1070760861	0.3940425532	0.9753294085
0.1066562384	0.3940425532	0.9756097561
0.1048481315	0.3971631206	0.9756097561
0.1047779098	0.3971631206	0.9758901037
0.1035470143	0.3982978723	0.9758901037
0.1035167873	0.3982978723	0.9761704514
0.1034541428	0.3985815603	0.9761704514
0.1033216268	0.3985815603	0.9764507990
0.0989308953	0.4042553191	0.9764507990
0.0988675430	0.4042553191	0.9767311466
0.0988558978	0.4045390071	0.9767311466
0.0986844152	0.4045390071	0.9770114943
0.0968975276	0.4073758865	0.9770114943
0.0968661755	0.4073758865	0.9772918419
0.0968057886	0.4079432624	0.9772918419
0.0965486616	0.4079432624	0.9775721895
0.0965357944	0.4082269504	0.9775721895
0.0963932201	0.4082269504	0.9778525371
0.0953250378	0.4093617021	0.9778525371
0.0949737802	0.4093617021	0.9781328848
0.0949010402	0.4102127660	0.9781328848
0.0943014994	0.4102127660	0.9784132324
0.0901817456	0.4207092199	0.9784132324
0.0901516080	0.4207092199	0.9786935800
0.0894485265	0.4221276596	0.9786935800
0.0891655535	0.4221276596	0.9789739277
0.0887063369	0.4235460993	0.9789739277
0.0885369033	0.4235460993	0.9792542753
0.0879480913	0.4246808511	0.9792542753
0.0875992551	0.4246808511	0.9795346229
0.0862301812	0.4275177305	0.9795346229
0.0861097202	0.4275177305	0.9798149706
0.0841628164	0.4289361702	0.9798149706
0.0832593217	0.4289361702	0.9800953182
0.0795853138	0.4337588652	0.9800953182
0.0795668438	0.4337588652	0.9803756658
0.0781849399	0.4360283688	0.9803756658
0.0781698748	0.4360283688	0.9806560135
0.0778769180	0.4368794326	0.9806560135
0.0777716413	0.4368794326	0.9809363611
0.0775439516	0.4371631206	0.9809363611
0.0775435045	0.4371631206	0.9812167087
0.0759313852	0.4400000000	0.9812167087
0.0758410320	0.4400000000	0.9814970563
0.0724415332	0.4451063830	0.9814970563
0.0723775551	0.4451063830	0.9817774040
0.0637060329	0.4607092199	0.9817774040
0.0635264367	0.4607092199	0.9820577516
0.0633251518	0.4618439716	0.9820577516
0.0633072183	0.4618439716	0.9823380992
0.0582891218	0.4672340426	0.9823380992
0.0582045056	0.4672340426	0.9826184469
0.0577746369	0.4680851064	0.9826184469
0.0577633455	0.4680851064	0.9828987945
0.0568844154	0.4700709220	0.9828987945
0.0568428189	0.4700709220	0.9831791421
0.0559819676	0.4712056738	0.9831791421
0.0559717119	0.4712056738	0.9834594898
0.0557571054	0.4714893617	0.9834594898
0.0556618087	0.4714893617	0.9837398374
0.0547840372	0.4729078014	0.9837398374
0.0546931811	0.4729078014	0.9840201850
0.0542762429	0.4746099291	0.9840201850
0.0540258698	0.4746099291	0.9843005327
0.0529376976	0.4780141844	0.9843005327
0.0528818294	0.4780141844	0.9845808803
0.0520834178	0.4788652482	0.9845808803
0.0520098731	0.4788652482	0.9848612279
0.0508470275	0.4811347518	0.9848612279
0.0507933088	0.4811347518	0.9851415756
0.0500689708	0.4828368794	0.9851415756
0.0499738269	0.4828368794	0.9857022708
0.0461092740	0.4913475177	0.9857022708
0.0459289066	0.4913475177	0.9862629661
0.0450429469	0.4924822695	0.9862629661
0.0449789241	0.4924822695	0.9865433137
0.0430429280	0.4970212766	0.9865433137
0.0424012132	0.4970212766	0.9871040090
0.0406043008	0.5007092199	0.9871040090
0.0405652374	0.5007092199	0.9873843566
0.0398055390	0.5018439716	0.9873843566
0.0398021489	0.5018439716	0.9876647042
0.0391319729	0.5043971631	0.9876647042
0.0390890539	0.5043971631	0.9879450519
0.0377347916	0.5097872340	0.9879450519
0.0374451168	0.5097872340	0.9882253995
0.0326503552	0.5211347518	0.9882253995
0.0325995013	0.5211347518	0.9885057471
0.0318761393	0.5225531915	0.9885057471
0.0318753235	0.5225531915	0.9887860948
0.0302544050	0.5253900709	0.9887860948
0.0302003250	0.5253900709	0.9890664424
0.0269463658	0.5330496454	0.9890664424
0.0269377530	0.5330496454	0.9893467900
0.0253386945	0.5381560284	0.9893467900
0.0252613574	0.5381560284	0.9896271377
0.0248965416	0.5395744681	0.9896271377
0.0248248056	0.5395744681	0.9899074853
0.0239248499	0.5435460993	0.9899074853
0.0238956250	0.5435460993	0.9901878329
0.0234918017	0.5443971631	0.9901878329
0.0234736931	0.5443971631	0.9904681805
0.0228643809	0.5478014184	0.9904681805
0.0227031987	0.5478014184	0.9907485282
0.0207517017	0.5551773050	0.9907485282
0.0207420532	0.5551773050	0.9910288758
0.0196515676	0.5628368794	0.9910288758
0.0196123533	0.5628368794	0.9913092234
0.0188539177	0.5662411348	0.9913092234
0.0188338440	0.5662411348	0.9915895711
0.0187046938	0.5670921986	0.9915895711
0.0186803471	0.5670921986	0.9918699187
0.0180278141	0.5702127660	0.9918699187
0.0179923046	0.5702127660	0.9921502663
0.0177911613	0.5730496454	0.9921502663
0.0176934674	0.5730496454	0.9927109616
0.0170689337	0.5770212766	0.9927109616
0.0169914886	0.5770212766	0.9929913092
0.0169025473	0.5775886525	0.9929913092
0.0168857668	0.5775886525	0.9932716569
0.0156966057	0.5843971631	0.9932716569
0.0156062599	0.5843971631	0.9935520045
0.0118301939	0.6090780142	0.9935520045
0.0118283937	0.6090780142	0.9938323521
0.0106899301	0.6147517730	0.9938323521
0.0105861994	0.6147517730	0.9941126997
0.0101516070	0.6164539007	0.9941126997
0.0100290217	0.6164539007	0.9943930474
0.0095556527	0.6209929078	0.9943930474
0.0095530441	0.6209929078	0.9946733950
0.0092334365	0.6221276596	0.9946733950
0.0090610245	0.6221276596	0.9949537426
0.0074284892	0.6357446809	0.9949537426
0.0074151861	0.6357446809	0.9952340903
0.0073273000	0.6368794326	0.9952340903
0.0072789681	0.6368794326	0.9955144379
0.0068751411	0.6408510638	0.9955144379
0.0068264436	0.6414184397	0.9955144379
0.0065428033	0.6442553191	0.9955144379
0.0065088528	0.6442553191	0.9957947855
0.0060002049	0.6510638298	0.9957947855
0.0059816372	0.6510638298	0.9960751332
0.0058894684	0.6521985816	0.9960751332
0.0058251764	0.6521985816	0.9963554808
0.0050137276	0.6590070922	0.9963554808
0.0049926909	0.6590070922	0.9966358284
0.0048960620	0.6609929078	0.9966358284
0.0048943600	0.6615602837	0.9966358284
0.0048472793	0.6624113475	0.9966358284
0.0048427340	0.6624113475	0.9969161761
0.0048096678	0.6629787234	0.9969161761
0.0048060408	0.6635460993	0.9969161761
0.0042620115	0.6712056738	0.9969161761
0.0042573353	0.6712056738	0.9971965237
0.0026155156	0.6964539007	0.9971965237
0.0026129757	0.6964539007	0.9974768713
0.0022746441	0.7060992908	0.9974768713
0.0022629383	0.7060992908	0.9977572190
0.0020603766	0.7112056738	0.9977572190
0.0020598040	0.7112056738	0.9980375666
0.0018459783	0.7188652482	0.9980375666
0.0018245826	0.7194326241	0.9980375666
0.0017807734	0.7214184397	0.9980375666
0.0017625717	0.7214184397	0.9983179142
0.0008301720	0.7710638298	0.9983179142
0.0008268444	0.7710638298	0.9985982618
0.0007680836	0.7773049645	0.9985982618
0.0007561619	0.7773049645	0.9991589571
0.0006123065	0.7923404255	0.9991589571
0.0006098278	0.7929078014	0.9991589571
0.0005892810	0.7946099291	0.9991589571
0.0005879701	0.7946099291	0.9994393047
0.0005122701	0.8031205674	0.9994393047
0.0005058834	0.8031205674	0.9997196524
0.0001509409	0.8714893617	0.9997196524
0.0001503439	0.8714893617	1.0000000000
0.0000000021	1.0000000000	1.0000000000


==> newData/MatchingCNNDropoutScoreBCENoAugment-DiffObjects-ROCCurve.csv <==
threshold		fpr		tpr
0.9999969006	0.0000000000	0.0002688172
0.9999856949	0.0000000000	0.0029569892
0.9999846220	0.0000000000	0.0034946237
0.9999669790	0.0000000000	0.0072580645
0.9999663830	0.0000000000	0.0077956989
0.9998065829	0.0000000000	0.0250000000
0.9998059869	0.0000000000	0.0255376344
0.9995032549	0.0000000000	0.0430107527
0.9994993210	0.0000000000	0.0435483871
0.9994738698	0.0000000000	0.0446236559
0.9994704127	0.0000000000	0.0451612903
0.9993374944	0.0000000000	0.0516129032
0.9993296862	0.0000000000	0.0521505376
0.9987637997	0.0000000000	0.0723118280
0.9987632036	0.0000000000	0.0728494624
0.9985627532	0.0000000000	0.0763440860
0.9985613227	0.0000000000	0.0768817204
0.9984765649	0.0000000000	0.0790322581
0.9984754920	0.0000000000	0.0795698925
0.9973437190	0.0000000000	0.1018817204
0.9973401427	0.0000000000	0.1024193548
0.9971314669	0.0000000000	0.1051075269
0.9970953465	0.0000000000	0.1056451613
0.9969929457	0.0000000000	0.1086021505
0.9969774485	0.0000000000	0.1091397849
0.9969663024	0.0000000000	0.1094086022
0.9969571829	0.0000000000	0.1099462366
0.9967890978	0.0000000000	0.1129032258
0.9967846870	0.0000000000	0.1134408602
0.9952730536	0.0000000000	0.1346774194
0.9952110648	0.0000000000	0.1352150538
0.9948771596	0.0000000000	0.1392473118
0.9948457479	0.0000000000	0.1397849462
0.9942438006	0.0000000000	0.1473118280
0.9942432046	0.0000000000	0.1478494624
0.9940219522	0.0000000000	0.1489247312
0.9939997196	0.0000000000	0.1494623656
0.9936645031	0.0000000000	0.1537634409
0.9936258793	0.0000000000	0.1543010753
0.9920829535	0.0000000000	0.1704301075
0.9920800328	0.0000000000	0.1709677419
0.9912486076	0.0000000000	0.1779569892
0.9911894798	0.0000000000	0.1784946237
0.9908503294	0.0000000000	0.1814516129
0.9908439517	0.0000000000	0.1819892473
0.9894513488	0.0000000000	0.1959677419
0.9893537760	0.0000000000	0.1965053763
0.9882749319	0.0000000000	0.2040322581
0.9882534742	0.0000000000	0.2045698925
0.9851987958	0.0000000000	0.2196236559
0.9850125313	0.0000000000	0.2201612903
0.9704794288	0.0000000000	0.2728494624
0.9702399373	0.0002688172	0.2728494624
0.9693460464	0.0002688172	0.2760752688
0.9692013264	0.0002688172	0.2766129032
0.9639508724	0.0002688172	0.2876344086
0.9639312625	0.0002688172	0.2881720430
0.9619899392	0.0002688172	0.2911290323
0.9619758129	0.0002688172	0.2916666667
0.9601348639	0.0002688172	0.2943548387
0.9600160718	0.0002688172	0.2948924731
0.9527701735	0.0002688172	0.3096774194
0.9525039792	0.0002688172	0.3102150538
0.9516237378	0.0002688172	0.3110215054
0.9515060782	0.0002688172	0.3115591398
0.9500541091	0.0002688172	0.3161290323
0.9500265121	0.0002688172	0.3166666667
0.9496138692	0.0002688172	0.3174731183
0.9495812058	0.0002688172	0.3180107527
0.9472423792	0.0002688172	0.3215053763
0.9472254515	0.0002688172	0.3220430108
0.9463352561	0.0002688172	0.3247311828
0.9463191032	0.0002688172	0.3252688172
0.9319748878	0.0002688172	0.3454301075
0.9317361712	0.0002688172	0.3459677419
0.9200094938	0.0002688172	0.3618279570
0.9199410677	0.0005376344	0.3618279570
0.9183793068	0.0005376344	0.3631720430
0.9180898666	0.0005376344	0.3637096774
0.9130945802	0.0005376344	0.3717741935
0.9130801558	0.0005376344	0.3723118280
0.9074442387	0.0005376344	0.3803763441
0.9074304104	0.0005376344	0.3809139785
0.8922637701	0.0005376344	0.3975806452
0.8920771480	0.0005376344	0.3981182796
0.8907287121	0.0005376344	0.3991935484
0.8900862336	0.0005376344	0.3997311828
0.8892467618	0.0005376344	0.4013440860
0.8891812563	0.0008064516	0.4013440860
0.8885817528	0.0008064516	0.4018817204
0.8885310292	0.0008064516	0.4024193548
0.8805141449	0.0008064516	0.4120967742
0.8803399801	0.0008064516	0.4126344086
0.8787295222	0.0008064516	0.4145161290
0.8783619404	0.0008064516	0.4150537634
0.8744924068	0.0008064516	0.4190860215
0.8743645549	0.0008064516	0.4196236559
0.8725469708	0.0008064516	0.4212365591
0.8720774651	0.0010752688	0.4212365591
0.8720586896	0.0010752688	0.4215053763
0.8708478212	0.0013440860	0.4215053763
0.8699168563	0.0013440860	0.4225806452
0.8698738813	0.0013440860	0.4231182796
0.8681752682	0.0013440860	0.4241935484
0.8679348826	0.0013440860	0.4247311828
0.8636732697	0.0013440860	0.4295698925
0.8635497689	0.0013440860	0.4301075269
0.8600479364	0.0013440860	0.4317204301
0.8598175049	0.0016129032	0.4317204301
0.8512663245	0.0016129032	0.4395161290
0.8510385752	0.0016129032	0.4400537634
0.8489139080	0.0016129032	0.4413978495
0.8488687873	0.0016129032	0.4419354839
0.8478805423	0.0016129032	0.4427419355
0.8478659987	0.0016129032	0.4432795699
0.8470983505	0.0018817204	0.4432795699
0.8459601998	0.0018817204	0.4448924731
0.8455083370	0.0018817204	0.4454301075
0.8439235091	0.0018817204	0.4475806452
0.8438054919	0.0021505376	0.4475806452
0.8360907435	0.0021505376	0.4521505376
0.8359761238	0.0021505376	0.4526881720
0.8267843127	0.0021505376	0.4588709677
0.8267695308	0.0024193548	0.4588709677
0.8212513924	0.0024193548	0.4637096774
0.8209642768	0.0024193548	0.4642473118
0.8117692471	0.0024193548	0.4701612903
0.8116979599	0.0024193548	0.4706989247
0.8085541725	0.0024193548	0.4731182796
0.8079931736	0.0026881720	0.4731182796
0.8051816821	0.0026881720	0.4755376344
0.8046712875	0.0026881720	0.4760752688
0.8026846051	0.0026881720	0.4768817204
0.8025675416	0.0029569892	0.4768817204
0.8020377755	0.0029569892	0.4774193548
0.8010380864	0.0034946237	0.4774193548
0.7994896173	0.0034946237	0.4787634409
0.7993433475	0.0037634409	0.4787634409
0.7990092635	0.0037634409	0.4790322581
0.7988756299	0.0040322581	0.4790322581
0.7987959981	0.0040322581	0.4793010753
0.7986698747	0.0043010753	0.4793010753
0.7922790647	0.0043010753	0.4838709677
0.7921628952	0.0043010753	0.4844086022
0.7917822003	0.0043010753	0.4846774194
0.7917020321	0.0043010753	0.4852150538
0.7869935036	0.0043010753	0.4876344086
0.7866063118	0.0045698925	0.4876344086
0.7865520120	0.0045698925	0.4881720430
0.7791591883	0.0045698925	0.4919354839
0.7791348696	0.0045698925	0.4924731183
0.7777819633	0.0045698925	0.4935483871
0.7777334452	0.0048387097	0.4935483871
0.7742431164	0.0048387097	0.4970430108
0.7732681632	0.0051075269	0.4970430108
0.7675278783	0.0051075269	0.5000000000
0.7663310766	0.0053763441	0.5000000000
0.7616928816	0.0053763441	0.5018817204
0.7613071203	0.0056451613	0.5018817204
0.7597556710	0.0056451613	0.5034946237
0.7592312098	0.0056451613	0.5040322581
0.7584913373	0.0056451613	0.5056451613
0.7580657005	0.0056451613	0.5061827957
0.7575832605	0.0061827957	0.5061827957
0.7569277883	0.0061827957	0.5067204301
0.7567966580	0.0064516129	0.5067204301
0.7541489005	0.0064516129	0.5096774194
0.7540530562	0.0067204301	0.5096774194
0.7535582781	0.0067204301	0.5102150538
0.7530073524	0.0067204301	0.5107526882
0.7481161952	0.0067204301	0.5142473118
0.7475879192	0.0072580645	0.5142473118
0.7475640774	0.0072580645	0.5145161290
0.7471132278	0.0075268817	0.5145161290
0.7464501262	0.0075268817	0.5150537634
0.7463187575	0.0077956989	0.5150537634
0.7461280227	0.0077956989	0.5153225806
0.7456523776	0.0077956989	0.5158602151
0.7456219196	0.0077956989	0.5161290323
0.7450106740	0.0083333333	0.5161290323
0.7448842525	0.0083333333	0.5163978495
0.7439322472	0.0088709677	0.5163978495
0.7431856394	0.0088709677	0.5169354839
0.7431443930	0.0091397849	0.5169354839
0.7427350879	0.0091397849	0.5172043011
0.7417870164	0.0091397849	0.5177419355
0.7370877266	0.0091397849	0.5215053763
0.7370322347	0.0094086022	0.5215053763
0.7367352843	0.0094086022	0.5220430108
0.7356984019	0.0094086022	0.5225806452
0.7343578339	0.0094086022	0.5239247312
0.7341694236	0.0096774194	0.5239247312
0.7324271798	0.0096774194	0.5263440860
0.7320387959	0.0096774194	0.5268817204
0.7311451435	0.0099462366	0.5268817204
0.7262708545	0.0099462366	0.5293010753
0.7259528041	0.0102150538	0.5293010753
0.7242901921	0.0102150538	0.5309139785
0.7242524028	0.0104838710	0.5309139785
0.7233961821	0.0104838710	0.5317204301
0.7232935429	0.0104838710	0.5322580645
0.7200669646	0.0104838710	0.5341397849
0.7195140123	0.0107526882	0.5341397849
0.7173767686	0.0107526882	0.5373655914
0.7171021700	0.0112903226	0.5373655914
0.7150036097	0.0112903226	0.5381720430
0.7144466639	0.0115591398	0.5381720430
0.7135207653	0.0115591398	0.5384408602
0.7121580839	0.0118279570	0.5384408602
0.7112087011	0.0118279570	0.5389784946
0.7103474736	0.0118279570	0.5392473118
0.7100470066	0.0118279570	0.5397849462
0.7097471356	0.0118279570	0.5403225806
0.7095078826	0.0120967742	0.5403225806
0.7065128684	0.0120967742	0.5424731183
0.7064112425	0.0123655914	0.5424731183
0.7063957453	0.0123655914	0.5430107527
0.7043148279	0.0123655914	0.5440860215
0.7041517496	0.0126344086	0.5440860215
0.7031008601	0.0126344086	0.5454301075
0.7025116086	0.0129032258	0.5454301075
0.6981025338	0.0129032258	0.5481182796
0.6980008483	0.0131720430	0.5481182796
0.6968469620	0.0131720430	0.5497311828
0.6950732470	0.0137096774	0.5497311828
0.6946079731	0.0137096774	0.5502688172
0.6942340732	0.0137096774	0.5508064516
0.6939523220	0.0137096774	0.5513440860
0.6937754154	0.0139784946	0.5513440860
0.6915436387	0.0139784946	0.5521505376
0.6915161014	0.0142473118	0.5521505376
0.6885187626	0.0142473118	0.5540322581
0.6881665587	0.0145161290	0.5540322581
0.6879709363	0.0145161290	0.5543010753
0.6878239512	0.0147849462	0.5543010753
0.6873779893	0.0147849462	0.5545698925
0.6872930527	0.0150537634	0.5545698925
0.6870455742	0.0150537634	0.5548387097
0.6857466698	0.0153225806	0.5548387097
0.6855368614	0.0153225806	0.5553763441
0.6852059960	0.0155913978	0.5553763441
0.6830819249	0.0155913978	0.5559139785
0.6820191741	0.0163978495	0.5559139785
0.6770272851	0.0163978495	0.5599462366
0.6765645146	0.0163978495	0.5604838710
0.6760186553	0.0163978495	0.5612903226
0.6753511429	0.0166666667	0.5612903226
0.6740347743	0.0166666667	0.5631720430
0.6737885475	0.0166666667	0.5637096774
0.6736652851	0.0169354839	0.5637096774
0.6733702421	0.0169354839	0.5639784946
0.6723422408	0.0169354839	0.5645161290
0.6714185476	0.0169354839	0.5653225806
0.6710202098	0.0169354839	0.5658602151
0.6709275842	0.0172043011	0.5658602151
0.6708968878	0.0172043011	0.5663978495
0.6708595157	0.0174731183	0.5663978495
0.6706698537	0.0174731183	0.5669354839
0.6705067158	0.0177419355	0.5669354839
0.6696451902	0.0177419355	0.5680107527
0.6695247293	0.0180107527	0.5680107527
0.6695023775	0.0180107527	0.5682795699
0.6693984270	0.0180107527	0.5688172043
0.6655998230	0.0180107527	0.5706989247
0.6655229926	0.0182795699	0.5706989247
0.6651973724	0.0182795699	0.5715053763
0.6644079089	0.0185483871	0.5715053763
0.6638302803	0.0185483871	0.5720430108
0.6630561948	0.0188172043	0.5720430108
0.6623954773	0.0188172043	0.5728494624
0.6622396111	0.0193548387	0.5728494624
0.6616277099	0.0193548387	0.5733870968
0.6595000029	0.0193548387	0.5771505376
0.6594421268	0.0196236559	0.5771505376
0.6589608192	0.0196236559	0.5776881720
0.6580574512	0.0198924731	0.5776881720
0.6561089158	0.0198924731	0.5790322581
0.6552382112	0.0204301075	0.5790322581
0.6550220847	0.0204301075	0.5795698925
0.6545277834	0.0206989247	0.5795698925
0.6518947482	0.0206989247	0.5817204301
0.6518114805	0.0209677419	0.5817204301
0.6499284506	0.0209677419	0.5841397849
0.6484321356	0.0212365591	0.5841397849
0.6476847529	0.0212365591	0.5846774194
0.6472108960	0.0215053763	0.5846774194
0.6466739774	0.0215053763	0.5852150538
0.6465601325	0.0217741935	0.5852150538
0.6464155316	0.0217741935	0.5854838710
0.6452996135	0.0220430108	0.5854838710
0.6449721456	0.0220430108	0.5862903226
0.6446313262	0.0223118280	0.5862903226
0.6436371803	0.0223118280	0.5868279570
0.6433467865	0.0223118280	0.5873655914
0.6432411075	0.0225806452	0.5873655914
0.6431077719	0.0225806452	0.5876344086
0.6429322958	0.0228494624	0.5876344086
0.6416159868	0.0228494624	0.5879032258
0.6414443254	0.0231182796	0.5879032258
0.6403575540	0.0231182796	0.5889784946
0.6392192245	0.0239247312	0.5889784946
0.6390317678	0.0239247312	0.5892473118
0.6386987567	0.0241935484	0.5892473118
0.6372910738	0.0241935484	0.5908602151
0.6372039914	0.0244623656	0.5908602151
0.6363795996	0.0244623656	0.5911290323
0.6362857223	0.0247311828	0.5911290323
0.6361982822	0.0252688172	0.5911290323
0.6361967325	0.0255376344	0.5911290323
0.6361784339	0.0255376344	0.5913978495
0.6361563802	0.0258064516	0.5913978495
0.6361492872	0.0258064516	0.5916666667
0.6360120177	0.0260752688	0.5916666667
0.6359969974	0.0260752688	0.5924731183
0.6358802319	0.0260752688	0.5927419355
0.6354927421	0.0263440860	0.5927419355
0.6354358792	0.0263440860	0.5932795699
0.6351521611	0.0266129032	0.5932795699
0.6348804832	0.0266129032	0.5938172043
0.6343306303	0.0266129032	0.5940860215
0.6343140602	0.0268817204	0.5940860215
0.6339412928	0.0268817204	0.5948924731
0.6339149475	0.0268817204	0.5954301075
0.6334960461	0.0271505376	0.5954301075
0.6315417290	0.0271505376	0.5959677419
0.6314053535	0.0274193548	0.5959677419
0.6312755346	0.0274193548	0.5962365591
0.6307533979	0.0276881720	0.5962365591
0.6303081512	0.0276881720	0.5973118280
0.6301735640	0.0279569892	0.5973118280
0.6301296949	0.0279569892	0.5975806452
0.6296588778	0.0282258065	0.5975806452
0.6289976239	0.0282258065	0.5986559140
0.6285755038	0.0287634409	0.5986559140
0.6282530427	0.0287634409	0.5989247312
0.6281859279	0.0290322581	0.5989247312
0.6266304851	0.0290322581	0.6008064516
0.6262546182	0.0290322581	0.6013440860
0.6253745556	0.0290322581	0.6024193548
0.6248643994	0.0295698925	0.6024193548
0.6226842403	0.0295698925	0.6037634409
0.6223258376	0.0298387097	0.6037634409
0.6222444177	0.0298387097	0.6045698925
0.6221694946	0.0298387097	0.6048387097
0.6221439242	0.0301075269	0.6048387097
0.6219729781	0.0301075269	0.6051075269
0.6218069196	0.0303763441	0.6051075269
0.6202720404	0.0303763441	0.6061827957
0.6198161840	0.0309139785	0.6061827957
0.6197616458	0.0309139785	0.6064516129
0.6193848848	0.0311827957	0.6064516129
0.6192299724	0.0311827957	0.6067204301
0.6186089516	0.0317204301	0.6067204301
0.6179134250	0.0317204301	0.6072580645
0.6178739667	0.0319892473	0.6072580645
0.6150223017	0.0319892473	0.6094086022
0.6129601002	0.0319892473	0.6099462366
0.6129513383	0.0322580645	0.6099462366
0.6128128171	0.0322580645	0.6102150538
0.6123762727	0.0325268817	0.6102150538
0.6118888259	0.0325268817	0.6107526882
0.6115051508	0.0325268817	0.6112903226
0.6112933755	0.0325268817	0.6118279570
0.6112507582	0.0327956989	0.6118279570
0.6098877192	0.0327956989	0.6126344086
0.6097400188	0.0330645161	0.6126344086
0.6091359258	0.0330645161	0.6129032258
0.6084688902	0.0336021505	0.6129032258
0.6083915830	0.0336021505	0.6131720430
0.6068664193	0.0346774194	0.6131720430
0.6063176394	0.0346774194	0.6134408602
0.6053656936	0.0360215054	0.6134408602
0.6033158898	0.0360215054	0.6161290323
0.6027165055	0.0362903226	0.6161290323
0.6026664972	0.0362903226	0.6163978495
0.6014169455	0.0370967742	0.6163978495
0.6012459993	0.0370967742	0.6166666667
0.6010606289	0.0376344086	0.6166666667
0.6005459428	0.0376344086	0.6172043011
0.6000221372	0.0379032258	0.6172043011
0.5998070240	0.0379032258	0.6174731183
0.5990254283	0.0384408602	0.6174731183
0.5983560085	0.0384408602	0.6182795699
0.5981450081	0.0387096774	0.6182795699
0.5976740718	0.0387096774	0.6190860215
0.5976608396	0.0389784946	0.6190860215
0.5973499417	0.0389784946	0.6196236559
0.5968223810	0.0397849462	0.6196236559
0.5963218212	0.0397849462	0.6201612903
0.5957609415	0.0400537634	0.6201612903
0.5951942205	0.0400537634	0.6206989247
0.5938327312	0.0400537634	0.6215053763
0.5933207870	0.0408602151	0.6215053763
0.5931175351	0.0408602151	0.6217741935
0.5930166245	0.0411290323	0.6217741935
0.5929516554	0.0411290323	0.6223118280
0.5926786065	0.0416666667	0.6223118280
0.5889527202	0.0416666667	0.6268817204
0.5888603926	0.0419354839	0.6268817204
0.5879410505	0.0419354839	0.6276881720
0.5877162218	0.0424731183	0.6276881720
0.5873225927	0.0424731183	0.6279569892
0.5865257382	0.0432795699	0.6279569892
0.5861678123	0.0432795699	0.6282258065
0.5861365199	0.0435483871	0.6282258065
0.5852468610	0.0435483871	0.6284946237
0.5846037865	0.0435483871	0.6290322581
0.5843104124	0.0438172043	0.6290322581
0.5841886401	0.0438172043	0.6293010753
0.5839433074	0.0440860215	0.6293010753
0.5833218694	0.0440860215	0.6298387097
0.5829806328	0.0446236559	0.6298387097
0.5823727846	0.0451612903	0.6298387097
0.5816501975	0.0451612903	0.6309139785
0.5815935135	0.0454301075	0.6311827957
0.5809615850	0.0454301075	0.6317204301
0.5807557702	0.0456989247	0.6317204301
0.5803978443	0.0456989247	0.6319892473
0.5801949501	0.0459677419	0.6319892473
0.5801774263	0.0459677419	0.6322580645
0.5800186396	0.0462365591	0.6322580645
0.5796367526	0.0462365591	0.6327956989
0.5790185928	0.0467741935	0.6327956989
0.5789968371	0.0467741935	0.6330645161
0.5787757635	0.0470430108	0.6330645161
0.5787318945	0.0475806452	0.6330645161
0.5785703659	0.0475806452	0.6333333333
0.5778574944	0.0483870968	0.6333333333
0.5764164925	0.0483870968	0.6336021505
0.5763737559	0.0486559140	0.6336021505
0.5762925744	0.0486559140	0.6338709677
0.5761100650	0.0489247312	0.6338709677
0.5752597451	0.0489247312	0.6344086022
0.5742666125	0.0497311828	0.6344086022
0.5741810799	0.0497311828	0.6346774194
0.5739973783	0.0500000000	0.6346774194
0.5737841129	0.0500000000	0.6349462366
0.5730518699	0.0513440860	0.6349462366
0.5727149844	0.0513440860	0.6352150538
0.5723879933	0.0516129032	0.6352150538
0.5723854899	0.0516129032	0.6354838710
0.5722173452	0.0518817204	0.6354838710
0.5720695257	0.0518817204	0.6357526882
0.5715589523	0.0524193548	0.6357526882
0.5715379119	0.0524193548	0.6360215054
0.5704554319	0.0529569892	0.6360215054
0.5700761080	0.0529569892	0.6368279570
0.5699517131	0.0532258065	0.6368279570
0.5697768331	0.0532258065	0.6370967742
0.5694634914	0.0534946237	0.6370967742
0.5686525106	0.0534946237	0.6381720430
0.5684487224	0.0537634409	0.6381720430
0.5683312416	0.0537634409	0.6387096774
0.5682002306	0.0540322581	0.6387096774
0.5680018663	0.0540322581	0.6392473118
0.5673301816	0.0540322581	0.6395161290
0.5671877265	0.0543010753	0.6395161290
0.5662053823	0.0543010753	0.6405913978
0.5635980368	0.0556451613	0.6405913978
0.5628822446	0.0556451613	0.6408602151
0.5628333688	0.0561827957	0.6408602151
0.5606493950	0.0567204301	0.6408602151
0.5598353148	0.0567204301	0.6413978495
0.5595342517	0.0569892473	0.6413978495
0.5593720078	0.0569892473	0.6416666667
0.5589789152	0.0572580645	0.6416666667
0.5585720539	0.0572580645	0.6419354839
0.5584682822	0.0572580645	0.6424731183
0.5581967831	0.0575268817	0.6424731183
0.5581856966	0.0575268817	0.6427419355
0.5580449104	0.0580645161	0.6427419355
0.5571721792	0.0580645161	0.6435483871
0.5570629239	0.0583333333	0.6435483871
0.5570374131	0.0583333333	0.6440860215
0.5568527579	0.0586021505	0.6440860215
0.5568199158	0.0586021505	0.6443548387
0.5567983985	0.0588709677	0.6443548387
0.5567841530	0.0588709677	0.6446236559
0.5566513538	0.0591397849	0.6446236559
0.5559837818	0.0591397849	0.6451612903
0.5558280349	0.0594086022	0.6451612903
0.5550454855	0.0594086022	0.6454301075
0.5540448427	0.0602150538	0.6454301075
0.5535330772	0.0602150538	0.6456989247
0.5532108545	0.0604838710	0.6456989247
0.5524123311	0.0604838710	0.6465053763
0.5516275167	0.0612903226	0.6465053763
0.5512821078	0.0612903226	0.6467741935
0.5512242913	0.0615591398	0.6467741935
0.5512163043	0.0615591398	0.6470430108
0.5510000587	0.0618279570	0.6470430108
0.5509096980	0.0618279570	0.6473118280
0.5506877899	0.0620967742	0.6473118280
0.5505331755	0.0620967742	0.6475806452
0.5504375100	0.0623655914	0.6475806452
0.5495579243	0.0623655914	0.6483870968
0.5493853092	0.0629032258	0.6483870968
0.5486137271	0.0629032258	0.6497311828
0.5482078791	0.0642473118	0.6497311828
0.5472387075	0.0642473118	0.6505376344
0.5468668342	0.0642473118	0.6508064516
0.5465582609	0.0647849462	0.6508064516
0.5449594855	0.0647849462	0.6518817204
0.5446525812	0.0650537634	0.6518817204
0.5444890857	0.0650537634	0.6521505376
0.5435885787	0.0653225806	0.6521505376
0.5430049896	0.0653225806	0.6526881720
0.5427681804	0.0655913978	0.6526881720
0.5411666036	0.0655913978	0.6543010753
0.5410493016	0.0655913978	0.6548387097
0.5408788323	0.0658602151	0.6548387097
0.5404796600	0.0658602151	0.6553763441
0.5402262807	0.0661290323	0.6553763441
0.5397168398	0.0661290323	0.6556451613
0.5396995544	0.0663978495	0.6556451613
0.5384878516	0.0663978495	0.6561827957
0.5382177234	0.0666666667	0.6561827957
0.5372896194	0.0666666667	0.6569892473
0.5370479226	0.0669354839	0.6569892473
0.5366061926	0.0669354839	0.6575268817
0.5365118980	0.0672043011	0.6575268817
0.5361809731	0.0677419355	0.6575268817
0.5357851982	0.0677419355	0.6577956989
0.5355877876	0.0680107527	0.6577956989
0.5353601575	0.0680107527	0.6580645161
0.5352008939	0.0682795699	0.6580645161
0.5345898867	0.0682795699	0.6588709677
0.5345402360	0.0685483871	0.6588709677
0.5344854593	0.0685483871	0.6591397849
0.5342949033	0.0690860215	0.6591397849
0.5341036320	0.0696236559	0.6591397849
0.5333791971	0.0696236559	0.6596774194
0.5323858261	0.0706989247	0.6596774194
0.5317050219	0.0706989247	0.6602150538
0.5310275555	0.0712365591	0.6602150538
0.5303741693	0.0712365591	0.6607526882
0.5299590826	0.0715053763	0.6607526882
0.5297911167	0.0715053763	0.6610215054
0.5295060873	0.0715053763	0.6615591398
0.5291745067	0.0715053763	0.6618279570
0.5278455615	0.0728494624	0.6618279570
0.5271978974	0.0728494624	0.6623655914
0.5265325904	0.0733870968	0.6623655914
0.5260107517	0.0733870968	0.6626344086
0.5247719288	0.0741935484	0.6626344086
0.5246812105	0.0741935484	0.6629032258
0.5246075988	0.0744623656	0.6629032258
0.5235134363	0.0744623656	0.6631720430
0.5229822993	0.0750000000	0.6631720430
0.5225484967	0.0750000000	0.6639784946
0.5224028826	0.0752688172	0.6639784946
0.5216612816	0.0752688172	0.6642473118
0.5215569139	0.0755376344	0.6642473118
0.5214137435	0.0755376344	0.6647849462
0.5208474994	0.0766129032	0.6647849462
0.5207755566	0.0766129032	0.6653225806
0.5195010304	0.0776881720	0.6653225806
0.5190583467	0.0782258065	0.6653225806
0.5185357332	0.0782258065	0.6655913978
0.5150693655	0.0822580645	0.6655913978
0.5150025487	0.0822580645	0.6658602151
0.5144858956	0.0825268817	0.6658602151
0.5143716335	0.0825268817	0.6661290323
0.5141863227	0.0833333333	0.6661290323
0.5141334534	0.0833333333	0.6663978495
0.5138120651	0.0836021505	0.6663978495
0.5134678483	0.0836021505	0.6666666667
0.5127389431	0.0844086022	0.6666666667
0.5124122500	0.0844086022	0.6672043011
0.5123251081	0.0849462366	0.6672043011
0.5109696984	0.0849462366	0.6677419355
0.5099483132	0.0854838710	0.6677419355
0.5094265342	0.0854838710	0.6680107527
0.5084949732	0.0854838710	0.6685483871
0.5079804063	0.0854838710	0.6693548387
0.5071102977	0.0865591398	0.6693548387
0.5071066022	0.0865591398	0.6696236559
0.5061630607	0.0868279570	0.6696236559
0.5057880878	0.0868279570	0.6706989247
0.5054610372	0.0873655914	0.6706989247
0.5043324232	0.0873655914	0.6717741935
0.5038079619	0.0879032258	0.6717741935
0.5035111308	0.0879032258	0.6720430108
0.5031692386	0.0881720430	0.6720430108
0.5025153160	0.0881720430	0.6723118280
0.5022213459	0.0881720430	0.6728494624
0.5021033287	0.0881720430	0.6733870968
0.5019215345	0.0884408602	0.6733870968
0.5009296536	0.0884408602	0.6739247312
0.4997188151	0.0897849462	0.6739247312
0.4989804029	0.0897849462	0.6747311828
0.4981337488	0.0903225806	0.6747311828
0.4980011284	0.0903225806	0.6750000000
0.4978964925	0.0908602151	0.6750000000
0.4973626435	0.0908602151	0.6755376344
0.4972441792	0.0911290323	0.6755376344
0.4972335100	0.0911290323	0.6758064516
0.4965713620	0.0919354839	0.6758064516
0.4965627193	0.0919354839	0.6760752688
0.4963373840	0.0927419355	0.6760752688
0.4961050153	0.0927419355	0.6766129032
0.4959233999	0.0930107527	0.6766129032
0.4957151115	0.0930107527	0.6768817204
0.4951242507	0.0932795699	0.6768817204
0.4945673943	0.0932795699	0.6774193548
0.4945441484	0.0935483871	0.6774193548
0.4943191707	0.0935483871	0.6776881720
0.4935616851	0.0946236559	0.6776881720
0.4933089912	0.0946236559	0.6779569892
0.4931629002	0.0948924731	0.6779569892
0.4925071299	0.0948924731	0.6784946237
0.4918621182	0.0951612903	0.6784946237
0.4914354682	0.0951612903	0.6790322581
0.4914014041	0.0954301075	0.6790322581
0.4911116958	0.0954301075	0.6793010753
0.4910341799	0.0956989247	0.6793010753
0.4908449054	0.0956989247	0.6795698925
0.4902178645	0.0959677419	0.6795698925
0.4895879626	0.0959677419	0.6803763441
0.4892815650	0.0965053763	0.6803763441
0.4890759885	0.0965053763	0.6806451613
0.4888131320	0.0967741935	0.6806451613
0.4879709482	0.0967741935	0.6811827957
0.4879250228	0.0970430108	0.6811827957
0.4877846241	0.0970430108	0.6814516129
0.4872081578	0.0975806452	0.6814516129
0.4871937931	0.0975806452	0.6817204301
0.4863727391	0.0986559140	0.6817204301
0.4855865240	0.0986559140	0.6822580645
0.4855566621	0.0989247312	0.6822580645
0.4854326248	0.0989247312	0.6825268817
0.4853826463	0.0994623656	0.6825268817
0.4851949811	0.0994623656	0.6827956989
0.4850134254	0.1000000000	0.6827956989
0.4848292172	0.1000000000	0.6833333333
0.4846065938	0.1002688172	0.6833333333
0.4835054576	0.1002688172	0.6844086022
0.4830788374	0.1005376344	0.6844086022
0.4822543561	0.1005376344	0.6854838710
0.4820562601	0.1010752688	0.6854838710
0.4819441438	0.1016129032	0.6854838710
0.4812467992	0.1016129032	0.6862903226
0.4811321199	0.1021505376	0.6862903226
0.4805788100	0.1026881720	0.6862903226
0.4805003703	0.1026881720	0.6865591398
0.4788742065	0.1048387097	0.6865591398
0.4768576026	0.1048387097	0.6873655914
0.4768480957	0.1051075269	0.6873655914
0.4755608439	0.1051075269	0.6881720430
0.4739802778	0.1056451613	0.6881720430
0.4737763405	0.1056451613	0.6884408602
0.4737373888	0.1059139785	0.6884408602
0.4733176231	0.1059139785	0.6889784946
0.4733156860	0.1061827957	0.6889784946
0.4730026424	0.1061827957	0.6892473118
0.4729807675	0.1061827957	0.6897849462
0.4726969004	0.1061827957	0.6900537634
0.4724294245	0.1069892473	0.6900537634
0.4722111523	0.1069892473	0.6905913978
0.4720189869	0.1072580645	0.6905913978
0.4709028006	0.1072580645	0.6916666667
0.4698778093	0.1077956989	0.6916666667
0.4694792330	0.1077956989	0.6922043011
0.4690773189	0.1086021505	0.6922043011
0.4689239562	0.1086021505	0.6924731183
0.4689049423	0.1086021505	0.6930107527
0.4682493210	0.1096774194	0.6930107527
0.4682163000	0.1096774194	0.6932795699
0.4680113196	0.1099462366	0.6932795699
0.4678117633	0.1099462366	0.6938172043
0.4673733711	0.1104838710	0.6938172043
0.4670701027	0.1104838710	0.6940860215
0.4654869437	0.1112903226	0.6940860215
0.4653882384	0.1112903226	0.6946236559
0.4648357332	0.1118279570	0.6946236559
0.4647454917	0.1118279570	0.6948924731
0.4637744725	0.1123655914	0.6948924731
0.4629954100	0.1123655914	0.6954301075
0.4615665376	0.1137096774	0.6954301075
0.4609900415	0.1137096774	0.6959677419
0.4609814286	0.1139784946	0.6959677419
0.4609007239	0.1139784946	0.6962365591
0.4595626891	0.1145161290	0.6962365591
0.4594559073	0.1145161290	0.6965053763
0.4583911598	0.1147849462	0.6965053763
0.4579876363	0.1147849462	0.6970430108
0.4576554298	0.1147849462	0.6973118280
0.4564670324	0.1161290323	0.6973118280
0.4558186829	0.1161290323	0.6975806452
0.4552836120	0.1166666667	0.6975806452
0.4549241662	0.1166666667	0.6983870968
0.4546808004	0.1169354839	0.6983870968
0.4543145299	0.1169354839	0.6986559140
0.4540247321	0.1172043011	0.6986559140
0.4535868466	0.1172043011	0.6991935484
0.4528866708	0.1172043011	0.6997311828
0.4523695111	0.1174731183	0.6997311828
0.4520780146	0.1174731183	0.7000000000
0.4517140388	0.1182795699	0.7000000000
0.4514935911	0.1182795699	0.7002688172
0.4512118697	0.1185483871	0.7002688172
0.4505275190	0.1185483871	0.7005376344
0.4503944814	0.1190860215	0.7005376344
0.4501560628	0.1190860215	0.7010752688
0.4496198595	0.1193548387	0.7010752688
0.4496163726	0.1193548387	0.7013440860
0.4491294026	0.1196236559	0.7013440860
0.4483427703	0.1196236559	0.7016129032
0.4469440877	0.1215053763	0.7016129032
0.4467033446	0.1215053763	0.7018817204
0.4458744526	0.1217741935	0.7018817204
0.4444606602	0.1217741935	0.7034946237
0.4442748129	0.1220430108	0.7034946237
0.4437630773	0.1220430108	0.7037634409
0.4429822266	0.1228494624	0.7037634409
0.4427730441	0.1228494624	0.7043010753
0.4421707094	0.1231182796	0.7043010753
0.4418224096	0.1231182796	0.7045698925
0.4409814179	0.1236559140	0.7045698925
0.4407296181	0.1236559140	0.7048387097
0.4405879974	0.1239247312	0.7048387097
0.4404108822	0.1239247312	0.7053763441
0.4396439195	0.1247311828	0.7053763441
0.4383740425	0.1247311828	0.7061827957
0.4381111562	0.1250000000	0.7061827957
0.4379468858	0.1250000000	0.7067204301
0.4379116595	0.1250000000	0.7072580645
0.4378983378	0.1252688172	0.7072580645
0.4369412661	0.1252688172	0.7077956989
0.4359849095	0.1255376344	0.7077956989
0.4359139502	0.1255376344	0.7080645161
0.4350046515	0.1266129032	0.7080645161
0.4348699450	0.1266129032	0.7083333333
0.4331202805	0.1276881720	0.7083333333
0.4330244362	0.1276881720	0.7088709677
0.4329664111	0.1279569892	0.7088709677
0.4326727688	0.1279569892	0.7091397849
0.4312044680	0.1282258065	0.7091397849
0.4310963750	0.1282258065	0.7094086022
0.4307661057	0.1284946237	0.7094086022
0.4307035506	0.1284946237	0.7096774194
0.4298870564	0.1287634409	0.7096774194
0.4289424121	0.1287634409	0.7107526882
0.4279984236	0.1293010753	0.7107526882
0.4279756248	0.1293010753	0.7110215054
0.4275037348	0.1295698925	0.7110215054
0.4274744391	0.1295698925	0.7112903226
0.4271690249	0.1298387097	0.7112903226
0.4270770550	0.1298387097	0.7115591398
0.4257796407	0.1306451613	0.7115591398
0.4252488613	0.1306451613	0.7118279570
0.4251998067	0.1309139785	0.7118279570
0.4243014157	0.1309139785	0.7120967742
0.4234054089	0.1325268817	0.7120967742
0.4225656390	0.1325268817	0.7126344086
0.4217747152	0.1327956989	0.7126344086
0.4214000106	0.1327956989	0.7131720430
0.4211379588	0.1333333333	0.7131720430
0.4211033583	0.1333333333	0.7134408602
0.4210808575	0.1336021505	0.7134408602
0.4210144281	0.1336021505	0.7137096774
0.4203227460	0.1341397849	0.7137096774
0.4196558297	0.1341397849	0.7139784946
0.4190976322	0.1346774194	0.7139784946
0.4189789891	0.1346774194	0.7145161290
0.4187846482	0.1349462366	0.7145161290
0.4179376066	0.1349462366	0.7147849462
0.4176348150	0.1352150538	0.7147849462
0.4174822569	0.1352150538	0.7150537634
0.4167304039	0.1357526882	0.7150537634
0.4157423973	0.1357526882	0.7155913978
0.4150041044	0.1362903226	0.7155913978
0.4132104218	0.1362903226	0.7174731183
0.4123781621	0.1365591398	0.7174731183
0.4118102491	0.1365591398	0.7177419355
0.4092939198	0.1387096774	0.7177419355
0.4088904262	0.1387096774	0.7182795699
0.4079442322	0.1395161290	0.7182795699
0.4078906775	0.1395161290	0.7188172043
0.4078744352	0.1397849462	0.7188172043
0.4077656567	0.1397849462	0.7190860215
0.4065849185	0.1400537634	0.7190860215
0.4061958790	0.1400537634	0.7196236559
0.4056554735	0.1403225806	0.7196236559
0.4055611789	0.1403225806	0.7198924731
0.4051548541	0.1408602151	0.7198924731
0.4037016332	0.1408602151	0.7206989247
0.4035376310	0.1411290323	0.7206989247
0.4033596516	0.1411290323	0.7209677419
0.4032938778	0.1416666667	0.7209677419
0.4032717049	0.1416666667	0.7212365591
0.4029748440	0.1419354839	0.7212365591
0.4025354981	0.1419354839	0.7217741935
0.4010641575	0.1424731183	0.7217741935
0.3988826871	0.1424731183	0.7223118280
0.3970471919	0.1435483871	0.7223118280
0.3957706988	0.1435483871	0.7231182796
0.3956148624	0.1438172043	0.7231182796
0.3951513171	0.1438172043	0.7233870968
0.3943095803	0.1440860215	0.7233870968
0.3935746551	0.1440860215	0.7236559140
0.3932037055	0.1446236559	0.7236559140
0.3930058777	0.1446236559	0.7239247312
0.3923101425	0.1451612903	0.7239247312
0.3920640945	0.1451612903	0.7247311828
0.3915199339	0.1456989247	0.7247311828
0.3909025788	0.1456989247	0.7255376344
0.3902987838	0.1459677419	0.7255376344
0.3901481330	0.1459677419	0.7258064516
0.3894325793	0.1467741935	0.7258064516
0.3884267211	0.1467741935	0.7268817204
0.3873901963	0.1475806452	0.7268817204
0.3873803914	0.1475806452	0.7271505376
0.3872745335	0.1478494624	0.7271505376
0.3872083127	0.1478494624	0.7274193548
0.3859074414	0.1483870968	0.7274193548
0.3847506642	0.1483870968	0.7276881720
0.3845425546	0.1486559140	0.7276881720
0.3840456009	0.1486559140	0.7282258065
0.3838549852	0.1491935484	0.7282258065
0.3832768500	0.1491935484	0.7284946237
0.3832312226	0.1494623656	0.7284946237
0.3829084337	0.1494623656	0.7287634409
0.3825111091	0.1502688172	0.7287634409
0.3824770749	0.1502688172	0.7290322581
0.3822433650	0.1505376344	0.7290322581
0.3815946281	0.1505376344	0.7295698925
0.3815165758	0.1510752688	0.7295698925
0.3808504343	0.1510752688	0.7298387097
0.3805703223	0.1516129032	0.7298387097
0.3794391453	0.1516129032	0.7306451613
0.3792640567	0.1524193548	0.7306451613
0.3792046607	0.1524193548	0.7309139785
0.3779342175	0.1534946237	0.7309139785
0.3773103356	0.1534946237	0.7317204301
0.3757306635	0.1553763441	0.7317204301
0.3752913475	0.1553763441	0.7322580645
0.3750544488	0.1556451613	0.7322580645
0.3747758567	0.1556451613	0.7325268817
0.3745563030	0.1559139785	0.7325268817
0.3745524287	0.1559139785	0.7327956989
0.3743886054	0.1559139785	0.7333333333
0.3740954101	0.1559139785	0.7336021505
0.3739798665	0.1561827957	0.7336021505
0.3736400902	0.1561827957	0.7338709677
0.3736249506	0.1564516129	0.7338709677
0.3731991351	0.1564516129	0.7341397849
0.3731887937	0.1567204301	0.7341397849
0.3729524612	0.1567204301	0.7344086022
0.3727723062	0.1569892473	0.7344086022
0.3723994493	0.1569892473	0.7346774194
0.3712332547	0.1580645161	0.7346774194
0.3711673617	0.1580645161	0.7349462366
0.3687335253	0.1604838710	0.7349462366
0.3674687147	0.1604838710	0.7360215054
0.3668508232	0.1612903226	0.7360215054
0.3667798042	0.1612903226	0.7362903226
0.3643892705	0.1626344086	0.7362903226
0.3637181520	0.1626344086	0.7368279570
0.3629812300	0.1639784946	0.7368279570
0.3626375794	0.1639784946	0.7370967742
0.3624209464	0.1642473118	0.7370967742
0.3620820343	0.1642473118	0.7379032258
0.3618933260	0.1645161290	0.7379032258
0.3613648415	0.1645161290	0.7381720430
0.3613064289	0.1647849462	0.7381720430
0.3603350222	0.1647849462	0.7389784946
0.3584927619	0.1650537634	0.7389784946
0.3581991196	0.1650537634	0.7392473118
0.3575964272	0.1653225806	0.7392473118
0.3528822064	0.1653225806	0.7408602151
0.3517113328	0.1658602151	0.7408602151
0.3516831994	0.1658602151	0.7411290323
0.3510625362	0.1661290323	0.7411290323
0.3507562578	0.1661290323	0.7413978495
0.3506917357	0.1663978495	0.7413978495
0.3505768776	0.1663978495	0.7416666667
0.3505391479	0.1666666667	0.7416666667
0.3498135209	0.1666666667	0.7422043011
0.3491789401	0.1666666667	0.7430107527
0.3491735458	0.1666666667	0.7432795699
0.3489716351	0.1669354839	0.7432795699
0.3444340229	0.1669354839	0.7451612903
0.3435820639	0.1669354839	0.7456989247
0.3435768783	0.1672043011	0.7456989247
0.3432643712	0.1672043011	0.7465053763
0.3428424895	0.1677419355	0.7465053763
0.3427528143	0.1677419355	0.7467741935
0.3419494331	0.1677419355	0.7473118280
0.3406994343	0.1696236559	0.7473118280
0.3400161862	0.1696236559	0.7478494624
0.3389911950	0.1709677419	0.7478494624
0.3380808532	0.1709677419	0.7483870968
0.3368549347	0.1715053763	0.7483870968
0.3364559412	0.1715053763	0.7486559140
0.3361598849	0.1717741935	0.7486559140
0.3360345066	0.1717741935	0.7489247312
0.3336136043	0.1733870968	0.7489247312
0.3335607946	0.1733870968	0.7491935484
0.3326681256	0.1739247312	0.7491935484
0.3318639696	0.1739247312	0.7494623656
0.3301868141	0.1744623656	0.7494623656
0.3286663294	0.1744623656	0.7510752688
0.3286341131	0.1747311828	0.7510752688
0.3281939328	0.1747311828	0.7513440860
0.3281762600	0.1750000000	0.7513440860
0.3280312121	0.1750000000	0.7516129032
0.3278774023	0.1752688172	0.7516129032
0.3276967704	0.1752688172	0.7521505376
0.3276474476	0.1755376344	0.7521505376
0.3276058137	0.1755376344	0.7526881720
0.3273743391	0.1758064516	0.7526881720
0.3270908892	0.1758064516	0.7529569892
0.3266397417	0.1760752688	0.7529569892
0.3264105916	0.1760752688	0.7532258065
0.3251239657	0.1768817204	0.7532258065
0.3250904977	0.1768817204	0.7534946237
0.3250707686	0.1771505376	0.7534946237
0.3238141835	0.1771505376	0.7543010753
0.3237229586	0.1774193548	0.7543010753
0.3231102526	0.1774193548	0.7548387097
0.3220072985	0.1782258065	0.7548387097
0.3212406337	0.1782258065	0.7551075269
0.3193445206	0.1795698925	0.7551075269
0.3193190098	0.1795698925	0.7553763441
0.3189502954	0.1801075269	0.7553763441
0.3175917864	0.1801075269	0.7561827957
0.3175123036	0.1803763441	0.7561827957
0.3172161877	0.1803763441	0.7564516129
0.3168525398	0.1806451613	0.7564516129
0.3168271780	0.1806451613	0.7569892473
0.3166956604	0.1809139785	0.7569892473
0.3166783452	0.1814516129	0.7569892473
0.3165616393	0.1814516129	0.7572580645
0.3164840043	0.1817204301	0.7572580645
0.3162580431	0.1817204301	0.7577956989
0.3146218061	0.1825268817	0.7577956989
0.3145851493	0.1825268817	0.7580645161
0.3137809634	0.1830645161	0.7580645161
0.3135892153	0.1830645161	0.7583333333
0.3129920661	0.1833333333	0.7583333333
0.3128716648	0.1833333333	0.7586021505
0.3128221035	0.1836021505	0.7586021505
0.3128030300	0.1836021505	0.7588709677
0.3119210899	0.1844086022	0.7588709677
0.3106975555	0.1844086022	0.7594086022
0.3100969791	0.1849462366	0.7594086022
0.3094018996	0.1849462366	0.7596774194
0.3086893559	0.1852150538	0.7596774194
0.3075942397	0.1852150538	0.7604838710
0.3071257174	0.1854838710	0.7604838710
0.3042418361	0.1854838710	0.7623655914
0.3042083085	0.1857526882	0.7623655914
0.3030790389	0.1857526882	0.7637096774
0.3029343486	0.1860215054	0.7637096774
0.3023431301	0.1860215054	0.7642473118
0.3018763959	0.1865591398	0.7642473118
0.3018104732	0.1865591398	0.7645161290
0.3016284108	0.1868279570	0.7645161290
0.3014917374	0.1868279570	0.7653225806
0.3005445898	0.1879032258	0.7653225806
0.3002516329	0.1879032258	0.7658602151
0.2999821901	0.1884408602	0.7658602151
0.2990412116	0.1884408602	0.7661290323
0.2988969386	0.1887096774	0.7661290323
0.2981684804	0.1887096774	0.7666666667
0.2968850732	0.1889784946	0.7666666667
0.2960647345	0.1889784946	0.7672043011
0.2946670353	0.1895161290	0.7672043011
0.2937299311	0.1895161290	0.7677419355
0.2928388417	0.1903225806	0.7677419355
0.2926943898	0.1903225806	0.7682795699
0.2925574183	0.1905913978	0.7682795699
0.2920715511	0.1905913978	0.7688172043
0.2916585505	0.1911290323	0.7688172043
0.2916354835	0.1911290323	0.7690860215
0.2909251451	0.1916666667	0.7690860215
0.2907116711	0.1916666667	0.7693548387
0.2906798124	0.1919354839	0.7693548387
0.2901688218	0.1919354839	0.7696236559
0.2898696661	0.1924731183	0.7696236559
0.2894985080	0.1930107527	0.7696236559
0.2892048061	0.1932795699	0.7696236559
0.2875030339	0.1932795699	0.7706989247
0.2863852382	0.1938172043	0.7706989247
0.2854938805	0.1938172043	0.7712365591
0.2851909399	0.1943548387	0.7712365591
0.2850756645	0.1943548387	0.7715053763
0.2837514579	0.1948924731	0.7715053763
0.2817985415	0.1948924731	0.7728494624
0.2817589343	0.1951612903	0.7728494624
0.2815288007	0.1951612903	0.7733870968
0.2813284099	0.1951612903	0.7739247312
0.2780658901	0.1951612903	0.7755376344
0.2764777839	0.1959677419	0.7755376344
0.2759057581	0.1959677419	0.7763440860
0.2753179371	0.1962365591	0.7763440860
0.2750741541	0.1962365591	0.7766129032
0.2748908401	0.1965053763	0.7766129032
0.2748270333	0.1965053763	0.7768817204
0.2737110555	0.1978494624	0.7768817204
0.2733772695	0.1978494624	0.7774193548
0.2729535997	0.1989247312	0.7774193548
0.2724877596	0.1989247312	0.7776881720
0.2714764178	0.1997311828	0.7776881720
0.2712399364	0.1997311828	0.7782258065
0.2703348696	0.2000000000	0.7782258065
0.2695165277	0.2000000000	0.7801075269
0.2694589198	0.2000000000	0.7806451613
0.2693311572	0.2005376344	0.7806451613
0.2681249082	0.2005376344	0.7811827957
0.2679867446	0.2008064516	0.7811827957
0.2668620050	0.2008064516	0.7825268817
0.2665703893	0.2013440860	0.7825268817
0.2664093077	0.2013440860	0.7827956989
0.2661879361	0.2016129032	0.7827956989
0.2649400234	0.2016129032	0.7833333333
0.2641830742	0.2024193548	0.7833333333
0.2641693652	0.2024193548	0.7838709677
0.2630729973	0.2024193548	0.7841397849
0.2627940178	0.2029569892	0.7841397849
0.2622202635	0.2029569892	0.7844086022
0.2618741989	0.2040322581	0.7844086022
0.2617347836	0.2040322581	0.7846774194
0.2614982724	0.2043010753	0.7846774194
0.2606005967	0.2043010753	0.7849462366
0.2581305504	0.2053763441	0.7849462366
0.2581278086	0.2053763441	0.7852150538
0.2576206625	0.2061827957	0.7852150538
0.2571989596	0.2061827957	0.7854838710
0.2571159303	0.2064516129	0.7854838710
0.2561805248	0.2064516129	0.7870967742
0.2556534410	0.2067204301	0.7870967742
0.2555667758	0.2067204301	0.7873655914
0.2553958297	0.2072580645	0.7873655914
0.2545574009	0.2072580645	0.7879032258
0.2544146776	0.2077956989	0.7879032258
0.2542467415	0.2077956989	0.7881720430
0.2536223531	0.2080645161	0.7881720430
0.2525578737	0.2080645161	0.7889784946
0.2520998418	0.2086021505	0.7889784946
0.2502570450	0.2086021505	0.7900537634
0.2500500977	0.2088709677	0.7900537634
0.2500474155	0.2088709677	0.7903225806
0.2488022298	0.2091397849	0.7903225806
0.2475755066	0.2091397849	0.7911290323
0.2475475520	0.2094086022	0.7911290323
0.2471157461	0.2094086022	0.7916666667
0.2467447221	0.2096774194	0.7916666667
0.2461722493	0.2096774194	0.7922043011
0.2456789613	0.2104838710	0.7922043011
0.2446479946	0.2104838710	0.7927419355
0.2441628724	0.2107526882	0.7927419355
0.2429067045	0.2107526882	0.7930107527
0.2427868992	0.2110215054	0.7930107527
0.2411781996	0.2110215054	0.7946236559
0.2401321977	0.2115591398	0.7946236559
0.2400545925	0.2115591398	0.7951612903
0.2400228977	0.2118279570	0.7951612903
0.2389591187	0.2118279570	0.7959677419
0.2388968319	0.2120967742	0.7959677419
0.2372577339	0.2120967742	0.7965053763
0.2371900678	0.2126344086	0.7965053763
0.2368314564	0.2126344086	0.7967741935
0.2367837429	0.2129032258	0.7967741935
0.2365026176	0.2129032258	0.7973118280
0.2364271730	0.2134408602	0.7973118280
0.2344686091	0.2134408602	0.7983870968
0.2344352156	0.2137096774	0.7983870968
0.2331819236	0.2137096774	0.7989247312
0.2326867282	0.2142473118	0.7989247312
0.2317546010	0.2142473118	0.7994623656
0.2306845933	0.2145161290	0.7994623656
0.2299662083	0.2145161290	0.8002688172
0.2295736372	0.2147849462	0.8002688172
0.2293620855	0.2147849462	0.8005376344
0.2286176682	0.2150537634	0.8005376344
0.2277432680	0.2150537634	0.8013440860
0.2277306467	0.2153225806	0.8013440860
0.2271024287	0.2153225806	0.8018817204
0.2262838930	0.2155913978	0.8018817204
0.2257773131	0.2155913978	0.8026881720
0.2257709950	0.2158602151	0.8026881720
0.2249206007	0.2158602151	0.8032258065
0.2246717513	0.2163978495	0.8032258065
0.2230623364	0.2172043011	0.8032258065
0.2228791565	0.2172043011	0.8034946237
0.2228672206	0.2177419355	0.8034946237
0.2227698267	0.2180107527	0.8034946237
0.2214095592	0.2180107527	0.8040322581
0.2200759798	0.2188172043	0.8040322581
0.2199349552	0.2188172043	0.8045698925
0.2196741700	0.2188172043	0.8051075269
0.2194625437	0.2190860215	0.8051075269
0.2194336504	0.2190860215	0.8053763441
0.2191760838	0.2196236559	0.8053763441
0.2190815061	0.2196236559	0.8056451613
0.2188020051	0.2198924731	0.8056451613
0.2183070630	0.2198924731	0.8064516129
0.2182793021	0.2201612903	0.8064516129
0.2179478705	0.2201612903	0.8067204301
0.2172497213	0.2206989247	0.8067204301
0.2171433270	0.2206989247	0.8069892473
0.2149163038	0.2220430108	0.8069892473
0.2133737057	0.2220430108	0.8086021505
0.2130379528	0.2225806452	0.8086021505
0.2128128111	0.2225806452	0.8096774194
0.2119447589	0.2239247312	0.8096774194
0.2112089545	0.2239247312	0.8104838710
0.2109860480	0.2241935484	0.8104838710
0.2103052586	0.2241935484	0.8107526882
0.2081024051	0.2258064516	0.8107526882
0.2078236938	0.2258064516	0.8110215054
0.2078068256	0.2260752688	0.8110215054
0.2072814703	0.2260752688	0.8118279570
0.2056453526	0.2271505376	0.8118279570
0.2055435330	0.2271505376	0.8120967742
0.2053557783	0.2271505376	0.8126344086
0.2052375674	0.2271505376	0.8129032258
0.2049279213	0.2274193548	0.8129032258
0.2044281214	0.2279569892	0.8129032258
0.2043581903	0.2279569892	0.8131720430
0.2038441598	0.2284946237	0.8131720430
0.2025465071	0.2284946237	0.8139784946
0.2018842250	0.2287634409	0.8139784946
0.2015138865	0.2287634409	0.8145161290
0.1999017745	0.2301075269	0.8145161290
0.1994943619	0.2301075269	0.8147849462
0.1988901347	0.2303763441	0.8147849462
0.1987542063	0.2303763441	0.8150537634
0.1978761852	0.2311827957	0.8150537634
0.1972381175	0.2311827957	0.8155913978
0.1961212754	0.2314516129	0.8155913978
0.1958997399	0.2314516129	0.8158602151
0.1955684870	0.2319892473	0.8158602151
0.1950467527	0.2319892473	0.8169354839
0.1945711821	0.2322580645	0.8169354839
0.1918686330	0.2322580645	0.8174731183
0.1911209375	0.2327956989	0.8174731183
0.1908903271	0.2327956989	0.8177419355
0.1903394610	0.2338709677	0.8177419355
0.1890287548	0.2338709677	0.8180107527
0.1870623231	0.2352150538	0.8180107527
0.1868368983	0.2352150538	0.8182795699
0.1865708679	0.2354838710	0.8182795699
0.1865684539	0.2354838710	0.8185483871
0.1863971651	0.2360215054	0.8185483871
0.1862055957	0.2360215054	0.8188172043
0.1860057861	0.2365591398	0.8188172043
0.1858618855	0.2365591398	0.8190860215
0.1853595376	0.2370967742	0.8190860215
0.1852313131	0.2370967742	0.8193548387
0.1845552027	0.2379032258	0.8193548387
0.1844262481	0.2379032258	0.8196236559
0.1837966740	0.2384408602	0.8196236559
0.1830942631	0.2384408602	0.8204301075
0.1828570813	0.2389784946	0.8204301075
0.1822836250	0.2389784946	0.8212365591
0.1820138842	0.2395161290	0.8212365591
0.1806916296	0.2395161290	0.8220430108
0.1803064793	0.2400537634	0.8220430108
0.1800578833	0.2400537634	0.8223118280
0.1800042242	0.2403225806	0.8223118280
0.1791992486	0.2403225806	0.8225806452
0.1790717691	0.2403225806	0.8231182796
0.1783562899	0.2408602151	0.8231182796
0.1782326996	0.2408602151	0.8233870968
0.1768517941	0.2416666667	0.8233870968
0.1767054796	0.2416666667	0.8236559140
0.1764832139	0.2419354839	0.8236559140
0.1760523468	0.2419354839	0.8239247312
0.1753405035	0.2422043011	0.8239247312
0.1749844551	0.2422043011	0.8241935484
0.1743873954	0.2430107527	0.8241935484
0.1740106195	0.2430107527	0.8250000000
0.1732687950	0.2438172043	0.8250000000
0.1732087582	0.2438172043	0.8252688172
0.1732028872	0.2438172043	0.8258064516
0.1726839542	0.2438172043	0.8266129032
0.1725311279	0.2440860215	0.8266129032
0.1724147499	0.2440860215	0.8268817204
0.1722587645	0.2443548387	0.8268817204
0.1716947258	0.2443548387	0.8271505376
0.1716624051	0.2446236559	0.8271505376
0.1714655459	0.2446236559	0.8276881720
0.1711949706	0.2446236559	0.8279569892
0.1707125008	0.2448924731	0.8279569892
0.1705459654	0.2448924731	0.8284946237
0.1703517586	0.2454301075	0.8284946237
0.1695940793	0.2454301075	0.8287634409
0.1695295870	0.2456989247	0.8287634409
0.1692038029	0.2456989247	0.8290322581
0.1691306233	0.2459677419	0.8290322581
0.1672995985	0.2459677419	0.8301075269
0.1656532884	0.2467741935	0.8301075269
0.1655699760	0.2467741935	0.8303763441
0.1652260125	0.2470430108	0.8303763441
0.1650850475	0.2470430108	0.8306451613
0.1650831848	0.2473118280	0.8306451613
0.1644195616	0.2473118280	0.8311827957
0.1640787721	0.2475806452	0.8311827957
0.1638776958	0.2475806452	0.8317204301
0.1638695449	0.2478494624	0.8317204301
0.1638626158	0.2478494624	0.8319892473
0.1634249389	0.2478494624	0.8325268817
0.1628592312	0.2481182796	0.8325268817
0.1623364240	0.2481182796	0.8327956989
0.1616692841	0.2486559140	0.8327956989
0.1616676301	0.2486559140	0.8330645161
0.1614925712	0.2489247312	0.8330645161
0.1612821370	0.2489247312	0.8336021505
0.1606263071	0.2489247312	0.8344086022
0.1586345881	0.2500000000	0.8344086022
0.1578241885	0.2500000000	0.8349462366
0.1576358825	0.2502688172	0.8349462366
0.1574919373	0.2502688172	0.8352150538
0.1570483595	0.2508064516	0.8352150538
0.1569970995	0.2508064516	0.8357526882
0.1568252444	0.2513440860	0.8357526882
0.1564873010	0.2513440860	0.8362903226
0.1536377519	0.2529569892	0.8362903226
0.1527602524	0.2529569892	0.8370967742
0.1524131745	0.2532258065	0.8370967742
0.1522966921	0.2532258065	0.8373655914
0.1519273371	0.2534946237	0.8373655914
0.1516476870	0.2534946237	0.8379032258
0.1513213664	0.2534946237	0.8384408602
0.1495803148	0.2556451613	0.8384408602
0.1495754123	0.2556451613	0.8387096774
0.1494138092	0.2559139785	0.8387096774
0.1489873230	0.2559139785	0.8389784946
0.1485001296	0.2567204301	0.8389784946
0.1478131264	0.2567204301	0.8395161290
0.1461828500	0.2572580645	0.8395161290
0.1461611837	0.2572580645	0.8397849462
0.1459516883	0.2577956989	0.8397849462
0.1458262801	0.2577956989	0.8400537634
0.1452508569	0.2580645161	0.8400537634
0.1448623538	0.2580645161	0.8403225806
0.1442242712	0.2586021505	0.8403225806
0.1428715140	0.2586021505	0.8411290323
0.1424035281	0.2591397849	0.8411290323
0.1422847658	0.2591397849	0.8413978495
0.1421929002	0.2596774194	0.8413978495
0.1421822459	0.2596774194	0.8416666667
0.1404985785	0.2604838710	0.8416666667
0.1403124183	0.2604838710	0.8419354839
0.1400964111	0.2607526882	0.8419354839
0.1399532557	0.2607526882	0.8424731183
0.1399288923	0.2607526882	0.8430107527
0.1398686916	0.2610215054	0.8430107527
0.1396605074	0.2610215054	0.8432795699
0.1380391419	0.2623655914	0.8432795699
0.1369344890	0.2623655914	0.8438172043
0.1358133405	0.2634408602	0.8438172043
0.1351403296	0.2634408602	0.8446236559
0.1348865777	0.2637096774	0.8446236559
0.1348468214	0.2637096774	0.8448924731
0.1343753785	0.2642473118	0.8448924731
0.1339670271	0.2642473118	0.8454301075
0.1327401996	0.2647849462	0.8454301075
0.1322109252	0.2647849462	0.8456989247
0.1318346858	0.2650537634	0.8456989247
0.1318088323	0.2650537634	0.8459677419
0.1318076998	0.2653225806	0.8459677419
0.1317912489	0.2653225806	0.8465053763
0.1313757151	0.2653225806	0.8467741935
0.1311751306	0.2655913978	0.8467741935
0.1311625093	0.2655913978	0.8470430108
0.1306749731	0.2658602151	0.8470430108
0.1306694746	0.2658602151	0.8473118280
0.1305481791	0.2661290323	0.8473118280
0.1300440282	0.2661290323	0.8478494624
0.1296072900	0.2666666667	0.8478494624
0.1293922365	0.2666666667	0.8481182796
0.1292468607	0.2669354839	0.8481182796
0.1287477762	0.2669354839	0.8486559140
0.1281423569	0.2672043011	0.8486559140
0.1275923401	0.2672043011	0.8491935484
0.1274666488	0.2674731183	0.8491935484
0.1270345598	0.2674731183	0.8494623656
0.1269181967	0.2677419355	0.8494623656
0.1267551184	0.2677419355	0.8497311828
0.1262147725	0.2682795699	0.8497311828
0.1259770542	0.2682795699	0.8502688172
0.1257716119	0.2688172043	0.8502688172
0.1254034787	0.2688172043	0.8505376344
0.1248315498	0.2690860215	0.8505376344
0.1244520247	0.2690860215	0.8508064516
0.1241107211	0.2693548387	0.8508064516
0.1240521669	0.2693548387	0.8510752688
0.1235815659	0.2698924731	0.8510752688
0.1235545948	0.2698924731	0.8513440860
0.1232911572	0.2704301075	0.8513440860
0.1226078123	0.2704301075	0.8518817204
0.1217217296	0.2706989247	0.8518817204
0.1212837771	0.2706989247	0.8521505376
0.1203796938	0.2712365591	0.8521505376
0.1203502640	0.2712365591	0.8524193548
0.1201404482	0.2715053763	0.8524193548
0.1198812649	0.2715053763	0.8526881720
0.1191264763	0.2717741935	0.8526881720
0.1180497780	0.2717741935	0.8529569892
0.1175020039	0.2720430108	0.8529569892
0.1172526628	0.2720430108	0.8537634409
0.1171738356	0.2725806452	0.8537634409
0.1160208732	0.2736559140	0.8537634409
0.1160044670	0.2736559140	0.8540322581
0.1159505397	0.2739247312	0.8540322581
0.1151860580	0.2739247312	0.8545698925
0.1151287034	0.2741935484	0.8545698925
0.1149625033	0.2741935484	0.8551075269
0.1142349318	0.2755376344	0.8551075269
0.1138765067	0.2755376344	0.8556451613
0.1134629324	0.2763440860	0.8556451613
0.1131112128	0.2763440860	0.8567204301
0.1115076244	0.2771505376	0.8567204301
0.1110894978	0.2771505376	0.8569892473
0.1106532067	0.2776881720	0.8569892473
0.1103543267	0.2776881720	0.8572580645
0.1103469506	0.2779569892	0.8572580645
0.1095778048	0.2779569892	0.8580645161
0.1094270423	0.2784946237	0.8580645161
0.1091298833	0.2784946237	0.8586021505
0.1090062112	0.2787634409	0.8586021505
0.1089809462	0.2787634409	0.8591397849
0.1089413390	0.2787634409	0.8594086022
0.1082565859	0.2793010753	0.8594086022
0.1062414125	0.2793010753	0.8610215054
0.1060226262	0.2798387097	0.8610215054
0.1059612483	0.2798387097	0.8612903226
0.1058101133	0.2801075269	0.8612903226
0.1053383648	0.2801075269	0.8615591398
0.1044923365	0.2817204301	0.8615591398
0.1042747796	0.2817204301	0.8618279570
0.1042304635	0.2819892473	0.8618279570
0.1038100719	0.2819892473	0.8629032258
0.1036719829	0.2822580645	0.8629032258
0.1034836099	0.2822580645	0.8634408602
0.1027696803	0.2825268817	0.8634408602
0.1027028039	0.2825268817	0.8639784946
0.1024552509	0.2825268817	0.8645161290
0.1020480022	0.2830645161	0.8645161290
0.1019625664	0.2830645161	0.8647849462
0.1018925086	0.2833333333	0.8647849462
0.1015528440	0.2833333333	0.8653225806
0.1013673395	0.2836021505	0.8653225806
0.1012994647	0.2836021505	0.8655913978
0.1012522206	0.2841397849	0.8655913978
0.1010153964	0.2841397849	0.8658602151
0.1010040045	0.2844086022	0.8658602151
0.0999868214	0.2844086022	0.8669354839
0.0998263434	0.2846774194	0.8669354839
0.0994506106	0.2846774194	0.8672043011
0.0991234258	0.2852150538	0.8672043011
0.0975252390	0.2852150538	0.8685483871
0.0972944871	0.2854838710	0.8685483871
0.0971412957	0.2854838710	0.8688172043
0.0958949178	0.2860215054	0.8688172043
0.0956161171	0.2860215054	0.8690860215
0.0952609256	0.2862903226	0.8690860215
0.0950762331	0.2862903226	0.8693548387
0.0950441286	0.2865591398	0.8693548387
0.0945225656	0.2865591398	0.8696236559
0.0934071690	0.2881720430	0.8696236559
0.0927073881	0.2881720430	0.8704301075
0.0926272497	0.2884408602	0.8704301075
0.0914538875	0.2884408602	0.8712365591
0.0914048925	0.2889784946	0.8712365591
0.0909987465	0.2889784946	0.8717741935
0.0908892527	0.2892473118	0.8717741935
0.0906525701	0.2892473118	0.8723118280
0.0905996561	0.2892473118	0.8725806452
0.0904142335	0.2897849462	0.8725806452
0.0901065767	0.2897849462	0.8728494624
0.0899987519	0.2900537634	0.8728494624
0.0899030641	0.2900537634	0.8731182796
0.0897961780	0.2903225806	0.8731182796
0.0897338986	0.2903225806	0.8733870968
0.0896674991	0.2905913978	0.8733870968
0.0894443914	0.2905913978	0.8736559140
0.0891756937	0.2911290323	0.8736559140
0.0891194195	0.2911290323	0.8739247312
0.0883624330	0.2919354839	0.8739247312
0.0881122798	0.2919354839	0.8741935484
0.0869534314	0.2932795699	0.8741935484
0.0865516812	0.2932795699	0.8744623656
0.0864361823	0.2938172043	0.8744623656
0.0852900818	0.2938172043	0.8752688172
0.0818640217	0.2959677419	0.8752688172
0.0813873932	0.2959677419	0.8758064516
0.0812318623	0.2967741935	0.8758064516
0.0805757940	0.2967741935	0.8763440860
0.0794853419	0.2975806452	0.8763440860
0.0793125629	0.2975806452	0.8766129032
0.0791863650	0.2986559140	0.8766129032
0.0774049684	0.2986559140	0.8784946237
0.0770622790	0.2991935484	0.8784946237
0.0768431276	0.2991935484	0.8787634409
0.0767105445	0.2994623656	0.8787634409
0.0765704066	0.2994623656	0.8790322581
0.0763036683	0.2997311828	0.8790322581
0.0761755705	0.2997311828	0.8795698925
0.0760817677	0.2997311828	0.8798387097
0.0760774910	0.3000000000	0.8798387097
0.0755396634	0.3000000000	0.8806451613
0.0753774494	0.3002688172	0.8806451613
0.0749828741	0.3002688172	0.8814516129
0.0745388195	0.3008064516	0.8814516129
0.0744775906	0.3008064516	0.8817204301
0.0744121298	0.3010752688	0.8817204301
0.0742426291	0.3010752688	0.8819892473
0.0739560127	0.3021505376	0.8819892473
0.0735917315	0.3021505376	0.8822580645
0.0732152760	0.3024193548	0.8822580645
0.0731899291	0.3024193548	0.8825268817
0.0730687603	0.3026881720	0.8825268817
0.0723365918	0.3026881720	0.8838709677
0.0719373152	0.3034946237	0.8838709677
0.0711314753	0.3034946237	0.8844086022
0.0706870258	0.3037634409	0.8844086022
0.0703995302	0.3037634409	0.8849462366
0.0703392774	0.3040322581	0.8849462366
0.0701869205	0.3040322581	0.8852150538
0.0699044392	0.3043010753	0.8852150538
0.0691827685	0.3043010753	0.8857526882
0.0687807873	0.3045698925	0.8857526882
0.0687195584	0.3045698925	0.8860215054
0.0686921924	0.3048387097	0.8860215054
0.0685510263	0.3048387097	0.8868279570
0.0684607625	0.3051075269	0.8868279570
0.0669095367	0.3051075269	0.8884408602
0.0666558743	0.3056451613	0.8884408602
0.0662638098	0.3056451613	0.8887096774
0.0661608800	0.3061827957	0.8887096774
0.0660804212	0.3061827957	0.8892473118
0.0658625066	0.3064516129	0.8892473118
0.0657126680	0.3064516129	0.8895161290
0.0654436871	0.3069892473	0.8895161290
0.0654134005	0.3069892473	0.8897849462
0.0653747618	0.3075268817	0.8897849462
0.0652814135	0.3075268817	0.8900537634
0.0650484785	0.3080645161	0.8900537634
0.0646218359	0.3080645161	0.8903225806
0.0644193739	0.3086021505	0.8903225806
0.0637835413	0.3086021505	0.8911290323
0.0636729226	0.3088709677	0.8911290323
0.0635903552	0.3088709677	0.8913978495
0.0628196895	0.3104838710	0.8913978495
0.0623002350	0.3104838710	0.8919354839
0.0618861131	0.3107526882	0.8919354839
0.0616395064	0.3107526882	0.8922043011
0.0615288690	0.3110215054	0.8922043011
0.0611592829	0.3110215054	0.8924731183
0.0611259975	0.3112903226	0.8924731183
0.0610930957	0.3112903226	0.8927419355
0.0609290674	0.3115591398	0.8927419355
0.0608221404	0.3115591398	0.8930107527
0.0601919331	0.3120967742	0.8930107527
0.0601518787	0.3120967742	0.8932795699
0.0600497499	0.3123655914	0.8932795699
0.0596307777	0.3123655914	0.8938172043
0.0594789200	0.3129032258	0.8938172043
0.0589923263	0.3129032258	0.8940860215
0.0588265248	0.3131720430	0.8940860215
0.0587706864	0.3131720430	0.8943548387
0.0587421544	0.3134408602	0.8943548387
0.0587173700	0.3134408602	0.8946236559
0.0581043847	0.3145161290	0.8946236559
0.0579711497	0.3145161290	0.8951612903
0.0577758811	0.3150537634	0.8951612903
0.0576403476	0.3150537634	0.8954301075
0.0576137193	0.3153225806	0.8954301075
0.0575607568	0.3153225806	0.8956989247
0.0572312698	0.3161290323	0.8956989247
0.0571259782	0.3161290323	0.8959677419
0.0569099076	0.3163978495	0.8959677419
0.0568177067	0.3163978495	0.8965053763
0.0566235222	0.3169354839	0.8965053763
0.0566015020	0.3169354839	0.8967741935
0.0565392300	0.3172043011	0.8967741935
0.0563927591	0.3172043011	0.8970430108
0.0559811853	0.3180107527	0.8970430108
0.0558985211	0.3180107527	0.8973118280
0.0558391437	0.3182795699	0.8973118280
0.0554195195	0.3182795699	0.8975806452
0.0540033616	0.3204301075	0.8975806452
0.0537830293	0.3204301075	0.8978494624
0.0535868816	0.3209677419	0.8978494624
0.0532416627	0.3209677419	0.8981182796
0.0526875965	0.3215053763	0.8981182796
0.0526364520	0.3215053763	0.8983870968
0.0521776341	0.3223118280	0.8983870968
0.0520527400	0.3223118280	0.8986559140
0.0515674390	0.3231182796	0.8986559140
0.0514026284	0.3231182796	0.8991935484
0.0512581915	0.3233870968	0.8991935484
0.0511419848	0.3233870968	0.8994623656
0.0508073941	0.3239247312	0.8994623656
0.0505406708	0.3239247312	0.8997311828
0.0498729311	0.3247311828	0.8997311828
0.0496792048	0.3247311828	0.9000000000
0.0496787913	0.3252688172	0.9000000000
0.0490365922	0.3258064516	0.9000000000
0.0485678278	0.3258064516	0.9005376344
0.0484948717	0.3263440860	0.9005376344
0.0484908223	0.3263440860	0.9008064516
0.0481499135	0.3268817204	0.9008064516
0.0480168127	0.3268817204	0.9013440860
0.0474586487	0.3282258065	0.9013440860
0.0472676829	0.3282258065	0.9021505376
0.0463999957	0.3290322581	0.9021505376
0.0463294722	0.3290322581	0.9024193548
0.0457280762	0.3298387097	0.9024193548
0.0454552546	0.3298387097	0.9032258065
0.0454422422	0.3298387097	0.9037634409
0.0454050265	0.3298387097	0.9040322581
0.0447137728	0.3311827957	0.9040322581
0.0445362106	0.3311827957	0.9045698925
0.0443885438	0.3314516129	0.9045698925
0.0442422889	0.3314516129	0.9048387097
0.0442405045	0.3317204301	0.9048387097
0.0441245176	0.3317204301	0.9051075269
0.0439965837	0.3319892473	0.9051075269
0.0438453853	0.3319892473	0.9053763441
0.0435591973	0.3327956989	0.9053763441
0.0432134122	0.3327956989	0.9059139785
0.0427443571	0.3330645161	0.9059139785
0.0424335189	0.3330645161	0.9061827957
0.0417481102	0.3341397849	0.9061827957
0.0414300598	0.3341397849	0.9072580645
0.0412698276	0.3346774194	0.9072580645
0.0407082289	0.3346774194	0.9080645161
0.0402932875	0.3352150538	0.9080645161
0.0400291122	0.3352150538	0.9083333333
0.0399846025	0.3354838710	0.9083333333
0.0398436375	0.3354838710	0.9091397849
0.0397854671	0.3354838710	0.9096774194
0.0397353023	0.3357526882	0.9096774194
0.0397299193	0.3357526882	0.9099462366
0.0395668857	0.3362903226	0.9099462366
0.0393824242	0.3362903226	0.9102150538
0.0392365009	0.3362903226	0.9107526882
0.0389903523	0.3362903226	0.9112903226
0.0389394648	0.3368279570	0.9112903226
0.0386968888	0.3368279570	0.9118279570
0.0384828895	0.3373655914	0.9118279570
0.0381738357	0.3373655914	0.9120967742
0.0367491283	0.3405913978	0.9120967742
0.0366931558	0.3405913978	0.9123655914
0.0366186537	0.3411290323	0.9123655914
0.0365580209	0.3411290323	0.9126344086
0.0364999883	0.3413978495	0.9126344086
0.0360410959	0.3413978495	0.9134408602
0.0357090868	0.3416666667	0.9134408602
0.0355982557	0.3416666667	0.9137096774
0.0352768227	0.3424731183	0.9137096774
0.0350757949	0.3424731183	0.9139784946
0.0350538380	0.3430107527	0.9139784946
0.0349360034	0.3430107527	0.9142473118
0.0348657928	0.3435483871	0.9142473118
0.0345813036	0.3435483871	0.9145161290
0.0345175266	0.3438172043	0.9145161290
0.0345091112	0.3438172043	0.9147849462
0.0344379283	0.3440860215	0.9147849462
0.0340971425	0.3440860215	0.9155913978
0.0339463986	0.3446236559	0.9155913978
0.0339303724	0.3446236559	0.9158602151
0.0332009792	0.3454301075	0.9158602151
0.0330127813	0.3459677419	0.9158602151
0.0329724215	0.3462365591	0.9158602151
0.0329711735	0.3462365591	0.9161290323
0.0328512229	0.3470430108	0.9161290323
0.0327823088	0.3470430108	0.9163978495
0.0325137004	0.3475806452	0.9163978495
0.0323841348	0.3475806452	0.9172043011
0.0321693681	0.3481182796	0.9172043011
0.0319333375	0.3481182796	0.9177419355
0.0317140408	0.3483870968	0.9177419355
0.0315982886	0.3483870968	0.9180107527
0.0309350155	0.3505376344	0.9180107527
0.0305016506	0.3505376344	0.9190860215
0.0304899719	0.3508064516	0.9190860215
0.0303149056	0.3508064516	0.9193548387
0.0301235374	0.3513440860	0.9193548387
0.0300575178	0.3513440860	0.9196236559
0.0299223959	0.3516129032	0.9196236559
0.0298812818	0.3516129032	0.9201612903
0.0293128900	0.3529569892	0.9201612903
0.0293112937	0.3529569892	0.9204301075
0.0283316653	0.3556451613	0.9204301075
0.0282619074	0.3556451613	0.9209677419
0.0270728134	0.3583333333	0.9209677419
0.0269939732	0.3583333333	0.9212365591
0.0269352719	0.3588709677	0.9212365591
0.0267045926	0.3588709677	0.9220430108
0.0261559337	0.3607526882	0.9220430108
0.0260278266	0.3607526882	0.9225806452
0.0258665904	0.3612903226	0.9225806452
0.0256309453	0.3612903226	0.9233870968
0.0255233683	0.3618279570	0.9233870968
0.0254747663	0.3618279570	0.9236559140
0.0254435316	0.3620967742	0.9236559140
0.0253487937	0.3620967742	0.9239247312
0.0250674449	0.3623655914	0.9239247312
0.0250595864	0.3623655914	0.9241935484
0.0250427164	0.3626344086	0.9241935484
0.0250344742	0.3626344086	0.9244623656
0.0248487294	0.3634408602	0.9244623656
0.0245069135	0.3639784946	0.9244623656
0.0244700052	0.3642473118	0.9244623656
0.0243446883	0.3642473118	0.9247311828
0.0243101567	0.3650537634	0.9247311828
0.0243052319	0.3650537634	0.9250000000
0.0240830109	0.3661290323	0.9250000000
0.0239599217	0.3661290323	0.9252688172
0.0236570463	0.3669354839	0.9252688172
0.0236457996	0.3669354839	0.9255376344
0.0233101752	0.3680107527	0.9255376344
0.0230022836	0.3680107527	0.9266129032
0.0226036925	0.3696236559	0.9266129032
0.0225691050	0.3696236559	0.9268817204
0.0225434713	0.3698924731	0.9268817204
0.0225134231	0.3698924731	0.9271505376
0.0222788565	0.3704301075	0.9271505376
0.0222263653	0.3704301075	0.9279569892
0.0220510010	0.3712365591	0.9279569892
0.0219359845	0.3712365591	0.9282258065
0.0219250657	0.3715053763	0.9282258065
0.0219176281	0.3715053763	0.9284946237
0.0212693736	0.3744623656	0.9284946237
0.0211824086	0.3744623656	0.9287634409
0.0210143197	0.3758064516	0.9287634409
0.0210111775	0.3758064516	0.9290322581
0.0207643025	0.3766129032	0.9290322581
0.0207088664	0.3766129032	0.9293010753
0.0205692314	0.3768817204	0.9293010753
0.0204839669	0.3768817204	0.9298387097
0.0203897059	0.3771505376	0.9298387097
0.0203116052	0.3771505376	0.9303763441
0.0202888697	0.3776881720	0.9303763441
0.0199478772	0.3776881720	0.9309139785
0.0199209619	0.3779569892	0.9309139785
0.0199014861	0.3779569892	0.9311827957
0.0195531845	0.3795698925	0.9311827957
0.0194401201	0.3795698925	0.9314516129
0.0186297465	0.3841397849	0.9314516129
0.0186170395	0.3841397849	0.9317204301
0.0185451098	0.3846774194	0.9317204301
0.0181500651	0.3846774194	0.9322580645
0.0176695827	0.3865591398	0.9322580645
0.0175688080	0.3865591398	0.9327956989
0.0168150030	0.3903225806	0.9327956989
0.0167379212	0.3903225806	0.9333333333
0.0165791623	0.3919354839	0.9333333333
0.0165408161	0.3919354839	0.9336021505
0.0162132811	0.3940860215	0.9336021505
0.0161990710	0.3940860215	0.9338709677
0.0157725420	0.3967741935	0.9338709677
0.0157614648	0.3967741935	0.9341397849
0.0152718453	0.3994623656	0.9341397849
0.0152383363	0.4000000000	0.9341397849
0.0152031789	0.4002688172	0.9341397849
0.0150327906	0.4002688172	0.9346774194
0.0149832293	0.4005376344	0.9346774194
0.0148851899	0.4005376344	0.9352150538
0.0148591120	0.4005376344	0.9357526882
0.0148341851	0.4010752688	0.9357526882
0.0147821158	0.4010752688	0.9362903226
0.0143589880	0.4048387097	0.9362903226
0.0143362498	0.4053763441	0.9362903226
0.0142660793	0.4064516129	0.9362903226
0.0142038465	0.4064516129	0.9365591398
0.0138852485	0.4083333333	0.9365591398
0.0138355987	0.4083333333	0.9370967742
0.0134934830	0.4112903226	0.9370967742
0.0134646706	0.4112903226	0.9373655914
0.0134428488	0.4118279570	0.9373655914
0.0134279523	0.4118279570	0.9376344086
0.0132524762	0.4129032258	0.9376344086
0.0132439239	0.4129032258	0.9379032258
0.0127156610	0.4147849462	0.9379032258
0.0126241473	0.4147849462	0.9381720430
0.0124420412	0.4153225806	0.9381720430
0.0124003589	0.4153225806	0.9384408602
0.0115211420	0.4198924731	0.9384408602
0.0113821654	0.4198924731	0.9387096774
0.0112887919	0.4212365591	0.9387096774
0.0112654734	0.4212365591	0.9389784946
0.0107694287	0.4255376344	0.9389784946
0.0107656457	0.4255376344	0.9392473118
0.0106337517	0.4268817204	0.9392473118
0.0106283762	0.4274193548	0.9392473118
0.0103275822	0.4301075269	0.9392473118
0.0102547323	0.4301075269	0.9395161290
0.0099088354	0.4325268817	0.9395161290
0.0098889973	0.4325268817	0.9397849462
0.0097612198	0.4360215054	0.9397849462
0.0097575467	0.4360215054	0.9400537634
0.0096783526	0.4365591398	0.9400537634
0.0096677374	0.4365591398	0.9403225806
0.0096508414	0.4368279570	0.9403225806
0.0095935138	0.4368279570	0.9405913978
0.0092473971	0.4389784946	0.9405913978
0.0092271827	0.4395161290	0.9405913978
0.0091787549	0.4403225806	0.9405913978
0.0091732629	0.4403225806	0.9408602151
0.0091614993	0.4405913978	0.9408602151
0.0090842005	0.4405913978	0.9411290323
0.0084381988	0.4478494624	0.9411290323
0.0084284814	0.4478494624	0.9413978495
0.0083228201	0.4494623656	0.9413978495
0.0082500419	0.4494623656	0.9422043011
0.0081929537	0.4502688172	0.9422043011
0.0081446376	0.4502688172	0.9424731183
0.0080951694	0.4513440860	0.9424731183
0.0080875121	0.4513440860	0.9427419355
0.0079721482	0.4532258065	0.9427419355
0.0079547856	0.4532258065	0.9430107527
0.0077569862	0.4569892473	0.9430107527
0.0077331122	0.4569892473	0.9435483871
0.0076735974	0.4583333333	0.9435483871
0.0076612802	0.4583333333	0.9438172043
0.0073996861	0.4618279570	0.9438172043
0.0073934826	0.4618279570	0.9440860215
0.0073332367	0.4634408602	0.9440860215
0.0073289853	0.4634408602	0.9443548387
0.0073099332	0.4637096774	0.9443548387
0.0072760023	0.4637096774	0.9446236559
0.0071253581	0.4666666667	0.9446236559
0.0071236067	0.4666666667	0.9448924731
0.0066949753	0.4709677419	0.9448924731
0.0066948105	0.4709677419	0.9451612903
0.0063755340	0.4776881720	0.9451612903
0.0063730297	0.4776881720	0.9454301075
0.0063264151	0.4790322581	0.9454301075
0.0063167014	0.4790322581	0.9456989247
0.0060947365	0.4827956989	0.9456989247
0.0060943202	0.4827956989	0.9459677419
0.0060661323	0.4836021505	0.9459677419
0.0060469061	0.4836021505	0.9462365591
0.0060231825	0.4841397849	0.9462365591
0.0060172356	0.4841397849	0.9465053763
0.0059075113	0.4868279570	0.9465053763
0.0058932807	0.4868279570	0.9470430108
0.0057659596	0.4889784946	0.9470430108
0.0057269791	0.4895161290	0.9470430108
0.0056395498	0.4908602151	0.9470430108
0.0056378036	0.4908602151	0.9473118280
0.0053340062	0.4983870968	0.9473118280
0.0053308806	0.4989247312	0.9473118280
0.0053262929	0.4989247312	0.9478494624
0.0052035223	0.5029569892	0.9478494624
0.0051664123	0.5029569892	0.9481182796
0.0048907846	0.5077956989	0.9481182796
0.0048799030	0.5077956989	0.9483870968
0.0048319888	0.5094086022	0.9483870968
0.0048023085	0.5094086022	0.9486559140
0.0047911480	0.5099462366	0.9486559140
0.0047848201	0.5099462366	0.9489247312
0.0047666957	0.5107526882	0.9489247312
0.0047613196	0.5107526882	0.9491935484
0.0046173455	0.5142473118	0.9491935484
0.0045685484	0.5142473118	0.9497311828
0.0044024866	0.5174731183	0.9497311828
0.0043923324	0.5180107527	0.9497311828
0.0042651696	0.5220430108	0.9497311828
0.0042092074	0.5231182796	0.9497311828
0.0042053815	0.5236559140	0.9497311828
0.0041908636	0.5236559140	0.9502688172
0.0041800980	0.5241935484	0.9502688172
0.0041780616	0.5241935484	0.9505376344
0.0039676786	0.5301075269	0.9505376344
0.0039342749	0.5301075269	0.9508064516
0.0039196070	0.5309139785	0.9508064516
0.0039091231	0.5309139785	0.9513440860
0.0038846130	0.5317204301	0.9513440860
0.0038541937	0.5317204301	0.9516129032
0.0037188791	0.5365591398	0.9516129032
0.0037141775	0.5365591398	0.9518817204
0.0036442899	0.5384408602	0.9518817204
0.0036316654	0.5384408602	0.9521505376
0.0036316395	0.5387096774	0.9521505376
0.0036208646	0.5387096774	0.9524193548
0.0035393287	0.5413978495	0.9524193548
0.0035209600	0.5413978495	0.9526881720
0.0035114484	0.5416666667	0.9526881720
0.0035000127	0.5416666667	0.9529569892
0.0034245115	0.5440860215	0.9529569892
0.0034149415	0.5440860215	0.9534946237
0.0033699165	0.5454301075	0.9534946237
0.0033681551	0.5454301075	0.9537634409
0.0032481889	0.5500000000	0.9537634409
0.0032334249	0.5500000000	0.9540322581
0.0031010469	0.5559139785	0.9540322581
0.0030976790	0.5559139785	0.9545698925
0.0030946133	0.5561827957	0.9545698925
0.0030899919	0.5561827957	0.9548387097
0.0029948684	0.5588709677	0.9548387097
0.0029889599	0.5588709677	0.9551075269
0.0028946137	0.5623655914	0.9551075269
0.0028907408	0.5623655914	0.9553763441
0.0028663762	0.5642473118	0.9553763441
0.0028559568	0.5642473118	0.9556451613
0.0027118099	0.5693548387	0.9556451613
0.0027071482	0.5693548387	0.9559139785
0.0026105449	0.5725806452	0.9559139785
0.0026087044	0.5731182796	0.9559139785
0.0024809204	0.5782258065	0.9559139785
0.0024784496	0.5782258065	0.9561827957
0.0024332404	0.5809139785	0.9561827957
0.0024312378	0.5809139785	0.9564516129
0.0023799448	0.5830645161	0.9564516129
0.0023765734	0.5830645161	0.9567204301
0.0023435794	0.5846774194	0.9567204301
0.0023341819	0.5846774194	0.9569892473
0.0022940440	0.5876344086	0.9569892473
0.0022906098	0.5876344086	0.9572580645
0.0022873767	0.5879032258	0.9572580645
0.0022861343	0.5879032258	0.9575268817
0.0022496660	0.5889784946	0.9575268817
0.0022194542	0.5889784946	0.9577956989
0.0022078035	0.5900537634	0.9577956989
0.0021928563	0.5900537634	0.9580645161
0.0021392158	0.5908602151	0.9580645161
0.0021384177	0.5908602151	0.9583333333
0.0020506401	0.5948924731	0.9583333333
0.0020444121	0.5948924731	0.9586021505
0.0020275966	0.5965053763	0.9586021505
0.0020232478	0.5965053763	0.9588709677
0.0019757741	0.6000000000	0.9588709677
0.0019642985	0.6000000000	0.9591397849
0.0019454837	0.6010752688	0.9591397849
0.0019452873	0.6010752688	0.9594086022
0.0019376554	0.6016129032	0.9594086022
0.0019376194	0.6016129032	0.9596774194
0.0018579182	0.6053763441	0.9596774194
0.0018562204	0.6053763441	0.9599462366
0.0018229350	0.6069892473	0.9599462366
0.0018208720	0.6069892473	0.9602150538
0.0017245018	0.6102150538	0.9602150538
0.0017237564	0.6102150538	0.9604838710
0.0017065111	0.6107526882	0.9604838710
0.0017063633	0.6107526882	0.9612903226
0.0016844950	0.6126344086	0.9612903226
0.0016799705	0.6131720430	0.9612903226
0.0016130989	0.6172043011	0.9612903226
0.0016124072	0.6172043011	0.9615591398
0.0015739348	0.6185483871	0.9615591398
0.0015696880	0.6185483871	0.9620967742
0.0015533438	0.6201612903	0.9620967742
0.0015516336	0.6201612903	0.9623655914
0.0015218388	0.6225806452	0.9623655914
0.0015202290	0.6225806452	0.9626344086
0.0014770173	0.6250000000	0.9626344086
0.0014767282	0.6250000000	0.9629032258
0.0014416059	0.6271505376	0.9629032258
0.0014413347	0.6271505376	0.9631720430
0.0014365605	0.6276881720	0.9631720430
0.0014338318	0.6276881720	0.9634408602
0.0014183688	0.6290322581	0.9634408602
0.0014176138	0.6290322581	0.9637096774
0.0013636936	0.6346774194	0.9637096774
0.0013617942	0.6346774194	0.9639784946
0.0012499297	0.6405913978	0.9639784946
0.0012470708	0.6405913978	0.9642473118
0.0012299025	0.6424731183	0.9642473118
0.0012228732	0.6424731183	0.9645161290
0.0012145367	0.6435483871	0.9645161290
0.0012128860	0.6435483871	0.9647849462
0.0011670820	0.6483870968	0.9647849462
0.0011645301	0.6483870968	0.9650537634
0.0011601521	0.6489247312	0.9650537634
0.0011591513	0.6489247312	0.9653225806
0.0011571490	0.6491935484	0.9653225806
0.0011564879	0.6491935484	0.9655913978
0.0009460259	0.6658602151	0.9655913978
0.0009443478	0.6658602151	0.9658602151
0.0008921776	0.6704301075	0.9658602151
0.0008882250	0.6704301075	0.9661290323
0.0008322642	0.6774193548	0.9661290323
0.0008313563	0.6774193548	0.9663978495
0.0008303659	0.6776881720	0.9663978495
0.0008241927	0.6776881720	0.9666666667
0.0008048801	0.6803763441	0.9666666667
0.0008010162	0.6803763441	0.9669354839
0.0007943742	0.6817204301	0.9669354839
0.0007896094	0.6817204301	0.9674731183
0.0007645586	0.6844086022	0.9674731183
0.0007603449	0.6844086022	0.9677419355
0.0007536307	0.6860215054	0.9677419355
0.0007513736	0.6860215054	0.9680107527
0.0007271500	0.6873655914	0.9680107527
0.0007268362	0.6873655914	0.9682795699
0.0007092360	0.6897849462	0.9682795699
0.0007048351	0.6897849462	0.9688172043
0.0006768123	0.6924731183	0.9688172043
0.0006711608	0.6924731183	0.9693548387
0.0006651325	0.6935483871	0.9693548387
0.0006626169	0.6935483871	0.9696236559
0.0006359018	0.6970430108	0.9696236559
0.0006352236	0.6970430108	0.9701612903
0.0006138333	0.7000000000	0.9701612903
0.0006132369	0.7000000000	0.9704301075
0.0006030860	0.7016129032	0.9704301075
0.0006026140	0.7016129032	0.9706989247
0.0005947293	0.7029569892	0.9706989247
0.0005942570	0.7029569892	0.9709677419
0.0005873694	0.7043010753	0.9709677419
0.0005861726	0.7043010753	0.9715053763
0.0005834995	0.7043010753	0.9720430108
0.0005813961	0.7045698925	0.9720430108
0.0005811274	0.7045698925	0.9723118280
0.0005796297	0.7048387097	0.9723118280
0.0005730604	0.7048387097	0.9725806452
0.0005683798	0.7053763441	0.9725806452
0.0005634758	0.7053763441	0.9731182796
0.0005486732	0.7072580645	0.9731182796
0.0005463531	0.7072580645	0.9733870968
0.0005427530	0.7083333333	0.9733870968
0.0005425137	0.7083333333	0.9736559140
0.0005233113	0.7118279570	0.9736559140
0.0005228586	0.7118279570	0.9739247312
0.0005213107	0.7120967742	0.9739247312
0.0005210434	0.7120967742	0.9741935484
0.0005154189	0.7131720430	0.9741935484
0.0005152934	0.7131720430	0.9744623656
0.0005144918	0.7134408602	0.9744623656
0.0005101125	0.7134408602	0.9750000000
0.0005100943	0.7139784946	0.9750000000
0.0005022139	0.7163978495	0.9750000000
0.0005019729	0.7163978495	0.9752688172
0.0005015848	0.7169354839	0.9752688172
0.0005006336	0.7169354839	0.9755376344
0.0004923757	0.7188172043	0.9755376344
0.0004868804	0.7188172043	0.9760752688
0.0004576332	0.7244623656	0.9760752688
0.0004555968	0.7244623656	0.9763440860
0.0004080974	0.7314516129	0.9763440860
0.0004072226	0.7314516129	0.9766129032
0.0004021408	0.7327956989	0.9766129032
0.0004008944	0.7327956989	0.9768817204
0.0004000894	0.7336021505	0.9768817204
0.0003990012	0.7336021505	0.9771505376
0.0003985849	0.7338709677	0.9771505376
0.0003976247	0.7338709677	0.9774193548
0.0003935229	0.7341397849	0.9774193548
0.0003929686	0.7341397849	0.9779569892
0.0003836188	0.7365591398	0.9779569892
0.0003816088	0.7365591398	0.9782258065
0.0003690960	0.7387096774	0.9782258065
0.0003684062	0.7387096774	0.9784946237
0.0003625691	0.7400537634	0.9784946237
0.0003620531	0.7400537634	0.9787634409
0.0003600318	0.7403225806	0.9787634409
0.0003599610	0.7403225806	0.9790322581
0.0003593688	0.7405913978	0.9790322581
0.0003581876	0.7405913978	0.9793010753
0.0003307201	0.7478494624	0.9793010753
0.0003302711	0.7478494624	0.9795698925
0.0003251883	0.7486559140	0.9795698925
0.0003250470	0.7486559140	0.9798387097
0.0003185734	0.7497311828	0.9798387097
0.0003180829	0.7497311828	0.9801075269
0.0003179817	0.7502688172	0.9801075269
0.0003107808	0.7516129032	0.9801075269
0.0003089366	0.7516129032	0.9803763441
0.0003085986	0.7521505376	0.9803763441
0.0003075296	0.7521505376	0.9806451613
0.0002908397	0.7545698925	0.9806451613
0.0002901581	0.7545698925	0.9809139785
0.0002834460	0.7556451613	0.9809139785
0.0002818397	0.7556451613	0.9811827957
0.0002732859	0.7572580645	0.9811827957
0.0002723381	0.7572580645	0.9817204301
0.0002547503	0.7607526882	0.9817204301
0.0002543222	0.7607526882	0.9822580645
0.0002452591	0.7631720430	0.9822580645
0.0002435101	0.7631720430	0.9825268817
0.0002427551	0.7639784946	0.9825268817
0.0002413237	0.7639784946	0.9827956989
0.0002367729	0.7653225806	0.9827956989
0.0002367544	0.7653225806	0.9830645161
0.0002245724	0.7674731183	0.9830645161
0.0002241796	0.7674731183	0.9833333333
0.0002226069	0.7682795699	0.9833333333
0.0002222836	0.7682795699	0.9836021505
0.0002059556	0.7720430108	0.9836021505
0.0002052439	0.7720430108	0.9838709677
0.0002026692	0.7733870968	0.9838709677
0.0002022440	0.7733870968	0.9844086022
0.0002017796	0.7739247312	0.9844086022
0.0002011301	0.7739247312	0.9846774194
0.0001973285	0.7758064516	0.9846774194
0.0001967972	0.7758064516	0.9849462366
0.0001888915	0.7774193548	0.9849462366
0.0001886620	0.7774193548	0.9854838710
0.0001746774	0.7833333333	0.9854838710
0.0001733014	0.7833333333	0.9857526882
0.0001572013	0.7892473118	0.9857526882
0.0001550906	0.7892473118	0.9860215054
0.0001544143	0.7895161290	0.9860215054
0.0001526760	0.7895161290	0.9865591398
0.0001417832	0.7930107527	0.9865591398
0.0001417497	0.7935483871	0.9865591398
0.0001409059	0.7935483871	0.9870967742
0.0001353246	0.7959677419	0.9870967742
0.0001341680	0.7959677419	0.9876344086
0.0001328118	0.7967741935	0.9876344086
0.0001310149	0.7967741935	0.9879032258
0.0001291272	0.7975806452	0.9879032258
0.0001268964	0.7975806452	0.9881720430
0.0001261988	0.7981182796	0.9881720430
0.0001257375	0.7981182796	0.9884408602
0.0001179022	0.8021505376	0.9884408602
0.0001178405	0.8021505376	0.9887096774
0.0001101029	0.8053763441	0.9887096774
0.0001097695	0.8053763441	0.9889784946
0.0001051349	0.8080645161	0.9889784946
0.0001048302	0.8080645161	0.9892473118
0.0001014703	0.8096774194	0.9892473118
0.0001005124	0.8096774194	0.9895161290
0.0000995053	0.8102150538	0.9895161290
0.0000989361	0.8102150538	0.9897849462
0.0000926414	0.8126344086	0.9897849462
0.0000921237	0.8126344086	0.9900537634
0.0000908085	0.8139784946	0.9900537634
0.0000907815	0.8139784946	0.9903225806
0.0000882355	0.8153225806	0.9903225806
0.0000876329	0.8153225806	0.9905913978
0.0000781630	0.8206989247	0.9905913978
0.0000774150	0.8206989247	0.9911290323
0.0000766398	0.8209677419	0.9911290323
0.0000765024	0.8209677419	0.9913978495
0.0000709931	0.8255376344	0.9913978495
0.0000701389	0.8255376344	0.9916666667
0.0000692723	0.8268817204	0.9916666667
0.0000692458	0.8268817204	0.9919354839
0.0000681327	0.8290322581	0.9919354839
0.0000680444	0.8295698925	0.9919354839
0.0000555849	0.8411290323	0.9919354839
0.0000551407	0.8411290323	0.9922043011
0.0000543933	0.8427419355	0.9922043011
0.0000539570	0.8427419355	0.9924731183
0.0000523160	0.8448924731	0.9924731183
0.0000520781	0.8448924731	0.9927419355
0.0000430010	0.8561827957	0.9927419355
0.0000426535	0.8561827957	0.9930107527
0.0000411565	0.8588709677	0.9930107527
0.0000408938	0.8588709677	0.9932795699
0.0000394220	0.8610215054	0.9932795699
0.0000394129	0.8610215054	0.9935483871
0.0000354519	0.8653225806	0.9935483871
0.0000354447	0.8653225806	0.9938172043
0.0000342091	0.8661290323	0.9938172043
0.0000341906	0.8666666667	0.9938172043
0.0000331469	0.8672043011	0.9938172043
0.0000331377	0.8672043011	0.9940860215
0.0000330682	0.8680107527	0.9940860215
0.0000330368	0.8680107527	0.9943548387
0.0000324182	0.8690860215	0.9943548387
0.0000323040	0.8690860215	0.9946236559
0.0000316412	0.8704301075	0.9946236559
0.0000313992	0.8704301075	0.9948924731
0.0000295601	0.8723118280	0.9948924731
0.0000295163	0.8723118280	0.9951612903
0.0000279333	0.8752688172	0.9951612903
0.0000277350	0.8752688172	0.9954301075
0.0000274174	0.8755376344	0.9954301075
0.0000272615	0.8755376344	0.9956989247
0.0000267196	0.8758064516	0.9956989247
0.0000266823	0.8758064516	0.9959677419
0.0000246468	0.8787634409	0.9959677419
0.0000238755	0.8787634409	0.9967741935
0.0000232201	0.8801075269	0.9967741935
0.0000231471	0.8801075269	0.9970430108
0.0000214728	0.8844086022	0.9970430108
0.0000213136	0.8844086022	0.9973118280
0.0000198544	0.8870967742	0.9973118280
0.0000195971	0.8870967742	0.9975806452
0.0000132879	0.9029569892	0.9975806452
0.0000132848	0.9029569892	0.9978494624
0.0000125115	0.9051075269	0.9978494624
0.0000124201	0.9051075269	0.9981182796
0.0000104471	0.9107526882	0.9981182796
0.0000103005	0.9107526882	0.9983870968
0.0000088912	0.9163978495	0.9983870968
0.0000088037	0.9163978495	0.9986559140
0.0000045258	0.9349462366	0.9986559140
0.0000044476	0.9349462366	0.9989247312
0.0000044114	0.9352150538	0.9989247312
0.0000043938	0.9352150538	0.9991935484
0.0000042927	0.9360215054	0.9991935484
0.0000042839	0.9360215054	0.9994623656
0.0000040081	0.9370967742	0.9994623656
0.0000039852	0.9376344086	0.9994623656
0.0000038784	0.9392473118	0.9994623656
0.0000038719	0.9392473118	0.9997311828
0.0000034192	0.9430107527	0.9997311828
0.0000033915	0.9430107527	1.0000000000
0.0000033113	0.9435483871	1.0000000000
0.0000011516	0.9655913978	1.0000000000
0.0000011439	0.9661290323	1.0000000000
0.0000002708	0.9838709677	1.0000000000
0.0000002675	0.9844086022	1.0000000000
0.0000000899	0.9913978495	1.0000000000
0.0000000857	0.9919354839	1.0000000000
0.0000000006	1.0000000000	1.0000000000


==> newData/MatchingCNNDropoutScoreBCENoAugment-SameObjects-ROCCurve.csv <==
threshold		fpr		tpr
1.0000000000	0.0000000000	0.0002803476
0.9999994040	0.0000000000	0.0008410429
0.9999989271	0.0000000000	0.0014017382
0.9999985695	0.0000000000	0.0030838239
0.9999984503	0.0000000000	0.0033641716
0.9999983311	0.0000000000	0.0039248668
0.9999978542	0.0000000000	0.0050462574
0.9999977350	0.0000000000	0.0056069526
0.9999976158	0.0000000000	0.0058873003
0.9999973774	0.0000000000	0.0070086908
0.9999972582	0.0000000000	0.0075693860
0.9999971390	0.0000000000	0.0078497337
0.9999970198	0.0000000000	0.0084104289
0.9999969006	0.0000000000	0.0086907766
0.9999966621	0.0000000000	0.0095318195
0.9999959469	0.0000000000	0.0106532100
0.9999958277	0.0000000000	0.0112139052
0.9999955893	0.0000000000	0.0120549481
0.9999940395	0.0000000000	0.0131763387
0.9999936819	0.0000000000	0.0142977292
0.9999928474	0.0000000000	0.0145780768
0.9999927282	0.0000000000	0.0154191197
0.9999908209	0.0000000000	0.0179422484
0.9999905825	0.0000000000	0.0185029437
0.9999904633	0.0000000000	0.0187832913
0.9999896288	0.0000000000	0.0204653771
0.9999879599	0.0000000000	0.0235492010
0.9999878407	0.0000000000	0.0241098963
0.9999876022	0.0000000000	0.0249509392
0.9999872446	0.0000000000	0.0255116344
0.9999842644	0.0000000000	0.0271937202
0.9999834299	0.0000000000	0.0277544155
0.9999828339	0.0000000000	0.0283151107
0.9999796152	0.0000000000	0.0302775442
0.9999792576	0.0000000000	0.0311185870
0.9999763966	0.0000000000	0.0350434539
0.9999759197	0.0000000000	0.0356041491
0.9999753237	0.0000000000	0.0358844968
0.9999742508	0.0000000000	0.0370058873
0.9999662638	0.0000000000	0.0414914494
0.9999657869	0.0000000000	0.0420521447
0.9999474287	0.0000000000	0.0479394449
0.9999467134	0.0000000000	0.0485001402
0.9999465942	0.0000000000	0.0487804878
0.9999459982	0.0000000000	0.0493411831
0.9999442101	0.0000000000	0.0504625736
0.9999436140	0.0000000000	0.0510232689
0.9999432564	0.0000000000	0.0513036165
0.9999413490	0.0000000000	0.0524250070
0.9999370575	0.0000000000	0.0541070928
0.9999368191	0.0000000000	0.0546677881
0.9999332428	0.0000000000	0.0557891786
0.9999319315	0.0000000000	0.0569105691
0.9999208450	0.0000000000	0.0608354359
0.9999201298	0.0000000000	0.0613961312
0.9999176264	0.0000000000	0.0622371741
0.9999170303	0.0000000000	0.0627978694
0.9998897314	0.0000000000	0.0681244743
0.9998896122	0.0000000000	0.0686851696
0.9998786449	0.0000000000	0.0712082983
0.9998778105	0.0000000000	0.0717689936
0.9998183846	0.0000000000	0.0829828988
0.9998180270	0.0000000000	0.0835435941
0.9997509122	0.0000000000	0.0964395851
0.9997505546	0.0000000000	0.0970002803
0.9993630052	0.0000000000	0.1300813008
0.9993579984	0.0002836879	0.1300813008
0.9991528988	0.0002836879	0.1387720774
0.9991395473	0.0005673759	0.1387720774
0.9991067052	0.0005673759	0.1410148584
0.9991051555	0.0005673759	0.1415755537
0.9990999699	0.0008510638	0.1415755537
0.9987453222	0.0008510638	0.1581160639
0.9987438321	0.0011347518	0.1581160639
0.9983926415	0.0011347518	0.1724137931
0.9983789921	0.0011347518	0.1729744884
0.9972816706	0.0011347518	0.2012895991
0.9972776771	0.0014184397	0.2012895991
0.9967946410	0.0014184397	0.2130641996
0.9967909455	0.0014184397	0.2136248949
0.9962580204	0.0014184397	0.2237174096
0.9962408543	0.0017021277	0.2237174096
0.9962182641	0.0017021277	0.2239977572
0.9961573482	0.0017021277	0.2245584525
0.9960792661	0.0017021277	0.2256798430
0.9960756898	0.0019858156	0.2256798430
0.9951928854	0.0019858156	0.2366134006
0.9951802492	0.0019858156	0.2371740959
0.9950459003	0.0019858156	0.2394168769
0.9950428009	0.0022695035	0.2394168769
0.9948086739	0.0022695035	0.2447434819
0.9947998524	0.0025531915	0.2447434819
0.9943986535	0.0025531915	0.2497897393
0.9943931103	0.0028368794	0.2497897393
0.9939156175	0.0028368794	0.2556770395
0.9939056039	0.0031205674	0.2556770395
0.9933087826	0.0031205674	0.2621250350
0.9932786822	0.0034042553	0.2621250350
0.9931867123	0.0034042553	0.2629660779
0.9931790829	0.0036879433	0.2629660779
0.9930996895	0.0036879433	0.2635267732
0.9930994511	0.0039716312	0.2635267732
0.9930980802	0.0039716312	0.2638071208
0.9930966496	0.0042553191	0.2638071208
0.9917532206	0.0042553191	0.2800672834
0.9917051792	0.0045390071	0.2800672834
0.9901438951	0.0045390071	0.2952060555
0.9901428223	0.0048226950	0.2952060555
0.9901171327	0.0048226950	0.2954864031
0.9900974035	0.0051063830	0.2954864031
0.9899107814	0.0051063830	0.2968881413
0.9899083376	0.0053900709	0.2968881413
0.9897185564	0.0053900709	0.2982898795
0.9896883368	0.0056737589	0.2982898795
0.9889006615	0.0056737589	0.3064199608
0.9888921380	0.0059574468	0.3064199608
0.9886461496	0.0059574468	0.3089430894
0.9885908961	0.0062411348	0.3089430894
0.9881402254	0.0062411348	0.3125876086
0.9880701900	0.0065248227	0.3125876086
0.9879895449	0.0065248227	0.3134286515
0.9879835844	0.0068085106	0.3134286515
0.9876747131	0.0068085106	0.3156714326
0.9876722693	0.0070921986	0.3156714326
0.9876573086	0.0070921986	0.3159517802
0.9875918627	0.0073758865	0.3159517802
0.9873443842	0.0073758865	0.3179142136
0.9872950912	0.0073758865	0.3184749089
0.9866088033	0.0073758865	0.3223997757
0.9865497947	0.0076595745	0.3223997757
0.9859904051	0.0076595745	0.3285674236
0.9859425426	0.0079432624	0.3285674236
0.9858199358	0.0079432624	0.3294084665
0.9857878685	0.0085106383	0.3294084665
0.9841144085	0.0085106383	0.3403420241
0.9840606451	0.0087943262	0.3403420241
0.9818636179	0.0087943262	0.3532380151
0.9815867543	0.0090780142	0.3532380151
0.9808681607	0.0090780142	0.3557611438
0.9808643460	0.0093617021	0.3557611438
0.9798629880	0.0093617021	0.3624894870
0.9798513055	0.0096453901	0.3624894870
0.9764225483	0.0096453901	0.3759461733
0.9763947725	0.0096453901	0.3765068685
0.9755946994	0.0096453901	0.3793103448
0.9755790234	0.0099290780	0.3793103448
0.9747608900	0.0099290780	0.3826745164
0.9746085405	0.0099290780	0.3832352117
0.9729936123	0.0099290780	0.3916456406
0.9729920626	0.0102127660	0.3916456406
0.9725727439	0.0102127660	0.3941687693
0.9725664258	0.0104964539	0.3941687693
0.9670052528	0.0104964539	0.4160358845
0.9668752551	0.0107801418	0.4160358845
0.9664089084	0.0107801418	0.4185590132
0.9663477540	0.0110638298	0.4185590132
0.9637202024	0.0110638298	0.4283711803
0.9637123346	0.0113475177	0.4283711803
0.9626887441	0.0113475177	0.4320156995
0.9626771808	0.0116312057	0.4320156995
0.9607736468	0.0116312057	0.4373423045
0.9606410861	0.0119148936	0.4373423045
0.9605427384	0.0119148936	0.4376226521
0.9601126313	0.0121985816	0.4376226521
0.9566718936	0.0121985816	0.4485562097
0.9564767480	0.0124822695	0.4485562097
0.9552386999	0.0124822695	0.4510793384
0.9551382661	0.0130496454	0.4510793384
0.9549643397	0.0130496454	0.4522007289
0.9549122453	0.0133333333	0.4522007289
0.9534714222	0.0133333333	0.4561255957
0.9532130957	0.0136170213	0.4561255957
0.9503054023	0.0136170213	0.4600504626
0.9500941038	0.0139007092	0.4600504626
0.9496728182	0.0139007092	0.4617325484
0.9496205449	0.0139007092	0.4622932436
0.9490584731	0.0139007092	0.4639753294
0.9490400553	0.0141843972	0.4639753294
0.9489017129	0.0141843972	0.4650967199
0.9487514496	0.0144680851	0.4650967199
0.9471616149	0.0144680851	0.4698626297
0.9470167160	0.0147517730	0.4698626297
0.9428938627	0.0147517730	0.4785534062
0.9428787231	0.0150354610	0.4785534062
0.9411112070	0.0150354610	0.4813568825
0.9409507513	0.0153191489	0.4813568825
0.9367411733	0.0153191489	0.4900476591
0.9366031885	0.0156028369	0.4900476591
0.9354207516	0.0156028369	0.4936921783
0.9353429079	0.0158865248	0.4936921783
0.9351383448	0.0158865248	0.4939725259
0.9351351857	0.0161702128	0.4939725259
0.9349938035	0.0161702128	0.4950939165
0.9348917603	0.0164539007	0.4950939165
0.9300109148	0.0164539007	0.5060274741
0.9299880266	0.0167375887	0.5060274741
0.9276489615	0.0167375887	0.5116344267
0.9276071787	0.0170212766	0.5116344267
0.9275265932	0.0170212766	0.5119147743
0.9274645448	0.0173049645	0.5119147743
0.9258634448	0.0173049645	0.5147182506
0.9257786274	0.0175886525	0.5147182506
0.9256219268	0.0175886525	0.5158396412
0.9255412817	0.0178723404	0.5158396412
0.9243596196	0.0178723404	0.5186431175
0.9243010879	0.0181560284	0.5186431175
0.9237571359	0.0181560284	0.5208858985
0.9236681461	0.0184397163	0.5208858985
0.9233858585	0.0184397163	0.5220072890
0.9233320951	0.0187234043	0.5220072890
0.9211505651	0.0187234043	0.5253714606
0.9210609794	0.0190070922	0.5253714606
0.9200645089	0.0190070922	0.5273338940
0.9200336337	0.0190070922	0.5278945893
0.9188202024	0.0190070922	0.5320998038
0.9186488390	0.0195744681	0.5320998038
0.9175779819	0.0195744681	0.5354639753
0.9172230959	0.0198581560	0.5354639753
0.9171764851	0.0198581560	0.5357443230
0.9171684384	0.0201418440	0.5357443230
0.9166776538	0.0201418440	0.5368657135
0.9166331887	0.0204255319	0.5368657135
0.9157042503	0.0204255319	0.5382674516
0.9156904221	0.0207092199	0.5382674516
0.9152351618	0.0207092199	0.5393888422
0.9144844413	0.0209929078	0.5393888422
0.9144775867	0.0209929078	0.5396691898
0.9140735865	0.0212765957	0.5396691898
0.9133785963	0.0212765957	0.5413512756
0.9129006863	0.0218439716	0.5413512756
0.9125249386	0.0218439716	0.5416316232
0.9124269485	0.0221276596	0.5416316232
0.9121754169	0.0221276596	0.5421923185
0.9121451974	0.0221276596	0.5427530137
0.9106053114	0.0221276596	0.5444350995
0.9102683663	0.0224113475	0.5444350995
0.9093065858	0.0224113475	0.5461171853
0.9090180993	0.0226950355	0.5461171853
0.9076989889	0.0226950355	0.5494813569
0.9071677923	0.0229787234	0.5494813569
0.9067275524	0.0229787234	0.5508830950
0.9064775705	0.0238297872	0.5508830950
0.9000259042	0.0238297872	0.5606952621
0.9000127316	0.0241134752	0.5606952621
0.8983747363	0.0241134752	0.5643397813
0.8980934024	0.0243971631	0.5643397813
0.8943265676	0.0243971631	0.5671432576
0.8943229318	0.0246808511	0.5671432576
0.8934205770	0.0246808511	0.5693860387
0.8931889534	0.0249645390	0.5693860387
0.8916683197	0.0249645390	0.5752733389
0.8910152316	0.0252482270	0.5752733389
0.8901757002	0.0252482270	0.5763947295
0.8900829554	0.0255319149	0.5763947295
0.8894609213	0.0255319149	0.5780768153
0.8893935680	0.0258156028	0.5780768153
0.8883287311	0.0258156028	0.5803195963
0.8879917860	0.0260992908	0.5803195963
0.8838052750	0.0260992908	0.5836837679
0.8836684227	0.0263829787	0.5836837679
0.8809307814	0.0263829787	0.5873282871
0.8807660937	0.0266666667	0.5873282871
0.8788965344	0.0266666667	0.5890103729
0.8788738251	0.0269503546	0.5890103729
0.8787350059	0.0269503546	0.5895710681
0.8783124685	0.0272340426	0.5895710681
0.8782302737	0.0272340426	0.5898514158
0.8780940175	0.0275177305	0.5898514158
0.8759509921	0.0275177305	0.5934959350
0.8758463264	0.0278014184	0.5934959350
0.8735624552	0.0278014184	0.5965797589
0.8735337853	0.0280851064	0.5965797589
0.8731322289	0.0280851064	0.5974208018
0.8724533916	0.0283687943	0.5974208018
0.8718609810	0.0283687943	0.5982618447
0.8716949224	0.0286524823	0.5982618447
0.8708155751	0.0286524823	0.6002242781
0.8707088828	0.0289361702	0.6002242781
0.8691919446	0.0289361702	0.6027474068
0.8691173792	0.0292198582	0.6027474068
0.8683410883	0.0292198582	0.6038687973
0.8683188558	0.0295035461	0.6038687973
0.8675211668	0.0295035461	0.6069526213
0.8674278855	0.0297872340	0.6069526213
0.8655718565	0.0297872340	0.6097560976
0.8653811812	0.0300709220	0.6097560976
0.8645911813	0.0300709220	0.6105971405
0.8645873070	0.0303546099	0.6105971405
0.8574957848	0.0303546099	0.6206896552
0.8574422002	0.0306382979	0.6206896552
0.8570440412	0.0306382979	0.6212503504
0.8569017649	0.0309219858	0.6212503504
0.8552442193	0.0309219858	0.6226520886
0.8548690081	0.0312056738	0.6226520886
0.8530163765	0.0312056738	0.6257359125
0.8529345393	0.0314893617	0.6257359125
0.8526847959	0.0314893617	0.6262966078
0.8522878289	0.0317730496	0.6262966078
0.8497551680	0.0317730496	0.6302214746
0.8493770361	0.0320567376	0.6302214746
0.8490561247	0.0320567376	0.6305018223
0.8489893079	0.0323404255	0.6305018223
0.8482967615	0.0323404255	0.6319035604
0.8479930758	0.0326241135	0.6319035604
0.8457905054	0.0326241135	0.6333052986
0.8454437852	0.0329078014	0.6333052986
0.8447780609	0.0329078014	0.6358284272
0.8447639942	0.0331914894	0.6358284272
0.8439075351	0.0331914894	0.6380712083
0.8434700370	0.0334751773	0.6380712083
0.8418034315	0.0334751773	0.6394729465
0.8414202332	0.0337588652	0.6394729465
0.8406143785	0.0337588652	0.6408746846
0.8404519558	0.0340425532	0.6408746846
0.8402200937	0.0340425532	0.6411550322
0.8402167559	0.0343262411	0.6411550322
0.8380867243	0.0343262411	0.6436781609
0.8378175497	0.0346099291	0.6436781609
0.8369643092	0.0346099291	0.6442388562
0.8367436528	0.0348936170	0.6442388562
0.8366424441	0.0348936170	0.6445192038
0.8366056681	0.0351773050	0.6445192038
0.8362801075	0.0351773050	0.6450798991
0.8362200260	0.0354609929	0.6450798991
0.8360822201	0.0354609929	0.6456405943
0.8356495500	0.0357446809	0.6456405943
0.8356422186	0.0357446809	0.6459209420
0.8353572488	0.0360283688	0.6459209420
0.8339940310	0.0360283688	0.6481637230
0.8338852525	0.0363120567	0.6481637230
0.8317953348	0.0363120567	0.6506868517
0.8313202262	0.0365957447	0.6506868517
0.8304541111	0.0365957447	0.6515278946
0.8303539157	0.0368794326	0.6515278946
0.8289529085	0.0368794326	0.6526492851
0.8282806873	0.0374468085	0.6526492851
0.8277686238	0.0374468085	0.6534903280
0.8264120817	0.0377304965	0.6534903280
0.8263565302	0.0377304965	0.6537706756
0.8261801004	0.0380141844	0.6537706756
0.8260791898	0.0380141844	0.6540510233
0.8260443807	0.0382978723	0.6540510233
0.8255191445	0.0382978723	0.6548920662
0.8253403902	0.0385815603	0.6548920662
0.8249013424	0.0385815603	0.6565741519
0.8248099685	0.0388652482	0.6565741519
0.8236550689	0.0388652482	0.6579758901
0.8232349157	0.0394326241	0.6579758901
0.8208603263	0.0394326241	0.6610597140
0.8208426237	0.0397163121	0.6610597140
0.8172249198	0.0397163121	0.6641435380
0.8171101213	0.0402836879	0.6641435380
0.8165633678	0.0402836879	0.6647042332
0.8160702586	0.0411347518	0.6647042332
0.8142324090	0.0411347518	0.6663863190
0.8140745163	0.0414184397	0.6663863190
0.8132190108	0.0414184397	0.6669470143
0.8129187822	0.0417021277	0.6669470143
0.8115569949	0.0417021277	0.6689094477
0.8110306859	0.0419858156	0.6689094477
0.8107228875	0.0419858156	0.6697504906
0.8101569414	0.0425531915	0.6697504906
0.8084344864	0.0425531915	0.6728343146
0.8080528378	0.0428368794	0.6728343146
0.8073573112	0.0428368794	0.6736753574
0.8071957827	0.0431205674	0.6736753574
0.8048257828	0.0431205674	0.6761984861
0.8047748804	0.0434042553	0.6761984861
0.8040120006	0.0434042553	0.6770395290
0.8039337993	0.0436879433	0.6770395290
0.7998349071	0.0436879433	0.6815250911
0.7996836305	0.0442553191	0.6815250911
0.7992438674	0.0442553191	0.6826464816
0.7987594008	0.0445390071	0.6826464816
0.7945610285	0.0445390071	0.6862910008
0.7940341830	0.0451063830	0.6862910008
0.7903533578	0.0451063830	0.6893748248
0.7900224328	0.0453900709	0.6893748248
0.7897573113	0.0453900709	0.6899355200
0.7892088294	0.0456737589	0.6899355200
0.7878686190	0.0456737589	0.6910569106
0.7877991199	0.0459574468	0.6910569106
0.7860083580	0.0459574468	0.6921783011
0.7849615216	0.0465248227	0.6921783011
0.7834610343	0.0465248227	0.6927389964
0.7834524512	0.0468085106	0.6927389964
0.7810600400	0.0468085106	0.6944210821
0.7806050777	0.0470921986	0.6944210821
0.7804921865	0.0470921986	0.6949817774
0.7801164985	0.0473758865	0.6949817774
0.7799527049	0.0473758865	0.6958228203
0.7798697352	0.0476595745	0.6958228203
0.7785527110	0.0476595745	0.6963835156
0.7765744925	0.0493617021	0.6963835156
0.7764112949	0.0493617021	0.6966638632
0.7759835720	0.0499290780	0.6966638632
0.7707886100	0.0499290780	0.7008690777
0.7706665397	0.0502127660	0.7008690777
0.7701428533	0.0502127660	0.7011494253
0.7700347900	0.0504964539	0.7011494253
0.7692798972	0.0504964539	0.7019904682
0.7675480843	0.0513475177	0.7019904682
0.7668141723	0.0513475177	0.7036725540
0.7665498257	0.0521985816	0.7036725540
0.7644444108	0.0521985816	0.7050742921
0.7642790675	0.0524822695	0.7050742921
0.7642546892	0.0524822695	0.7053546398
0.7642081976	0.0530496454	0.7053546398
0.7638055086	0.0530496454	0.7059153350
0.7633357644	0.0533333333	0.7059153350
0.7622314095	0.0533333333	0.7073170732
0.7618102431	0.0541843972	0.7073170732
0.7608177662	0.0541843972	0.7084384637
0.7607010007	0.0544680851	0.7084384637
0.7601304650	0.0544680851	0.7087188113
0.7598135471	0.0550354610	0.7087188113
0.7572173476	0.0550354610	0.7098402019
0.7570003271	0.0553191489	0.7098402019
0.7556937337	0.0553191489	0.7109615924
0.7550955415	0.0561702128	0.7109615924
0.7535739541	0.0561702128	0.7120829829
0.7531971335	0.0567375887	0.7120829829
0.7524995208	0.0567375887	0.7129240258
0.7524575591	0.0570212766	0.7129240258
0.7523536086	0.0570212766	0.7132043734
0.7520008087	0.0573049645	0.7132043734
0.7517156005	0.0573049645	0.7134847211
0.7514098883	0.0575886525	0.7134847211
0.7508811355	0.0575886525	0.7143257639
0.7503045201	0.0584397163	0.7143257639
0.7486937642	0.0584397163	0.7157275021
0.7486186028	0.0587234043	0.7157275021
0.7460336685	0.0587234043	0.7185309784
0.7459846139	0.0590070922	0.7185309784
0.7442785501	0.0590070922	0.7210541071
0.7441636920	0.0595744681	0.7210541071
0.7440724969	0.0595744681	0.7216148024
0.7434263825	0.0601418440	0.7216148024
0.7432208657	0.0601418440	0.7221754976
0.7425495982	0.0607092199	0.7221754976
0.7419294715	0.0607092199	0.7227361929
0.7418287396	0.0609929078	0.7227361929
0.7413721681	0.0609929078	0.7238575834
0.7406470180	0.0612765957	0.7238575834
0.7398209572	0.0612765957	0.7249789739
0.7396602035	0.0615602837	0.7249789739
0.7370050550	0.0615602837	0.7266610597
0.7362844348	0.0618439716	0.7266610597
0.7359440923	0.0618439716	0.7269414073
0.7347727418	0.0626950355	0.7269414073
0.7337317467	0.0626950355	0.7277824502
0.7336155772	0.0629787234	0.7277824502
0.7330399156	0.0629787234	0.7280627979
0.7327737212	0.0632624113	0.7280627979
0.7321226001	0.0632624113	0.7294645360
0.7320562005	0.0635460993	0.7294645360
0.7305850983	0.0635460993	0.7305859265
0.7303389907	0.0638297872	0.7305859265
0.7291801572	0.0638297872	0.7311466218
0.7291244864	0.0641134752	0.7311466218
0.7272835970	0.0641134752	0.7322680123
0.7269678712	0.0643971631	0.7322680123
0.7238195539	0.0643971631	0.7345107934
0.7235008478	0.0643971631	0.7350714886
0.7233993411	0.0646808511	0.7350714886
0.7230806351	0.0646808511	0.7356321839
0.7227562666	0.0649645390	0.7356321839
0.7221714854	0.0649645390	0.7364732268
0.7214949131	0.0652482270	0.7364732268
0.7207776904	0.0652482270	0.7367535744
0.7203385830	0.0658156028	0.7367535744
0.7202163339	0.0658156028	0.7370339221
0.7189480662	0.0666666667	0.7370339221
0.7178583145	0.0666666667	0.7381553126
0.7178474665	0.0669503546	0.7381553126
0.7169902325	0.0669503546	0.7389963555
0.7169792056	0.0672340426	0.7389963555
0.7158963084	0.0672340426	0.7401177460
0.7156698704	0.0675177305	0.7401177460
0.7149755359	0.0675177305	0.7415194842
0.7146894336	0.0678014184	0.7415194842
0.7108586431	0.0678014184	0.7443229605
0.7107080221	0.0680851064	0.7443229605
0.7105996013	0.0680851064	0.7446033081
0.7105505466	0.0683687943	0.7446033081
0.7066841722	0.0683687943	0.7474067844
0.7062730193	0.0692198582	0.7474067844
0.7044122219	0.0692198582	0.7479674797
0.7039029598	0.0695035461	0.7479674797
0.7032198310	0.0695035461	0.7493692178
0.7026520967	0.0697872340	0.7493692178
0.7014875412	0.0697872340	0.7513316512
0.7012876868	0.0700709220	0.7513316512
0.7007247210	0.0700709220	0.7521726941
0.7006477714	0.0703546099	0.7521726941
0.7000892758	0.0703546099	0.7527333894
0.6999632716	0.0706382979	0.7527333894
0.6999316812	0.0706382979	0.7530137370
0.6996379495	0.0709219858	0.7530137370
0.6989997625	0.0709219858	0.7535744323
0.6986618042	0.0712056738	0.7535744323
0.6980949044	0.0712056738	0.7549761705
0.6977622509	0.0714893617	0.7549761705
0.6974586844	0.0714893617	0.7555368657
0.6974529624	0.0717730496	0.7555368657
0.6959048510	0.0717730496	0.7569386039
0.6956311464	0.0720567376	0.7569386039
0.6951625347	0.0720567376	0.7572189515
0.6925492287	0.0737588652	0.7572189515
0.6913818717	0.0737588652	0.7580599944
0.6911677122	0.0740425532	0.7580599944
0.6908622384	0.0740425532	0.7583403420
0.6908591986	0.0743262411	0.7583403420
0.6905150414	0.0743262411	0.7586206897
0.6904593706	0.0746099291	0.7586206897
0.6878153682	0.0746099291	0.7600224278
0.6877869964	0.0748936170	0.7600224278
0.6873797774	0.0748936170	0.7605831231
0.6870503426	0.0751773050	0.7605831231
0.6861763000	0.0751773050	0.7614241660
0.6854529977	0.0760283688	0.7614241660
0.6851133108	0.0760283688	0.7625455565
0.6847528219	0.0765957447	0.7625455565
0.6827811599	0.0765957447	0.7642276423
0.6820405126	0.0768794326	0.7642276423
0.6795482635	0.0768794326	0.7656293804
0.6794325113	0.0771631206	0.7656293804
0.6785215735	0.0771631206	0.7667507710
0.6783614755	0.0774468085	0.7667507710
0.6776875257	0.0774468085	0.7675918138
0.6772680283	0.0777304965	0.7675918138
0.6764519215	0.0777304965	0.7684328567
0.6763143539	0.0780141844	0.7684328567
0.6758251190	0.0780141844	0.7687132044
0.6756623983	0.0782978723	0.7687132044
0.6755388975	0.0782978723	0.7689935520
0.6751425266	0.0785815603	0.7689935520
0.6736341119	0.0785815603	0.7701149425
0.6734838486	0.0791489362	0.7701149425
0.6729109287	0.0791489362	0.7712363331
0.6715738773	0.0797163121	0.7712363331
0.6712926030	0.0797163121	0.7715166807
0.6709721088	0.0800000000	0.7715166807
0.6695179939	0.0800000000	0.7720773759
0.6694399118	0.0802836879	0.7720773759
0.6688651443	0.0802836879	0.7726380712
0.6686488390	0.0805673759	0.7726380712
0.6684813499	0.0805673759	0.7731987665
0.6684069037	0.0808510638	0.7731987665
0.6679237485	0.0808510638	0.7737594617
0.6676080227	0.0811347518	0.7737594617
0.6663924456	0.0811347518	0.7751611999
0.6662952304	0.0817021277	0.7751611999
0.6655998230	0.0817021277	0.7754415475
0.6654720306	0.0819858156	0.7754415475
0.6641219854	0.0819858156	0.7762825904
0.6640127897	0.0822695035	0.7762825904
0.6625828147	0.0822695035	0.7774039809
0.6615140438	0.0828368794	0.7774039809
0.6612372398	0.0828368794	0.7776843286
0.6607103348	0.0836879433	0.7776843286
0.6598508358	0.0836879433	0.7785253715
0.6592609286	0.0839716312	0.7785253715
0.6580721736	0.0839716312	0.7796467620
0.6578718424	0.0842553191	0.7796467620
0.6577318907	0.0842553191	0.7799271096
0.6569780111	0.0851063830	0.7799271096
0.6567910910	0.0851063830	0.7802074572
0.6566841602	0.0862411348	0.7802074572
0.6564794779	0.0862411348	0.7804878049
0.6562756896	0.0865248227	0.7804878049
0.6558762789	0.0865248227	0.7810485001
0.6557467580	0.0868085106	0.7810485001
0.6540828943	0.0868085106	0.7816091954
0.6539370418	0.0870921986	0.7816091954
0.6529833674	0.0870921986	0.7824502383
0.6521930695	0.0873758865	0.7824502383
0.6520280838	0.0873758865	0.7827305859
0.6516329646	0.0876595745	0.7827305859
0.6508509517	0.0876595745	0.7835716288
0.6507725716	0.0879432624	0.7835716288
0.6499112248	0.0879432624	0.7844126717
0.6497333050	0.0885106383	0.7844126717
0.6492090225	0.0885106383	0.7849733670
0.6485662460	0.0890780142	0.7849733670
0.6477658749	0.0890780142	0.7852537146
0.6476846337	0.0893617021	0.7852537146
0.6474864483	0.0893617021	0.7855340622
0.6474690437	0.0899290780	0.7855340622
0.6455765963	0.0899290780	0.7860947575
0.6446992755	0.0907801418	0.7860947575
0.6436875463	0.0907801418	0.7877768433
0.6436250210	0.0910638298	0.7877768433
0.6428289413	0.0910638298	0.7883375385
0.6424798369	0.0913475177	0.7883375385
0.6406980157	0.0913475177	0.7891785814
0.6406631470	0.0916312057	0.7891785814
0.6403157711	0.0916312057	0.7894589291
0.6401108503	0.0919148936	0.7894589291
0.6391825080	0.0919148936	0.7897392767
0.6384931803	0.0921985816	0.7897392767
0.6378266215	0.0921985816	0.7902999720
0.6363997459	0.0924822695	0.7902999720
0.6358632445	0.0924822695	0.7905803196
0.6353176236	0.0927659574	0.7905803196
0.6335210204	0.0927659574	0.7919820578
0.6333950758	0.0930496454	0.7919820578
0.6331045032	0.0930496454	0.7922624054
0.6325453520	0.0933333333	0.7922624054
0.6314441562	0.0933333333	0.7931034483
0.6313781738	0.0936170213	0.7931034483
0.6303757429	0.0936170213	0.7936641435
0.6299657226	0.0944680851	0.7936641435
0.6297396421	0.0944680851	0.7942248388
0.6290780306	0.0947517730	0.7942248388
0.6272445917	0.0947517730	0.7953462293
0.6261693239	0.0956028369	0.7953462293
0.6260847449	0.0956028369	0.7956265770
0.6255546808	0.0961702128	0.7956265770
0.6251491308	0.0961702128	0.7959069246
0.6251289845	0.0964539007	0.7959069246
0.6249381304	0.0964539007	0.7961872722
0.6249189973	0.0967375887	0.7961872722
0.6238343716	0.0967375887	0.7978693580
0.6238325834	0.0970212766	0.7978693580
0.6225903630	0.0970212766	0.7992710962
0.6225597858	0.0973049645	0.7992710962
0.6222166419	0.0973049645	0.7995514438
0.6221377254	0.0975886525	0.7995514438
0.6212877035	0.0975886525	0.8001121391
0.6207846999	0.0978723404	0.8001121391
0.6188580990	0.0978723404	0.8009531819
0.6184818745	0.0981560284	0.8009531819
0.6160655618	0.0981560284	0.8017942248
0.6152747273	0.0990070922	0.8017942248
0.6144216061	0.0990070922	0.8026352677
0.6136371493	0.0992907801	0.8026352677
0.6125395894	0.0992907801	0.8031959630
0.6116908789	0.1001418440	0.8031959630
0.6101059914	0.1001418440	0.8040370059
0.6091321707	0.1009929078	0.8040370059
0.6089621186	0.1009929078	0.8043173535
0.6085552573	0.1012765957	0.8043173535
0.6084713340	0.1012765957	0.8045977011
0.6078667045	0.1015602837	0.8045977011
0.6072804928	0.1015602837	0.8051583964
0.6070837379	0.1018439716	0.8051583964
0.6063800454	0.1018439716	0.8059994393
0.6062570810	0.1021276596	0.8059994393
0.6057047248	0.1021276596	0.8062797869
0.6055984497	0.1024113475	0.8062797869
0.6044864058	0.1024113475	0.8068404822
0.6043328643	0.1026950355	0.8068404822
0.6034820676	0.1026950355	0.8076815251
0.6033136249	0.1029787234	0.8076815251
0.6029351950	0.1029787234	0.8079618727
0.6026222110	0.1032624113	0.8079618727
0.6025863290	0.1032624113	0.8082422204
0.6014919281	0.1043971631	0.8082422204
0.6014690399	0.1043971631	0.8085225680
0.6011652946	0.1046808511	0.8085225680
0.6009695530	0.1046808511	0.8090832632
0.6009644270	0.1049645390	0.8090832632
0.6000047922	0.1049645390	0.8102046538
0.5995876789	0.1058156028	0.8102046538
0.5991193652	0.1058156028	0.8107653490
0.5986782312	0.1060992908	0.8107653490
0.5985164046	0.1060992908	0.8110456967
0.5954487324	0.1086524823	0.8110456967
0.5952643752	0.1086524823	0.8113260443
0.5949798822	0.1089361702	0.8113260443
0.5930326581	0.1089361702	0.8127277825
0.5926893950	0.1092198582	0.8127277825
0.5920653343	0.1092198582	0.8135688253
0.5911794305	0.1097872340	0.8135688253
0.5908975005	0.1097872340	0.8141295206
0.5889385939	0.1100709220	0.8141295206
0.5889067650	0.1100709220	0.8144098682
0.5887863636	0.1103546099	0.8144098682
0.5862767100	0.1103546099	0.8166526493
0.5854413509	0.1106382979	0.8166526493
0.5853140354	0.1106382979	0.8169329969
0.5845248103	0.1114893617	0.8169329969
0.5839027166	0.1114893617	0.8174936922
0.5836924314	0.1120567376	0.8174936922
0.5835744739	0.1120567376	0.8177740398
0.5835453868	0.1123404255	0.8177740398
0.5819962621	0.1123404255	0.8188954303
0.5819486976	0.1126241135	0.8188954303
0.5805778503	0.1126241135	0.8208578638
0.5802417994	0.1131914894	0.8208578638
0.5801982880	0.1131914894	0.8211382114
0.5799863935	0.1134751773	0.8211382114
0.5793148875	0.1134751773	0.8214185590
0.5786136985	0.1137588652	0.8214185590
0.5762375593	0.1137588652	0.8233809924
0.5753036141	0.1140425532	0.8233809924
0.5752821565	0.1140425532	0.8236613401
0.5726704597	0.1157446809	0.8236613401
0.5706182718	0.1157446809	0.8250630782
0.5701655149	0.1163120567	0.8250630782
0.5697930455	0.1163120567	0.8253434258
0.5695316792	0.1165957447	0.8253434258
0.5691623688	0.1165957447	0.8261844687
0.5689581633	0.1171631206	0.8261844687
0.5688881874	0.1171631206	0.8264648164
0.5679837465	0.1180141844	0.8264648164
0.5674669147	0.1180141844	0.8267451640
0.5672692060	0.1185815603	0.8267451640
0.5662629008	0.1185815603	0.8273058593
0.5645941496	0.1194326241	0.8273058593
0.5641509891	0.1194326241	0.8275862069
0.5639279485	0.1197163121	0.8275862069
0.5636956096	0.1197163121	0.8281469022
0.5610657930	0.1202836879	0.8281469022
0.5598824620	0.1202836879	0.8287075974
0.5593991280	0.1205673759	0.8287075974
0.5591882467	0.1205673759	0.8289879451
0.5587601662	0.1208510638	0.8289879451
0.5586593747	0.1208510638	0.8292682927
0.5584300756	0.1214184397	0.8292682927
0.5565648675	0.1214184397	0.8298289879
0.5556136966	0.1217021277	0.8298289879
0.5535366535	0.1217021277	0.8306700308
0.5530282259	0.1219858156	0.8306700308
0.5528956652	0.1219858156	0.8309503785
0.5509766340	0.1239716312	0.8309503785
0.5478258133	0.1239716312	0.8320717690
0.5477643013	0.1242553191	0.8320717690
0.5470357537	0.1242553191	0.8323521166
0.5467435122	0.1248226950	0.8323521166
0.5459163189	0.1248226950	0.8329128119
0.5458356142	0.1251063830	0.8329128119
0.5457993746	0.1251063830	0.8331931595
0.5453191996	0.1259574468	0.8331931595
0.5435491204	0.1259574468	0.8343145500
0.5428965092	0.1265248227	0.8343145500
0.5421181321	0.1265248227	0.8348752453
0.5418290496	0.1268085106	0.8348752453
0.5405400395	0.1268085106	0.8359966358
0.5403137803	0.1270921986	0.8359966358
0.5391119123	0.1270921986	0.8368376787
0.5374419689	0.1279432624	0.8368376787
0.5371067524	0.1279432624	0.8373983740
0.5369229913	0.1282269504	0.8373983740
0.5362650156	0.1282269504	0.8376787216
0.5350327492	0.1285106383	0.8376787216
0.5344269872	0.1285106383	0.8379590692
0.5341762900	0.1287943262	0.8379590692
0.5337492228	0.1287943262	0.8385197645
0.5316151381	0.1302127660	0.8385197645
0.5310247540	0.1302127660	0.8393608074
0.5301412940	0.1316312057	0.8393608074
0.5298041701	0.1316312057	0.8396411550
0.5293997526	0.1321985816	0.8396411550
0.5287567973	0.1321985816	0.8402018503
0.5287282467	0.1324822695	0.8402018503
0.5266337991	0.1324822695	0.8416035884
0.5246092677	0.1336170213	0.8416035884
0.5243588686	0.1336170213	0.8421642837
0.5234714746	0.1339007092	0.8421642837
0.5231003165	0.1339007092	0.8427249790
0.5227124691	0.1344680851	0.8427249790
0.5226590633	0.1344680851	0.8430053266
0.5205071568	0.1356028369	0.8430053266
0.5202997923	0.1356028369	0.8432856742
0.5197680593	0.1361702128	0.8432856742
0.5197083354	0.1361702128	0.8435660219
0.5196183920	0.1364539007	0.8435660219
0.5193378925	0.1364539007	0.8438463695
0.5190052390	0.1367375887	0.8438463695
0.5182362795	0.1367375887	0.8444070648
0.5180452466	0.1370212766	0.8444070648
0.5174050927	0.1370212766	0.8452481077
0.5162314773	0.1373049645	0.8452481077
0.5160552859	0.1373049645	0.8455284553
0.5160261393	0.1375886525	0.8455284553
0.5145286918	0.1375886525	0.8458088029
0.5129995942	0.1384397163	0.8458088029
0.5118075013	0.1384397163	0.8466498458
0.5110532045	0.1387234043	0.8466498458
0.5098705888	0.1387234043	0.8472105411
0.5097180009	0.1390070922	0.8472105411
0.5093193054	0.1390070922	0.8480515840
0.5079262853	0.1401418440	0.8480515840
0.5075401068	0.1401418440	0.8483319316
0.5072095990	0.1404255319	0.8483319316
0.5061542988	0.1404255319	0.8488926269
0.5035826564	0.1415602837	0.8488926269
0.5021733642	0.1415602837	0.8497336698
0.5011730790	0.1421276596	0.8497336698
0.5009599924	0.1421276596	0.8500140174
0.4983147085	0.1435460993	0.8500140174
0.4970531464	0.1435460993	0.8505747126
0.4967337549	0.1441134752	0.8505747126
0.4966804981	0.1441134752	0.8508550603
0.4964680374	0.1443971631	0.8508550603
0.4964196682	0.1443971631	0.8511354079
0.4960117340	0.1446808511	0.8511354079
0.4959607124	0.1446808511	0.8514157555
0.4956306219	0.1449645390	0.8514157555
0.4953017533	0.1449645390	0.8522567984
0.4949007928	0.1455319149	0.8522567984
0.4946140647	0.1455319149	0.8525371461
0.4932597280	0.1466666667	0.8525371461
0.4921380877	0.1466666667	0.8544995795
0.4905776381	0.1475177305	0.8544995795
0.4903456569	0.1475177305	0.8547799271
0.4893568456	0.1478014184	0.8547799271
0.4889993668	0.1478014184	0.8550602747
0.4887263775	0.1483687943	0.8550602747
0.4879975617	0.1483687943	0.8556209700
0.4877554178	0.1489361702	0.8556209700
0.4869421124	0.1489361702	0.8561816653
0.4862687290	0.1497872340	0.8561816653
0.4861485064	0.1497872340	0.8564620129
0.4857157469	0.1500709220	0.8564620129
0.4845651090	0.1500709220	0.8575834034
0.4837515056	0.1503546099	0.8575834034
0.4834602773	0.1503546099	0.8578637511
0.4826916754	0.1512056738	0.8578637511
0.4816482365	0.1512056738	0.8587047939
0.4790064394	0.1523404255	0.8587047939
0.4781691730	0.1523404255	0.8598261845
0.4779064655	0.1531914894	0.8598261845
0.4774689376	0.1531914894	0.8601065321
0.4772623777	0.1537588652	0.8601065321
0.4754973352	0.1537588652	0.8615082703
0.4729079008	0.1551773050	0.8615082703
0.4726123214	0.1551773050	0.8617886179
0.4725124538	0.1554609929	0.8617886179
0.4711794853	0.1554609929	0.8626296608
0.4707104564	0.1560283688	0.8626296608
0.4706991911	0.1560283688	0.8629100084
0.4701725543	0.1565957447	0.8629100084
0.4701206386	0.1565957447	0.8634707037
0.4694398642	0.1571631206	0.8634707037
0.4688540995	0.1571631206	0.8640313989
0.4687339067	0.1577304965	0.8640313989
0.4678727388	0.1577304965	0.8648724418
0.4674770236	0.1580141844	0.8648724418
0.4659829438	0.1580141844	0.8651527895
0.4653722644	0.1582978723	0.8651527895
0.4648989141	0.1582978723	0.8654331371
0.4639612138	0.1588652482	0.8654331371
0.4638879299	0.1588652482	0.8657134847
0.4627288580	0.1591489362	0.8657134847
0.4622052312	0.1591489362	0.8662741800
0.4620127380	0.1594326241	0.8662741800
0.4618068635	0.1594326241	0.8665545276
0.4611950219	0.1600000000	0.8665545276
0.4606599212	0.1600000000	0.8668348752
0.4586602449	0.1611347518	0.8668348752
0.4567368627	0.1611347518	0.8673955705
0.4548060298	0.1622695035	0.8673955705
0.4525432587	0.1622695035	0.8685169610
0.4504621625	0.1628368794	0.8685169610
0.4497513771	0.1628368794	0.8690776563
0.4495640099	0.1631205674	0.8690776563
0.4494289756	0.1631205674	0.8693580039
0.4491747618	0.1636879433	0.8693580039
0.4490860701	0.1636879433	0.8696383516
0.4476527572	0.1645390071	0.8696383516
0.4471362233	0.1645390071	0.8701990468
0.4466206729	0.1648226950	0.8701990468
0.4427981377	0.1648226950	0.8718811326
0.4414602518	0.1656737589	0.8718811326
0.4407296181	0.1656737589	0.8724418279
0.4403277338	0.1659574468	0.8724418279
0.4394700527	0.1659574468	0.8727221755
0.4394190013	0.1662411348	0.8727221755
0.4392013252	0.1662411348	0.8730025231
0.4391432703	0.1665248227	0.8730025231
0.4390995204	0.1665248227	0.8732828708
0.4376768470	0.1673758865	0.8732828708
0.4344507456	0.1673758865	0.8749649565
0.4342485368	0.1676595745	0.8749649565
0.4329071343	0.1676595745	0.8752453042
0.4299560189	0.1696453901	0.8752453042
0.4298137128	0.1696453901	0.8755256518
0.4287795424	0.1707801418	0.8755256518
0.4286645949	0.1707801418	0.8758059994
0.4275434613	0.1713475177	0.8758059994
0.4260487258	0.1713475177	0.8763666947
0.4260181785	0.1716312057	0.8763666947
0.4254602790	0.1716312057	0.8766470423
0.4246863127	0.1721985816	0.8766470423
0.4240829647	0.1721985816	0.8772077376
0.4232111871	0.1724822695	0.8772077376
0.4232065082	0.1724822695	0.8777684329
0.4223791063	0.1736170213	0.8777684329
0.4222047627	0.1736170213	0.8783291281
0.4209443629	0.1750354610	0.8783291281
0.4179797471	0.1750354610	0.8794505186
0.4169891775	0.1756028369	0.8794505186
0.4161288738	0.1756028369	0.8800112139
0.4153164327	0.1761702128	0.8800112139
0.4152594805	0.1761702128	0.8802915615
0.4151713252	0.1764539007	0.8802915615
0.4148496985	0.1764539007	0.8805719092
0.4138808250	0.1773049645	0.8805719092
0.4133310318	0.1773049645	0.8808522568
0.4132982194	0.1775886525	0.8808522568
0.4128954113	0.1775886525	0.8811326044
0.4105572402	0.1781560284	0.8811326044
0.4091157019	0.1781560284	0.8819736473
0.4089271128	0.1787234043	0.8819736473
0.4087210596	0.1787234043	0.8822539950
0.4076178074	0.1795744681	0.8822539950
0.4067613184	0.1795744681	0.8830950378
0.4044984579	0.1801418440	0.8830950378
0.4042825401	0.1801418440	0.8833753855
0.4016396999	0.1809929078	0.8833753855
0.4005214572	0.1809929078	0.8847771236
0.3997338414	0.1815602837	0.8847771236
0.3996258378	0.1815602837	0.8850574713
0.3992164731	0.1818439716	0.8850574713
0.3986317813	0.1818439716	0.8858985142
0.3985631764	0.1824113475	0.8858985142
0.3984574378	0.1824113475	0.8861788618
0.3974179626	0.1835460993	0.8861788618
0.3958275318	0.1835460993	0.8875805999
0.3951331973	0.1846808511	0.8875805999
0.3919916153	0.1846808511	0.8884216428
0.3918548822	0.1849645390	0.8884216428
0.3910298645	0.1849645390	0.8887019905
0.3904092014	0.1852482270	0.8887019905
0.3895602524	0.1852482270	0.8889823381
0.3889786303	0.1855319149	0.8889823381
0.3887469172	0.1855319149	0.8892626857
0.3882034719	0.1860992908	0.8892626857
0.3864547312	0.1860992908	0.8898233810
0.3863157928	0.1863829787	0.8898233810
0.3862004876	0.1863829787	0.8901037286
0.3856242001	0.1869503546	0.8901037286
0.3848446310	0.1869503546	0.8906644239
0.3846604526	0.1869503546	0.8912251191
0.3841912150	0.1869503546	0.8917858144
0.3840678036	0.1872340426	0.8917858144
0.3838891685	0.1872340426	0.8926268573
0.3833959997	0.1875177305	0.8926268573
0.3824328482	0.1875177305	0.8934679002
0.3808893561	0.1880851064	0.8934679002
0.3808807433	0.1880851064	0.8937482478
0.3800868094	0.1886524823	0.8937482478
0.3792851567	0.1886524823	0.8948696384
0.3783667088	0.1895035461	0.8948696384
0.3779241741	0.1895035461	0.8951499860
0.3762404323	0.1900709220	0.8951499860
0.3761660159	0.1900709220	0.8954303336
0.3747821152	0.1912056738	0.8954303336
0.3746028543	0.1912056738	0.8957106812
0.3737491071	0.1914893617	0.8957106812
0.3735644519	0.1914893617	0.8959910289
0.3732520342	0.1917730496	0.8959910289
0.3730848134	0.1917730496	0.8962713765
0.3724957407	0.1920567376	0.8962713765
0.3723994493	0.1920567376	0.8965517241
0.3718460202	0.1926241135	0.8965517241
0.3711847961	0.1926241135	0.8968320718
0.3705696166	0.1934751773	0.8968320718
0.3690043986	0.1934751773	0.8973927670
0.3687872887	0.1937588652	0.8973927670
0.3685044050	0.1937588652	0.8976731147
0.3684124351	0.1940425532	0.8976731147
0.3648578823	0.1940425532	0.8985141576
0.3647643328	0.1946099291	0.8985141576
0.3643222749	0.1946099291	0.8987945052
0.3640184104	0.1948936170	0.8987945052
0.3640155792	0.1948936170	0.8990748528
0.3634746075	0.1951773050	0.8990748528
0.3623726964	0.1951773050	0.8993552004
0.3623346984	0.1954609929	0.8993552004
0.3613311052	0.1954609929	0.8999158957
0.3612544835	0.1957446809	0.8999158957
0.3606245816	0.1957446809	0.9007569386
0.3596775234	0.1982978723	0.9007569386
0.3589555323	0.1982978723	0.9010372862
0.3588120639	0.1985815603	0.9010372862
0.3584889472	0.1985815603	0.9013176339
0.3573559821	0.1994326241	0.9013176339
0.3562527895	0.1994326241	0.9018783291
0.3549925983	0.1997163121	0.9018783291
0.3544456363	0.1997163121	0.9027193720
0.3535385728	0.2002836879	0.9027193720
0.3528531492	0.2002836879	0.9029997197
0.3518004417	0.2011347518	0.9029997197
0.3513608277	0.2011347518	0.9032800673
0.3500379026	0.2025531915	0.9032800673
0.3496105075	0.2025531915	0.9035604149
0.3494983017	0.2028368794	0.9035604149
0.3494854867	0.2028368794	0.9038407625
0.3493802249	0.2031205674	0.9038407625
0.3493434489	0.2031205674	0.9041211102
0.3486934602	0.2034042553	0.9041211102
0.3484564722	0.2034042553	0.9044014578
0.3466584682	0.2045390071	0.9044014578
0.3454114199	0.2045390071	0.9046818054
0.3453016281	0.2048226950	0.9046818054
0.3451753259	0.2048226950	0.9049621531
0.3440687358	0.2053900709	0.9049621531
0.3440514803	0.2053900709	0.9052425007
0.3415317237	0.2062411348	0.9052425007
0.3410273194	0.2062411348	0.9055228483
0.3392140269	0.2073758865	0.9055228483
0.3390445709	0.2073758865	0.9058031960
0.3390383124	0.2076595745	0.9058031960
0.3388848007	0.2076595745	0.9060835436
0.3387927711	0.2079432624	0.9060835436
0.3381051421	0.2079432624	0.9063638912
0.3373079598	0.2082269504	0.9063638912
0.3368830979	0.2082269504	0.9069245865
0.3337357938	0.2102127660	0.9069245865
0.3336743414	0.2102127660	0.9072049341
0.3333579302	0.2107801418	0.9072049341
0.3325633109	0.2107801418	0.9077656294
0.3322135210	0.2110638298	0.9077656294
0.3313491344	0.2110638298	0.9086066723
0.3302958012	0.2113475177	0.9086066723
0.3301616311	0.2113475177	0.9088870199
0.3254579604	0.2139007092	0.9088870199
0.3246616423	0.2139007092	0.9094477152
0.3243479729	0.2144680851	0.9094477152
0.3233844042	0.2144680851	0.9097280628
0.3217862546	0.2150354610	0.9097280628
0.3211520016	0.2150354610	0.9100084104
0.3209033310	0.2153191489	0.9100084104
0.3206745684	0.2153191489	0.9102887581
0.3198593557	0.2156028369	0.9102887581
0.3195569217	0.2156028369	0.9105691057
0.3185987473	0.2158865248	0.9105691057
0.3185248375	0.2158865248	0.9111298010
0.3150539994	0.2175886525	0.9111298010
0.3146113455	0.2175886525	0.9114101486
0.3145511448	0.2178723404	0.9114101486
0.3129098713	0.2178723404	0.9122511915
0.3126930296	0.2184397163	0.9122511915
0.3114134073	0.2184397163	0.9125315391
0.3104185760	0.2190070922	0.9125315391
0.3098732233	0.2190070922	0.9128118867
0.3074192107	0.2207092199	0.9128118867
0.3060547113	0.2207092199	0.9139332773
0.3054014742	0.2215602837	0.9139332773
0.3047236800	0.2215602837	0.9142136249
0.3047193885	0.2218439716	0.9142136249
0.3047008812	0.2218439716	0.9144939725
0.3033847213	0.2229787234	0.9144939725
0.3030085862	0.2229787234	0.9150546678
0.3014447987	0.2241134752	0.9150546678
0.2992426753	0.2241134752	0.9156153631
0.2983047366	0.2249645390	0.9156153631
0.2980094254	0.2249645390	0.9158957107
0.2966137826	0.2258156028	0.9158957107
0.2965243757	0.2258156028	0.9161760583
0.2930956185	0.2278014184	0.9161760583
0.2928044796	0.2278014184	0.9167367536
0.2927284539	0.2280851064	0.9167367536
0.2922306359	0.2280851064	0.9170171012
0.2902068496	0.2286524823	0.9170171012
0.2890717387	0.2286524823	0.9172974488
0.2878984809	0.2292198582	0.9172974488
0.2860204577	0.2292198582	0.9178581441
0.2853956521	0.2295035461	0.9178581441
0.2849300504	0.2295035461	0.9184188394
0.2848111689	0.2297872340	0.9184188394
0.2840426266	0.2297872340	0.9189795346
0.2835357189	0.2300709220	0.9189795346
0.2827646136	0.2300709220	0.9201009251
0.2826166153	0.2306382979	0.9201009251
0.2824452519	0.2306382979	0.9203812728
0.2821807563	0.2309219858	0.9203812728
0.2815701067	0.2309219858	0.9206616204
0.2781890631	0.2326241135	0.9206616204
0.2775763571	0.2326241135	0.9209419680
0.2762997448	0.2334751773	0.9209419680
0.2760961056	0.2334751773	0.9212223157
0.2748758495	0.2337588652	0.9212223157
0.2747991681	0.2337588652	0.9215026633
0.2725732923	0.2360283688	0.9215026633
0.2716166377	0.2360283688	0.9220633586
0.2715092599	0.2363120567	0.9220633586
0.2712399364	0.2363120567	0.9229044015
0.2710160911	0.2365957447	0.9229044015
0.2709562182	0.2365957447	0.9231847491
0.2700960338	0.2371631206	0.9231847491
0.2695050538	0.2371631206	0.9237454444
0.2678643763	0.2394326241	0.9237454444
0.2678099871	0.2394326241	0.9240257920
0.2670673430	0.2408510638	0.9240257920
0.2658506930	0.2408510638	0.9245864872
0.2655875087	0.2411347518	0.9245864872
0.2646334767	0.2411347518	0.9251471825
0.2637660503	0.2419858156	0.9251471825
0.2628816664	0.2419858156	0.9257078778
0.2622880042	0.2425531915	0.9257078778
0.2620351613	0.2425531915	0.9259882254
0.2613734305	0.2428368794	0.9259882254
0.2612999082	0.2428368794	0.9262685730
0.2606774271	0.2431205674	0.9262685730
0.2598790526	0.2431205674	0.9268292683
0.2589394152	0.2439716312	0.9268292683
0.2586169839	0.2439716312	0.9271096159
0.2579017282	0.2445390071	0.9271096159
0.2573728859	0.2445390071	0.9276703112
0.2569752336	0.2448226950	0.9276703112
0.2568910420	0.2448226950	0.9279506588
0.2564357221	0.2451063830	0.9279506588
0.2559004128	0.2451063830	0.9285113541
0.2558624446	0.2453900709	0.9285113541
0.2550882399	0.2453900709	0.9293523970
0.2531874776	0.2465248227	0.9293523970
0.2515718639	0.2465248227	0.9296327446
0.2489861995	0.2473758865	0.9296327446
0.2489568740	0.2473758865	0.9299130922
0.2487356514	0.2482269504	0.9299130922
0.2485702634	0.2482269504	0.9301934399
0.2475475520	0.2487943262	0.9301934399
0.2474717647	0.2487943262	0.9304737875
0.2461174428	0.2493617021	0.9304737875
0.2459761649	0.2493617021	0.9307541351
0.2449380755	0.2499290780	0.9307541351
0.2432130277	0.2499290780	0.9310344828
0.2409380227	0.2513475177	0.9310344828
0.2408792973	0.2513475177	0.9313148304
0.2399766445	0.2519148936	0.9313148304
0.2398898900	0.2519148936	0.9315951780
0.2377187759	0.2539007092	0.9315951780
0.2376415581	0.2539007092	0.9318755257
0.2373376489	0.2544680851	0.9318755257
0.2365819216	0.2544680851	0.9321558733
0.2326990515	0.2573049645	0.9321558733
0.2309890091	0.2573049645	0.9332772638
0.2306967229	0.2573049645	0.9338379591
0.2292169780	0.2573049645	0.9343986543
0.2288526893	0.2575886525	0.9343986543
0.2285751104	0.2575886525	0.9346790020
0.2263706923	0.2604255319	0.9346790020
0.2254111618	0.2604255319	0.9352396972
0.2216270566	0.2632624113	0.9352396972
0.2214779854	0.2632624113	0.9355200449
0.2202822268	0.2638297872	0.9355200449
0.2200761884	0.2638297872	0.9358003925
0.2190000564	0.2646808511	0.9358003925
0.2177013159	0.2646808511	0.9369217830
0.2166451067	0.2663829787	0.9369217830
0.2164047956	0.2663829787	0.9372021306
0.2161412090	0.2669503546	0.9372021306
0.2160281092	0.2669503546	0.9374824783
0.2144062221	0.2689361702	0.9374824783
0.2137496769	0.2689361702	0.9383235212
0.2132036835	0.2692198582	0.9383235212
0.2130562812	0.2692198582	0.9386038688
0.2126143277	0.2697872340	0.9386038688
0.2122942507	0.2697872340	0.9391645641
0.2110291272	0.2700709220	0.9391645641
0.2105945945	0.2700709220	0.9394449117
0.2092209309	0.2712056738	0.9394449117
0.2091783285	0.2712056738	0.9397252593
0.2076304406	0.2723404255	0.9397252593
0.2075054795	0.2723404255	0.9400056070
0.2051244378	0.2746099291	0.9400056070
0.2045793980	0.2746099291	0.9402859546
0.2010553032	0.2768794326	0.9402859546
0.2005106062	0.2768794326	0.9408466498
0.1995733231	0.2774468085	0.9408466498
0.1993926167	0.2774468085	0.9411269975
0.1990138143	0.2777304965	0.9411269975
0.1986657083	0.2777304965	0.9416876927
0.1971637756	0.2785815603	0.9416876927
0.1960224956	0.2785815603	0.9422483880
0.1958456486	0.2788652482	0.9422483880
0.1956904978	0.2788652482	0.9425287356
0.1946671009	0.2794326241	0.9425287356
0.1945947111	0.2794326241	0.9428090833
0.1936645210	0.2802836879	0.9428090833
0.1933739930	0.2802836879	0.9430894309
0.1927919984	0.2811347518	0.9430894309
0.1920128912	0.2811347518	0.9436501262
0.1887048036	0.2839716312	0.9436501262
0.1886021644	0.2839716312	0.9439304738
0.1879259348	0.2851063830	0.9439304738
0.1876776367	0.2851063830	0.9442108214
0.1870849580	0.2856737589	0.9442108214
0.1870309561	0.2856737589	0.9444911690
0.1860888600	0.2859574468	0.9444911690
0.1858707070	0.2859574468	0.9447715167
0.1848056465	0.2865248227	0.9447715167
0.1847055256	0.2865248227	0.9450518643
0.1842184067	0.2870921986	0.9450518643
0.1836767942	0.2870921986	0.9453322119
0.1819265932	0.2879432624	0.9453322119
0.1815126091	0.2879432624	0.9458929072
0.1812877208	0.2882269504	0.9458929072
0.1812768281	0.2882269504	0.9461732548
0.1790760756	0.2899290780	0.9461732548
0.1784912199	0.2899290780	0.9467339501
0.1777749360	0.2902127660	0.9467339501
0.1773907691	0.2902127660	0.9470142977
0.1754953563	0.2907801418	0.9470142977
0.1750761122	0.2907801418	0.9472946454
0.1736597121	0.2916312057	0.9472946454
0.1731424928	0.2916312057	0.9478553406
0.1714591980	0.2924822695	0.9478553406
0.1712724119	0.2924822695	0.9481356883
0.1712060273	0.2927659574	0.9481356883
0.1711261868	0.2927659574	0.9484160359
0.1705499142	0.2933333333	0.9484160359
0.1699703783	0.2933333333	0.9486963835
0.1697759777	0.2939007092	0.9486963835
0.1696278900	0.2939007092	0.9489767311
0.1694482118	0.2941843972	0.9489767311
0.1692754328	0.2941843972	0.9495374264
0.1669320315	0.2958865248	0.9495374264
0.1665484756	0.2958865248	0.9500981217
0.1652829647	0.2967375887	0.9500981217
0.1649484932	0.2967375887	0.9503784693
0.1629869193	0.2990070922	0.9503784693
0.1629319787	0.2990070922	0.9506588169
0.1622007787	0.2998581560	0.9506588169
0.1621513218	0.2998581560	0.9512195122
0.1608789563	0.3024113475	0.9512195122
0.1598869711	0.3024113475	0.9517802075
0.1593651325	0.3032624113	0.9517802075
0.1592753381	0.3032624113	0.9520605551
0.1580231488	0.3043971631	0.9520605551
0.1574914902	0.3043971631	0.9526212504
0.1567216367	0.3058156028	0.9526212504
0.1564912349	0.3058156028	0.9529015980
0.1552462727	0.3066666667	0.9529015980
0.1550530642	0.3066666667	0.9531819456
0.1545626223	0.3069503546	0.9531819456
0.1545422375	0.3069503546	0.9534622932
0.1541197002	0.3075177305	0.9534622932
0.1528808177	0.3075177305	0.9540229885
0.1517001987	0.3092198582	0.9540229885
0.1516673118	0.3092198582	0.9543033361
0.1508750319	0.3100709220	0.9543033361
0.1500097066	0.3100709220	0.9551443790
0.1489216238	0.3112056738	0.9551443790
0.1485067308	0.3112056738	0.9554247267
0.1485031247	0.3114893617	0.9554247267
0.1484606862	0.3114893617	0.9557050743
0.1473777592	0.3134751773	0.9557050743
0.1468179971	0.3134751773	0.9559854219
0.1452317536	0.3148936170	0.9559854219
0.1448276639	0.3148936170	0.9562657696
0.1447964013	0.3151773050	0.9562657696
0.1447645277	0.3151773050	0.9565461172
0.1404975653	0.3205673759	0.9565461172
0.1400719434	0.3205673759	0.9568264648
0.1390675604	0.3219858156	0.9568264648
0.1384666115	0.3219858156	0.9571068124
0.1370582730	0.3236879433	0.9571068124
0.1361292899	0.3236879433	0.9576675077
0.1359488964	0.3239716312	0.9576675077
0.1358668804	0.3239716312	0.9579478553
0.1344608963	0.3245390071	0.9579478553
0.1344105154	0.3245390071	0.9582282030
0.1336241215	0.3251063830	0.9582282030
0.1335402280	0.3251063830	0.9585085506
0.1335363090	0.3253900709	0.9585085506
0.1331433505	0.3253900709	0.9587888982
0.1327757686	0.3256737589	0.9587888982
0.1325142831	0.3256737589	0.9590692459
0.1269295067	0.3304964539	0.9590692459
0.1268167347	0.3304964539	0.9593495935
0.1228108257	0.3356028369	0.9593495935
0.1223190054	0.3356028369	0.9599102888
0.1201603562	0.3364539007	0.9599102888
0.1201144159	0.3364539007	0.9604709840
0.1196147874	0.3375886525	0.9604709840
0.1195764020	0.3375886525	0.9607513317
0.1173717529	0.3404255319	0.9607513317
0.1168706119	0.3404255319	0.9613120269
0.1132492349	0.3429787234	0.9613120269
0.1132242605	0.3429787234	0.9615923745
0.1129242182	0.3432624113	0.9615923745
0.1123631224	0.3432624113	0.9618727222
0.1115289629	0.3443971631	0.9618727222
0.1113248393	0.3443971631	0.9621530698
0.1094792709	0.3472340426	0.9621530698
0.1092131138	0.3472340426	0.9627137651
0.1088929996	0.3478014184	0.9627137651
0.1088806093	0.3478014184	0.9629941127
0.1079479307	0.3492198582	0.9629941127
0.1079112962	0.3492198582	0.9635548080
0.1063212529	0.3514893617	0.9635548080
0.1063010618	0.3514893617	0.9638351556
0.1049959511	0.3534751773	0.9638351556
0.1048252210	0.3534751773	0.9641155032
0.1046157256	0.3537588652	0.9641155032
0.1039064750	0.3537588652	0.9643958509
0.1036503762	0.3540425532	0.9643958509
0.1035292298	0.3540425532	0.9646761985
0.1025050804	0.3551773050	0.9646761985
0.1021979079	0.3551773050	0.9649565461
0.1011510342	0.3571631206	0.9649565461
0.1009465680	0.3571631206	0.9652368937
0.0941075981	0.3645390071	0.9652368937
0.0938804150	0.3645390071	0.9655172414
0.0926518589	0.3651063830	0.9655172414
0.0923268273	0.3651063830	0.9657975890
0.0919207409	0.3656737589	0.9657975890
0.0916659608	0.3656737589	0.9660779366
0.0909459814	0.3668085106	0.9660779366
0.0906933025	0.3668085106	0.9663582843
0.0903225765	0.3673758865	0.9663582843
0.0898459777	0.3673758865	0.9669189795
0.0889394581	0.3687943262	0.9669189795
0.0885662287	0.3687943262	0.9671993272
0.0878626630	0.3699290780	0.9671993272
0.0877994373	0.3699290780	0.9674796748
0.0877543241	0.3702127660	0.9674796748
0.0869426802	0.3702127660	0.9683207177
0.0864548758	0.3710638298	0.9683207177
0.0864136294	0.3710638298	0.9686010653
0.0860638767	0.3721985816	0.9686010653
0.0859609470	0.3721985816	0.9688814130
0.0815324485	0.3773049645	0.9688814130
0.0813446790	0.3773049645	0.9691617606
0.0811750442	0.3778723404	0.9691617606
0.0811260343	0.3778723404	0.9694421082
0.0800980777	0.3790070922	0.9694421082
0.0796008036	0.3790070922	0.9697224558
0.0780357197	0.3826950355	0.9697224558
0.0779686570	0.3826950355	0.9700028035
0.0756570250	0.3855319149	0.9700028035
0.0756224468	0.3855319149	0.9702831511
0.0747318342	0.3863829787	0.9702831511
0.0746869445	0.3863829787	0.9705634987
0.0738792717	0.3872340426	0.9705634987
0.0737454519	0.3872340426	0.9708438464
0.0731763467	0.3878014184	0.9708438464
0.0730586201	0.3878014184	0.9711241940
0.0722091943	0.3889361702	0.9711241940
0.0720557645	0.3889361702	0.9716848893
0.0713522509	0.3903546099	0.9716848893
0.0709647387	0.3903546099	0.9722455845
0.0702386051	0.3917730496	0.9722455845
0.0702323094	0.3917730496	0.9725259322
0.0686041415	0.3946099291	0.9725259322
0.0684179589	0.3946099291	0.9728062798
0.0663624555	0.3980141844	0.9728062798
0.0663404763	0.3980141844	0.9730866274
0.0661775097	0.3985815603	0.9730866274
0.0661225244	0.3985815603	0.9733669750
0.0650580749	0.4005673759	0.9733669750
0.0649744943	0.4005673759	0.9739276703
0.0646140799	0.4014184397	0.9739276703
0.0643651113	0.4014184397	0.9742080179
0.0632293373	0.4025531915	0.9742080179
0.0629847199	0.4025531915	0.9744883656
0.0607119799	0.4070921986	0.9744883656
0.0606870018	0.4070921986	0.9747687132
0.0588362440	0.4104964539	0.9747687132
0.0578870326	0.4104964539	0.9750490608
0.0562218465	0.4124822695	0.9750490608
0.0559865497	0.4124822695	0.9753294085
0.0529851131	0.4156028369	0.9753294085
0.0529667363	0.4156028369	0.9756097561
0.0522973910	0.4178723404	0.9756097561
0.0519467853	0.4178723404	0.9758901037
0.0500334352	0.4218439716	0.9758901037
0.0500296243	0.4218439716	0.9761704514
0.0480563454	0.4280851064	0.9761704514
0.0480168127	0.4280851064	0.9764507990
0.0475721955	0.4297872340	0.9764507990
0.0474226438	0.4297872340	0.9767311466
0.0465951487	0.4309219858	0.9767311466
0.0465358384	0.4309219858	0.9772918419
0.0452734604	0.4343262411	0.9772918419
0.0449867509	0.4343262411	0.9778525371
0.0436387025	0.4382978723	0.9778525371
0.0434362851	0.4382978723	0.9781328848
0.0426221117	0.4405673759	0.9781328848
0.0425413325	0.4405673759	0.9786935800
0.0415268876	0.4436879433	0.9786935800
0.0414549485	0.4436879433	0.9789739277
0.0399384089	0.4485106383	0.9789739277
0.0398529507	0.4485106383	0.9792542753
0.0392199121	0.4496453901	0.9792542753
0.0390877761	0.4496453901	0.9795346229
0.0388208888	0.4502127660	0.9795346229
0.0387338437	0.4502127660	0.9798149706
0.0374963470	0.4527659574	0.9798149706
0.0374051742	0.4527659574	0.9803756658
0.0372063704	0.4539007092	0.9803756658
0.0371792577	0.4539007092	0.9806560135
0.0351269841	0.4587234043	0.9806560135
0.0346542560	0.4587234043	0.9809363611
0.0336301066	0.4624113475	0.9809363611
0.0334749110	0.4624113475	0.9812167087
0.0330738164	0.4635460993	0.9812167087
0.0329314470	0.4635460993	0.9814970563
0.0313600153	0.4675177305	0.9814970563
0.0311435666	0.4675177305	0.9817774040
0.0304583572	0.4695035461	0.9817774040
0.0304226857	0.4695035461	0.9820577516
0.0303229615	0.4697872340	0.9820577516
0.0303149056	0.4697872340	0.9823380992
0.0298967268	0.4714893617	0.9823380992
0.0298474059	0.4714893617	0.9826184469
0.0293712113	0.4726241135	0.9826184469
0.0293327179	0.4726241135	0.9828987945
0.0292044859	0.4740425532	0.9828987945
0.0291713700	0.4740425532	0.9831791421
0.0288463850	0.4754609929	0.9831791421
0.0285598058	0.4754609929	0.9834594898
0.0267683193	0.4825531915	0.9834594898
0.0267126858	0.4825531915	0.9840201850
0.0251089372	0.4896453901	0.9840201850
0.0250427686	0.4896453901	0.9845808803
0.0232362747	0.4970212766	0.9845808803
0.0231506992	0.4970212766	0.9848612279
0.0223154780	0.5007092199	0.9848612279
0.0222568531	0.5007092199	0.9851415756
0.0218347479	0.5029787234	0.9851415756
0.0217583887	0.5029787234	0.9854219232
0.0215775836	0.5035460993	0.9854219232
0.0215296168	0.5035460993	0.9857022708
0.0199531391	0.5097872340	0.9857022708
0.0199404191	0.5097872340	0.9859826184
0.0172367990	0.5225531915	0.9859826184
0.0171573590	0.5225531915	0.9865433137
0.0165355336	0.5270921986	0.9865433137
0.0163707603	0.5270921986	0.9868236613
0.0152181918	0.5344680851	0.9868236613
0.0151541168	0.5344680851	0.9871040090
0.0149645777	0.5356028369	0.9871040090
0.0149427187	0.5356028369	0.9873843566
0.0145196933	0.5398581560	0.9873843566
0.0145112555	0.5398581560	0.9876647042
0.0117389737	0.5557446809	0.9876647042
0.0117101371	0.5557446809	0.9879450519
0.0105355214	0.5636879433	0.9879450519
0.0104142390	0.5636879433	0.9885057471
0.0103202062	0.5642553191	0.9885057471
0.0102942754	0.5642553191	0.9890664424
0.0100574000	0.5662411348	0.9890664424
0.0100298775	0.5662411348	0.9893467900
0.0097657098	0.5690780142	0.9893467900
0.0097281355	0.5690780142	0.9896271377
0.0095771262	0.5713475177	0.9896271377
0.0095546329	0.5713475177	0.9899074853
0.0082525192	0.5852482270	0.9899074853
0.0082500419	0.5852482270	0.9901878329
0.0079546459	0.5878014184	0.9901878329
0.0079517197	0.5878014184	0.9904681805
0.0074430802	0.5946099291	0.9904681805
0.0074294908	0.5946099291	0.9907485282
0.0071113510	0.5980141844	0.9907485282
0.0071071102	0.5980141844	0.9910288758
0.0069366177	0.6019858156	0.9910288758
0.0069253505	0.6019858156	0.9913092234
0.0058990857	0.6147517730	0.9913092234
0.0058825575	0.6147517730	0.9915895711
0.0057169604	0.6192907801	0.9915895711
0.0057130484	0.6192907801	0.9918699187
0.0044451328	0.6368794326	0.9918699187
0.0044217589	0.6368794326	0.9921502663
0.0043799714	0.6385815603	0.9921502663
0.0043780366	0.6385815603	0.9924306140
0.0042099450	0.6422695035	0.9924306140
0.0042031319	0.6422695035	0.9927109616
0.0041755927	0.6431205674	0.9927109616
0.0041618212	0.6436879433	0.9927109616
0.0031072770	0.6675177305	0.9927109616
0.0030761140	0.6675177305	0.9929913092
0.0030134851	0.6689361702	0.9929913092
0.0029911830	0.6689361702	0.9932716569
0.0023305081	0.6896453901	0.9932716569
0.0023256638	0.6902127660	0.9932716569
0.0021993199	0.6978723404	0.9932716569
0.0021928563	0.6978723404	0.9935520045
0.0021681490	0.6992907801	0.9935520045
0.0021621161	0.6992907801	0.9938323521
0.0021560674	0.6995744681	0.9938323521
0.0021436999	0.6995744681	0.9941126997
0.0021329345	0.7001418440	0.9941126997
0.0021318609	0.7001418440	0.9943930474
0.0017057013	0.7146099291	0.9943930474
0.0017030768	0.7146099291	0.9946733950
0.0016815932	0.7151773050	0.9946733950
0.0016798538	0.7151773050	0.9949537426
0.0016053544	0.7188652482	0.9949537426
0.0016024406	0.7188652482	0.9952340903
0.0015802169	0.7194326241	0.9952340903
0.0015698636	0.7200000000	0.9952340903
0.0015687339	0.7202836879	0.9952340903
0.0015599004	0.7202836879	0.9955144379
0.0014150775	0.7259574468	0.9955144379
0.0014121667	0.7259574468	0.9957947855
0.0012744629	0.7344680851	0.9957947855
0.0012713004	0.7344680851	0.9960751332
0.0009439196	0.7580141844	0.9960751332
0.0009383060	0.7585815603	0.9960751332
0.0006879563	0.7775886525	0.9960751332
0.0006864425	0.7775886525	0.9963554808
0.0005760078	0.7875177305	0.9963554808
0.0005742055	0.7875177305	0.9966358284
0.0005015059	0.7963120567	0.9966358284
0.0005011681	0.7963120567	0.9969161761
0.0003901006	0.8110638298	0.9969161761
0.0003900362	0.8110638298	0.9971965237
0.0003705637	0.8139007092	0.9971965237
0.0003699413	0.8139007092	0.9974768713
0.0002629789	0.8303546099	0.9974768713
0.0002629072	0.8303546099	0.9977572190
0.0001497411	0.8592907801	0.9977572190
0.0001492802	0.8592907801	0.9980375666
0.0001252675	0.8675177305	0.9980375666
0.0001248720	0.8675177305	0.9985982618
0.0000821963	0.8845390071	0.9985982618
0.0000811077	0.8845390071	0.9988786095
0.0000777056	0.8856737589	0.9988786095
0.0000771699	0.8856737589	0.9991589571
0.0000552239	0.8990070922	0.9991589571
0.0000544076	0.8990070922	0.9994393047
0.0000512072	0.9007092199	0.9994393047
0.0000494822	0.9007092199	0.9997196524
0.0000090633	0.9398581560	0.9997196524
0.0000090277	0.9398581560	1.0000000000
0.0000013459	0.9687943262	1.0000000000
0.0000013443	0.9693617021	1.0000000000
0.0000000001	1.0000000000	1.0000000000


==> newData/MatchingCNNDropoutScoreSL1NoAugment-DiffObjects-ROCCurve.csv <==
threshold		fpr		tpr
0.9991850257	0.0000000000	0.0002688172
0.9961698651	0.0000000000	0.0086021505
0.9961450100	0.0000000000	0.0091397849
0.9960404634	0.0000000000	0.0102150538
0.9958741069	0.0000000000	0.0107526882
0.9954667091	0.0000000000	0.0120967742
0.9954105020	0.0000000000	0.0126344086
0.9948940277	0.0000000000	0.0142473118
0.9948923588	0.0000000000	0.0147849462
0.9853215814	0.0000000000	0.0537634409
0.9853120446	0.0000000000	0.0543010753
0.9845823050	0.0000000000	0.0580645161
0.9845204949	0.0000000000	0.0586021505
0.9831169844	0.0000000000	0.0631720430
0.9831001759	0.0000000000	0.0637096774
0.9806678295	0.0000000000	0.0717741935
0.9806591272	0.0000000000	0.0723118280
0.9701565504	0.0000000000	0.1072580645
0.9701411724	0.0000000000	0.1077956989
0.9698362947	0.0000000000	0.1088709677
0.9696896672	0.0000000000	0.1094086022
0.9694802165	0.0000000000	0.1104838710
0.9694699049	0.0002688172	0.1104838710
0.9691406488	0.0002688172	0.1115591398
0.9690113068	0.0002688172	0.1120967742
0.9671462774	0.0002688172	0.1158602151
0.9668261409	0.0002688172	0.1163978495
0.9650226235	0.0002688172	0.1206989247
0.9649304152	0.0002688172	0.1212365591
0.9520950913	0.0002688172	0.1481182796
0.9520085454	0.0002688172	0.1486559140
0.9511207342	0.0002688172	0.1497311828
0.9508936405	0.0002688172	0.1502688172
0.9469900131	0.0002688172	0.1577956989
0.9469672441	0.0002688172	0.1583333333
0.9455208182	0.0002688172	0.1610215054
0.9454054236	0.0002688172	0.1615591398
0.9446360469	0.0002688172	0.1631720430
0.9441839457	0.0002688172	0.1637096774
0.9413513541	0.0002688172	0.1696236559
0.9409183860	0.0005376344	0.1696236559
0.9352912903	0.0005376344	0.1817204301
0.9352485538	0.0005376344	0.1822580645
0.9285781384	0.0005376344	0.1930107527
0.9285017252	0.0005376344	0.1935483871
0.9214667082	0.0005376344	0.2072580645
0.9213194251	0.0008064516	0.2072580645
0.9210866690	0.0008064516	0.2083333333
0.9209820032	0.0008064516	0.2088709677
0.9173658490	0.0008064516	0.2137096774
0.9171833992	0.0008064516	0.2142473118
0.9161599874	0.0008064516	0.2155913978
0.9157741070	0.0008064516	0.2161290323
0.9137024283	0.0008064516	0.2198924731
0.9135506153	0.0010752688	0.2198924731
0.9107576609	0.0010752688	0.2250000000
0.9105026126	0.0010752688	0.2255376344
0.9060916901	0.0010752688	0.2376344086
0.9059980512	0.0010752688	0.2381720430
0.9035825133	0.0010752688	0.2427419355
0.9033958912	0.0013440860	0.2427419355
0.8956406713	0.0013440860	0.2548387097
0.8952671289	0.0013440860	0.2553763441
0.8906236887	0.0013440860	0.2631720430
0.8904573917	0.0013440860	0.2637096774
0.8850514293	0.0013440860	0.2728494624
0.8848962188	0.0013440860	0.2733870968
0.8791643977	0.0013440860	0.2814516129
0.8790686727	0.0016129032	0.2814516129
0.8783241510	0.0016129032	0.2830645161
0.8782392144	0.0018817204	0.2830645161
0.8752903938	0.0018817204	0.2870967742
0.8752492666	0.0018817204	0.2876344086
0.8732273579	0.0018817204	0.2919354839
0.8730787635	0.0018817204	0.2924731183
0.8709499836	0.0018817204	0.2962365591
0.8709231615	0.0018817204	0.2967741935
0.8702957034	0.0018817204	0.2975806452
0.8702565432	0.0018817204	0.2981182796
0.8649713397	0.0018817204	0.3059139785
0.8649320006	0.0018817204	0.3064516129
0.8623901606	0.0018817204	0.3102150538
0.8622081876	0.0021505376	0.3102150538
0.8608844876	0.0021505376	0.3126344086
0.8606660962	0.0021505376	0.3131720430
0.8573271036	0.0021505376	0.3177419355
0.8573197722	0.0024193548	0.3177419355
0.8556795120	0.0024193548	0.3196236559
0.8554217815	0.0026881720	0.3196236559
0.8553918600	0.0026881720	0.3198924731
0.8553307652	0.0026881720	0.3204301075
0.8494670987	0.0026881720	0.3271505376
0.8494601250	0.0029569892	0.3271505376
0.8444767594	0.0029569892	0.3338709677
0.8440940380	0.0029569892	0.3349462366
0.8436875343	0.0029569892	0.3360215054
0.8436599374	0.0029569892	0.3365591398
0.8436350822	0.0029569892	0.3373655914
0.8420636058	0.0029569892	0.3392473118
0.8419610858	0.0032258065	0.3392473118
0.8416067958	0.0032258065	0.3397849462
0.8402390480	0.0032258065	0.3424731183
0.8401121497	0.0034946237	0.3424731183
0.8366952538	0.0034946237	0.3467741935
0.8363620043	0.0037634409	0.3467741935
0.8305637836	0.0037634409	0.3526881720
0.8303945661	0.0037634409	0.3532258065
0.8301534653	0.0037634409	0.3537634409
0.8300620317	0.0037634409	0.3545698925
0.8299330473	0.0037634409	0.3551075269
0.8298789263	0.0040322581	0.3551075269
0.8296782374	0.0040322581	0.3556451613
0.8296561241	0.0040322581	0.3561827957
0.8292450309	0.0040322581	0.3567204301
0.8291847110	0.0040322581	0.3572580645
0.8272708058	0.0040322581	0.3594086022
0.8272552490	0.0043010753	0.3594086022
0.8259470463	0.0043010753	0.3612903226
0.8257368803	0.0043010753	0.3618279570
0.8231308460	0.0043010753	0.3666666667
0.8227319717	0.0045698925	0.3666666667
0.8211609125	0.0045698925	0.3685483871
0.8209005594	0.0048387097	0.3685483871
0.8193105459	0.0048387097	0.3715053763
0.8193039298	0.0051075269	0.3715053763
0.8167445660	0.0051075269	0.3739247312
0.8165844679	0.0053763441	0.3739247312
0.8152262568	0.0053763441	0.3760752688
0.8150548339	0.0056451613	0.3760752688
0.8148019910	0.0056451613	0.3768817204
0.8142807484	0.0059139785	0.3768817204
0.8131278157	0.0059139785	0.3787634409
0.8128499985	0.0061827957	0.3787634409
0.8124452233	0.0061827957	0.3798387097
0.8124239445	0.0061827957	0.3803763441
0.8120546937	0.0061827957	0.3809139785
0.8119821548	0.0061827957	0.3814516129
0.8113650680	0.0061827957	0.3825268817
0.8108720779	0.0064516129	0.3825268817
0.8100544810	0.0064516129	0.3838709677
0.8096026778	0.0067204301	0.3838709677
0.8080084324	0.0067204301	0.3862903226
0.8079721928	0.0069892473	0.3862903226
0.8064351678	0.0069892473	0.3887096774
0.8063474894	0.0072580645	0.3887096774
0.8052526116	0.0072580645	0.3905913978
0.8047779202	0.0072580645	0.3911290323
0.8036707640	0.0072580645	0.3935483871
0.8035513163	0.0075268817	0.3935483871
0.8032416105	0.0075268817	0.3943548387
0.8030734658	0.0077956989	0.3943548387
0.8029075861	0.0083333333	0.3943548387
0.7998112440	0.0083333333	0.3981182796
0.7993203402	0.0086021505	0.3981182796
0.7938193083	0.0086021505	0.4048387097
0.7937635779	0.0086021505	0.4053763441
0.7935811281	0.0086021505	0.4059139785
0.7929719687	0.0088709677	0.4059139785
0.7890366912	0.0088709677	0.4107526882
0.7888712883	0.0091397849	0.4107526882
0.7885118127	0.0091397849	0.4110215054
0.7883787155	0.0094086022	0.4110215054
0.7882688642	0.0094086022	0.4115591398
0.7880430818	0.0096774194	0.4115591398
0.7844300866	0.0096774194	0.4142473118
0.7840535045	0.0096774194	0.4147849462
0.7838661671	0.0096774194	0.4153225806
0.7832280397	0.0099462366	0.4153225806
0.7824823260	0.0099462366	0.4158602151
0.7812817693	0.0099462366	0.4169354839
0.7812513113	0.0099462366	0.4174731183
0.7811714411	0.0099462366	0.4177419355
0.7809974551	0.0102150538	0.4177419355
0.7798401117	0.0102150538	0.4188172043
0.7797309160	0.0104838710	0.4188172043
0.7774065137	0.0104838710	0.4223118280
0.7767648101	0.0104838710	0.4233870968
0.7732054591	0.0104838710	0.4271505376
0.7727048993	0.0107526882	0.4271505376
0.7724401951	0.0107526882	0.4282258065
0.7721323967	0.0110215054	0.4282258065
0.7698628306	0.0110215054	0.4295698925
0.7695896029	0.0112903226	0.4295698925
0.7690456510	0.0112903226	0.4303763441
0.7689965367	0.0112903226	0.4309139785
0.7670188546	0.0112903226	0.4327956989
0.7669941187	0.0112903226	0.4333333333
0.7669260502	0.0112903226	0.4336021505
0.7668089867	0.0112903226	0.4341397849
0.7667908669	0.0112903226	0.4344086022
0.7667436600	0.0115591398	0.4344086022
0.7638410926	0.0115591398	0.4387096774
0.7635865808	0.0118279570	0.4387096774
0.7624542117	0.0118279570	0.4397849462
0.7622585297	0.0118279570	0.4403225806
0.7619959116	0.0118279570	0.4413978495
0.7619485259	0.0120967742	0.4413978495
0.7602194548	0.0120967742	0.4430107527
0.7601669431	0.0123655914	0.4430107527
0.7601360679	0.0123655914	0.4432795699
0.7600397468	0.0126344086	0.4432795699
0.7586493492	0.0126344086	0.4446236559
0.7586071491	0.0129032258	0.4446236559
0.7539281249	0.0129032258	0.4489247312
0.7538723350	0.0129032258	0.4494623656
0.7535228133	0.0129032258	0.4500000000
0.7534466386	0.0131720430	0.4500000000
0.7526345253	0.0131720430	0.4508064516
0.7526065111	0.0134408602	0.4508064516
0.7525765300	0.0134408602	0.4510752688
0.7523736358	0.0134408602	0.4516129032
0.7521114349	0.0134408602	0.4518817204
0.7520132065	0.0134408602	0.4524193548
0.7487977147	0.0134408602	0.4575268817
0.7487958074	0.0137096774	0.4575268817
0.7482625246	0.0137096774	0.4583333333
0.7479121685	0.0139784946	0.4583333333
0.7472935915	0.0139784946	0.4586021505
0.7472900748	0.0145161290	0.4586021505
0.7469603419	0.0145161290	0.4596774194
0.7468376756	0.0147849462	0.4596774194
0.7461269498	0.0147849462	0.4604838710
0.7461091280	0.0147849462	0.4610215054
0.7458613515	0.0150537634	0.4610215054
0.7454340458	0.0150537634	0.4615591398
0.7451594472	0.0150537634	0.4620967742
0.7443946004	0.0150537634	0.4634408602
0.7443860173	0.0153225806	0.4634408602
0.7438238263	0.0153225806	0.4639784946
0.7405486107	0.0153225806	0.4688172043
0.7403336167	0.0153225806	0.4693548387
0.7388318777	0.0153225806	0.4712365591
0.7385739088	0.0155913978	0.4712365591
0.7373128533	0.0155913978	0.4728494624
0.7363721728	0.0155913978	0.4733870968
0.7358000875	0.0161290323	0.4733870968
0.7355019450	0.0161290323	0.4736559140
0.7354094386	0.0163978495	0.4736559140
0.7348566055	0.0163978495	0.4747311828
0.7348178029	0.0163978495	0.4752688172
0.7346619964	0.0163978495	0.4755376344
0.7346505523	0.0163978495	0.4760752688
0.7339083552	0.0163978495	0.4771505376
0.7337760329	0.0166666667	0.4771505376
0.7335065007	0.0166666667	0.4776881720
0.7334468365	0.0169354839	0.4776881720
0.7322478294	0.0169354839	0.4784946237
0.7321414351	0.0169354839	0.4790322581
0.7309651375	0.0169354839	0.4795698925
0.7303994894	0.0172043011	0.4795698925
0.7266345024	0.0172043011	0.4822580645
0.7261214256	0.0172043011	0.4827956989
0.7258759141	0.0172043011	0.4830645161
0.7258034348	0.0172043011	0.4838709677
0.7232499123	0.0172043011	0.4862903226
0.7231444716	0.0172043011	0.4868279570
0.7223355770	0.0177419355	0.4868279570
0.7221262455	0.0177419355	0.4876344086
0.7220742106	0.0180107527	0.4876344086
0.7213330269	0.0180107527	0.4881720430
0.7211372852	0.0182795699	0.4881720430
0.7199519277	0.0182795699	0.4895161290
0.7197425365	0.0185483871	0.4895161290
0.7138122916	0.0185483871	0.4954301075
0.7135367990	0.0188172043	0.4954301075
0.7099613547	0.0188172043	0.4989247312
0.7098152041	0.0193548387	0.4989247312
0.7088757753	0.0193548387	0.5000000000
0.7082884908	0.0196236559	0.5000000000
0.7080706954	0.0196236559	0.5008064516
0.7080355883	0.0196236559	0.5013440860
0.7074494958	0.0196236559	0.5024193548
0.7072458267	0.0196236559	0.5029569892
0.7071930766	0.0198924731	0.5029569892
0.7065538764	0.0198924731	0.5034946237
0.7063960433	0.0201612903	0.5034946237
0.7060065269	0.0201612903	0.5037634409
0.7058278918	0.0204301075	0.5037634409
0.7052599788	0.0204301075	0.5048387097
0.7046911120	0.0206989247	0.5048387097
0.7046520710	0.0206989247	0.5051075269
0.7045513391	0.0209677419	0.5051075269
0.7027865052	0.0209677419	0.5072580645
0.7024335861	0.0212365591	0.5072580645
0.7018994689	0.0212365591	0.5086021505
0.7018885612	0.0215053763	0.5086021505
0.7016724944	0.0215053763	0.5094086022
0.7014541030	0.0220430108	0.5094086022
0.7012299895	0.0220430108	0.5102150538
0.7012100816	0.0223118280	0.5102150538
0.7007541060	0.0223118280	0.5115591398
0.7002792954	0.0225806452	0.5115591398
0.7002013922	0.0225806452	0.5120967742
0.7000721097	0.0225806452	0.5126344086
0.6999398470	0.0225806452	0.5129032258
0.6992535591	0.0228494624	0.5129032258
0.6990042329	0.0228494624	0.5142473118
0.6987834573	0.0231182796	0.5142473118
0.6977199912	0.0231182796	0.5150537634
0.6975694299	0.0233870968	0.5150537634
0.6970078349	0.0233870968	0.5158602151
0.6969453096	0.0236559140	0.5158602151
0.6958825588	0.0236559140	0.5166666667
0.6958463192	0.0239247312	0.5166666667
0.6957548857	0.0239247312	0.5174731183
0.6956224442	0.0244623656	0.5174731183
0.6952551603	0.0244623656	0.5180107527
0.6947605610	0.0247311828	0.5180107527
0.6940712929	0.0247311828	0.5190860215
0.6939576268	0.0250000000	0.5190860215
0.6937951446	0.0250000000	0.5193548387
0.6937887073	0.0252688172	0.5193548387
0.6928300261	0.0252688172	0.5198924731
0.6927051544	0.0258064516	0.5198924731
0.6925645471	0.0258064516	0.5204301075
0.6925033927	0.0260752688	0.5204301075
0.6922448874	0.0260752688	0.5206989247
0.6914644837	0.0266129032	0.5206989247
0.6913622022	0.0266129032	0.5212365591
0.6912205219	0.0268817204	0.5212365591
0.6898137331	0.0268817204	0.5228494624
0.6897687316	0.0271505376	0.5228494624
0.6896163821	0.0271505376	0.5236559140
0.6895110607	0.0274193548	0.5236559140
0.6889378428	0.0274193548	0.5244623656
0.6889231801	0.0279569892	0.5244623656
0.6885056496	0.0279569892	0.5255376344
0.6879360080	0.0279569892	0.5274193548
0.6879186034	0.0282258065	0.5274193548
0.6879018545	0.0282258065	0.5276881720
0.6875248551	0.0284946237	0.5276881720
0.6809861660	0.0284946237	0.5325268817
0.6802783608	0.0290322581	0.5325268817
0.6790158749	0.0290322581	0.5346774194
0.6788973808	0.0293010753	0.5346774194
0.6778430939	0.0293010753	0.5354838710
0.6775103807	0.0295698925	0.5354838710
0.6764826775	0.0295698925	0.5368279570
0.6764031649	0.0298387097	0.5368279570
0.6759601235	0.0298387097	0.5370967742
0.6759297848	0.0301075269	0.5370967742
0.6752320528	0.0301075269	0.5381720430
0.6751216650	0.0303763441	0.5381720430
0.6733396053	0.0303763441	0.5400537634
0.6732957363	0.0306451613	0.5400537634
0.6732841730	0.0306451613	0.5403225806
0.6732518077	0.0309139785	0.5403225806
0.6731880307	0.0309139785	0.5405913978
0.6727980971	0.0311827957	0.5405913978
0.6717140079	0.0311827957	0.5419354839
0.6715396047	0.0317204301	0.5419354839
0.6715345383	0.0317204301	0.5422043011
0.6711738110	0.0319892473	0.5422043011
0.6707232594	0.0319892473	0.5424731183
0.6703420281	0.0322580645	0.5424731183
0.6695886254	0.0322580645	0.5438172043
0.6689910889	0.0327956989	0.5438172043
0.6685096622	0.0327956989	0.5440860215
0.6683363914	0.0333333333	0.5440860215
0.6682547927	0.0333333333	0.5443548387
0.6681090593	0.0336021505	0.5443548387
0.6677866578	0.0336021505	0.5446236559
0.6676036119	0.0338709677	0.5446236559
0.6674167514	0.0338709677	0.5448924731
0.6673292518	0.0341397849	0.5448924731
0.6670711637	0.0341397849	0.5451612903
0.6667886376	0.0344086022	0.5451612903
0.6661742926	0.0344086022	0.5459677419
0.6656901836	0.0349462366	0.5459677419
0.6656233072	0.0349462366	0.5462365591
0.6656047702	0.0354838710	0.5462365591
0.6655845046	0.0354838710	0.5467741935
0.6649241447	0.0357526882	0.5467741935
0.6631053686	0.0357526882	0.5497311828
0.6627916694	0.0360215054	0.5497311828
0.6624201536	0.0360215054	0.5502688172
0.6620902419	0.0365591398	0.5502688172
0.6613662243	0.0365591398	0.5510752688
0.6613638401	0.0365591398	0.5516129032
0.6607027054	0.0365591398	0.5529569892
0.6606196761	0.0368279570	0.5529569892
0.6592227221	0.0368279570	0.5553763441
0.6591827273	0.0370967742	0.5553763441
0.6591272354	0.0370967742	0.5559139785
0.6589774489	0.0376344086	0.5559139785
0.6589459181	0.0376344086	0.5564516129
0.6588664651	0.0379032258	0.5564516129
0.6585175991	0.0379032258	0.5575268817
0.6585037708	0.0381720430	0.5575268817
0.6578497291	0.0381720430	0.5580645161
0.6573871374	0.0387096774	0.5580645161
0.6566967964	0.0387096774	0.5594086022
0.6562474966	0.0392473118	0.5594086022
0.6536617875	0.0392473118	0.5618279570
0.6534496546	0.0395161290	0.5618279570
0.6530374289	0.0395161290	0.5620967742
0.6529200077	0.0397849462	0.5620967742
0.6525468230	0.0397849462	0.5629032258
0.6522383094	0.0400537634	0.5629032258
0.6520190835	0.0400537634	0.5631720430
0.6518221498	0.0403225806	0.5631720430
0.6513942480	0.0403225806	0.5637096774
0.6513679028	0.0405913978	0.5637096774
0.6509476304	0.0405913978	0.5642473118
0.6507731676	0.0408602151	0.5642473118
0.6507166028	0.0408602151	0.5645161290
0.6501856446	0.0411290323	0.5645161290
0.6498195529	0.0411290323	0.5653225806
0.6495718360	0.0413978495	0.5653225806
0.6481520534	0.0413978495	0.5666666667
0.6479953527	0.0416666667	0.5666666667
0.6475399137	0.0416666667	0.5674731183
0.6471622586	0.0419354839	0.5674731183
0.6471078396	0.0419354839	0.5680107527
0.6460705400	0.0430107527	0.5680107527
0.6459501386	0.0430107527	0.5685483871
0.6458103061	0.0430107527	0.5688172043
0.6457983255	0.0432795699	0.5688172043
0.6445808411	0.0432795699	0.5709677419
0.6422320008	0.0443548387	0.5709677419
0.6416083574	0.0443548387	0.5723118280
0.6414430141	0.0446236559	0.5723118280
0.6414054036	0.0446236559	0.5725806452
0.6413983703	0.0448924731	0.5725806452
0.6412416101	0.0448924731	0.5731182796
0.6411554217	0.0451612903	0.5731182796
0.6407904029	0.0451612903	0.5733870968
0.6406818628	0.0454301075	0.5733870968
0.6406068802	0.0454301075	0.5736559140
0.6396257877	0.0462365591	0.5736559140
0.6395929456	0.0462365591	0.5739247312
0.6392874122	0.0470430108	0.5739247312
0.6390511394	0.0470430108	0.5744623656
0.6381320357	0.0475806452	0.5744623656
0.6380785108	0.0475806452	0.5747311828
0.6378953457	0.0478494624	0.5747311828
0.6371878982	0.0478494624	0.5750000000
0.6370384693	0.0483870968	0.5750000000
0.6356638670	0.0483870968	0.5766129032
0.6356054544	0.0486559140	0.5766129032
0.6354585290	0.0486559140	0.5768817204
0.6352077723	0.0494623656	0.5768817204
0.6350617409	0.0494623656	0.5771505376
0.6349044442	0.0497311828	0.5771505376
0.6342274547	0.0497311828	0.5782258065
0.6335474849	0.0502688172	0.5782258065
0.6330780387	0.0502688172	0.5784946237
0.6330761313	0.0505376344	0.5784946237
0.6329436302	0.0505376344	0.5790322581
0.6327496767	0.0505376344	0.5795698925
0.6323670745	0.0508064516	0.5795698925
0.6320844889	0.0508064516	0.5798387097
0.6320255995	0.0510752688	0.5798387097
0.6318378448	0.0510752688	0.5803763441
0.6317005157	0.0516129032	0.5803763441
0.6312604547	0.0516129032	0.5811827957
0.6311118603	0.0521505376	0.5811827957
0.6307799816	0.0526881720	0.5811827957
0.6307754517	0.0526881720	0.5814516129
0.6307520270	0.0529569892	0.5814516129
0.6302395463	0.0529569892	0.5817204301
0.6300680637	0.0532258065	0.5817204301
0.6298134923	0.0532258065	0.5827956989
0.6294043660	0.0537634409	0.5827956989
0.6293861866	0.0537634409	0.5830645161
0.6289966106	0.0543010753	0.5830645161
0.6289132833	0.0543010753	0.5833333333
0.6287818551	0.0548387097	0.5833333333
0.6287062764	0.0548387097	0.5838709677
0.6286274195	0.0551075269	0.5838709677
0.6279330850	0.0551075269	0.5844086022
0.6279138923	0.0553763441	0.5844086022
0.6275721788	0.0553763441	0.5852150538
0.6272670627	0.0556451613	0.5852150538
0.6270775199	0.0556451613	0.5854838710
0.6269395351	0.0559139785	0.5854838710
0.6252633333	0.0559139785	0.5868279570
0.6251282096	0.0564516129	0.5868279570
0.6246845722	0.0564516129	0.5881720430
0.6246259809	0.0567204301	0.5881720430
0.6243296266	0.0567204301	0.5884408602
0.6242134571	0.0569892473	0.5884408602
0.6240525842	0.0569892473	0.5887096774
0.6240355372	0.0572580645	0.5887096774
0.6238546371	0.0572580645	0.5892473118
0.6236431599	0.0580645161	0.5892473118
0.6234477162	0.0580645161	0.5897849462
0.6228764057	0.0586021505	0.5897849462
0.6220852733	0.0586021505	0.5911290323
0.6218304038	0.0591397849	0.5911290323
0.6214454174	0.0591397849	0.5919354839
0.6209737062	0.0596774194	0.5919354839
0.6206094623	0.0596774194	0.5924731183
0.6204492450	0.0599462366	0.5924731183
0.6204130054	0.0599462366	0.5927419355
0.6203786731	0.0602150538	0.5927419355
0.6203208566	0.0602150538	0.5930107527
0.6202009320	0.0607526882	0.5930107527
0.6201730967	0.0607526882	0.5932795699
0.6197308302	0.0610215054	0.5932795699
0.6194136143	0.0610215054	0.5935483871
0.6187511086	0.0620967742	0.5935483871
0.6173787713	0.0620967742	0.5962365591
0.6171023250	0.0629032258	0.5962365591
0.6170243025	0.0629032258	0.5965053763
0.6169573665	0.0631720430	0.5965053763
0.6159933805	0.0631720430	0.5981182796
0.6159307361	0.0634408602	0.5981182796
0.6157074571	0.0634408602	0.5983870968
0.6156212091	0.0637096774	0.5983870968
0.6153006554	0.0637096774	0.5986559140
0.6150549054	0.0639784946	0.5986559140
0.6142191887	0.0639784946	0.6000000000
0.6140458584	0.0645161290	0.6000000000
0.6139358282	0.0645161290	0.6002688172
0.6135490537	0.0647849462	0.6002688172
0.6133677959	0.0647849462	0.6008064516
0.6127952337	0.0655913978	0.6008064516
0.6125157475	0.0655913978	0.6010752688
0.6121078730	0.0658602151	0.6010752688
0.6117229462	0.0658602151	0.6013440860
0.6114915609	0.0663978495	0.6013440860
0.6112928391	0.0663978495	0.6018817204
0.6110195518	0.0672043011	0.6018817204
0.6105070710	0.0672043011	0.6026881720
0.6100297570	0.0680107527	0.6026881720
0.6095327735	0.0680107527	0.6034946237
0.6094683409	0.0682795699	0.6034946237
0.6079068184	0.0682795699	0.6059139785
0.6074805856	0.0685483871	0.6059139785
0.6074765921	0.0685483871	0.6061827957
0.6074405313	0.0690860215	0.6061827957
0.6067563295	0.0690860215	0.6064516129
0.6064669490	0.0693548387	0.6064516129
0.6057552695	0.0693548387	0.6072580645
0.6054639220	0.0696236559	0.6072580645
0.6053026915	0.0696236559	0.6075268817
0.6051765680	0.0698924731	0.6075268817
0.6046593785	0.0698924731	0.6083333333
0.6045923829	0.0701612903	0.6083333333
0.6044391990	0.0701612903	0.6086021505
0.6042114496	0.0704301075	0.6086021505
0.6038856506	0.0704301075	0.6088709677
0.6037595272	0.0706989247	0.6088709677
0.6036743522	0.0706989247	0.6091397849
0.6035655141	0.0712365591	0.6091397849
0.6031044126	0.0712365591	0.6094086022
0.6030653119	0.0717741935	0.6094086022
0.6026731730	0.0717741935	0.6096774194
0.6019591093	0.0720430108	0.6096774194
0.6010822058	0.0720430108	0.6112903226
0.6007592678	0.0723118280	0.6112903226
0.6005842686	0.0723118280	0.6126344086
0.6003643870	0.0725806452	0.6126344086
0.5998389125	0.0725806452	0.6137096774
0.5995342731	0.0728494624	0.6137096774
0.5994848013	0.0728494624	0.6139784946
0.5993748903	0.0733870968	0.6139784946
0.5986387730	0.0733870968	0.6155913978
0.5983391404	0.0736559140	0.6155913978
0.5983273387	0.0736559140	0.6158602151
0.5983169079	0.0739247312	0.6158602151
0.5981968641	0.0739247312	0.6161290323
0.5975834727	0.0744623656	0.6161290323
0.5973553061	0.0744623656	0.6163978495
0.5971570015	0.0747311828	0.6163978495
0.5971209407	0.0747311828	0.6166666667
0.5965567231	0.0760752688	0.6166666667
0.5958551168	0.0760752688	0.6177419355
0.5948916674	0.0766129032	0.6177419355
0.5947246552	0.0766129032	0.6180107527
0.5944513679	0.0768817204	0.6180107527
0.5942148566	0.0768817204	0.6190860215
0.5937811732	0.0774193548	0.6190860215
0.5926569700	0.0774193548	0.6212365591
0.5926454067	0.0776881720	0.6212365591
0.5924791098	0.0776881720	0.6215053763
0.5922262073	0.0779569892	0.6215053763
0.5921678543	0.0779569892	0.6217741935
0.5914903879	0.0784946237	0.6217741935
0.5913568139	0.0784946237	0.6223118280
0.5913033485	0.0784946237	0.6228494624
0.5910538435	0.0787634409	0.6228494624
0.5909681916	0.0787634409	0.6231182796
0.5905057788	0.0793010753	0.6231182796
0.5902515054	0.0793010753	0.6233870968
0.5898638964	0.0793010753	0.6239247312
0.5897611380	0.0793010753	0.6241935484
0.5893494487	0.0795698925	0.6241935484
0.5892843604	0.0795698925	0.6244623656
0.5892151594	0.0798387097	0.6244623656
0.5889881253	0.0798387097	0.6247311828
0.5885544419	0.0801075269	0.6247311828
0.5880085826	0.0801075269	0.6260752688
0.5875529051	0.0803763441	0.6260752688
0.5871804357	0.0803763441	0.6268817204
0.5864764452	0.0814516129	0.6268817204
0.5863993168	0.0814516129	0.6274193548
0.5860621929	0.0814516129	0.6284946237
0.5857424736	0.0825268817	0.6284946237
0.5852702856	0.0825268817	0.6293010753
0.5851285458	0.0827956989	0.6293010753
0.5844591856	0.0827956989	0.6303763441
0.5834652781	0.0838709677	0.6303763441
0.5831284523	0.0838709677	0.6309139785
0.5828335881	0.0841397849	0.6309139785
0.5816667080	0.0841397849	0.6333333333
0.5812964439	0.0846774194	0.6333333333
0.5807839036	0.0846774194	0.6341397849
0.5807777643	0.0849462366	0.6341397849
0.5787966251	0.0849462366	0.6354838710
0.5786955953	0.0852150538	0.6354838710
0.5779437423	0.0852150538	0.6376344086
0.5775483251	0.0857526882	0.6376344086
0.5767638683	0.0857526882	0.6381720430
0.5764291883	0.0868279570	0.6381720430
0.5759636164	0.0868279570	0.6387096774
0.5756832957	0.0870967742	0.6387096774
0.5754132271	0.0870967742	0.6389784946
0.5753613114	0.0873655914	0.6389784946
0.5752180219	0.0873655914	0.6392473118
0.5751688480	0.0876344086	0.6392473118
0.5748360753	0.0876344086	0.6397849462
0.5747599602	0.0879032258	0.6397849462
0.5746588707	0.0879032258	0.6403225806
0.5743641257	0.0887096774	0.6403225806
0.5735338926	0.0887096774	0.6413978495
0.5733531713	0.0889784946	0.6413978495
0.5730847716	0.0889784946	0.6419354839
0.5728696585	0.0895161290	0.6419354839
0.5724129081	0.0895161290	0.6424731183
0.5724027157	0.0897849462	0.6424731183
0.5716831684	0.0897849462	0.6432795699
0.5712507963	0.0903225806	0.6432795699
0.5709691644	0.0903225806	0.6438172043
0.5704327822	0.0916666667	0.6438172043
0.5703963637	0.0916666667	0.6440860215
0.5703626275	0.0919354839	0.6440860215
0.5701511502	0.0919354839	0.6448924731
0.5696306229	0.0930107527	0.6448924731
0.5695137978	0.0930107527	0.6451612903
0.5691285133	0.0938172043	0.6451612903
0.5686451793	0.0938172043	0.6459677419
0.5684500933	0.0940860215	0.6459677419
0.5683913827	0.0940860215	0.6462365591
0.5677691698	0.0946236559	0.6462365591
0.5677552223	0.0946236559	0.6465053763
0.5675657392	0.0948924731	0.6465053763
0.5673395991	0.0948924731	0.6473118280
0.5668842793	0.0956989247	0.6473118280
0.5665313005	0.0956989247	0.6478494624
0.5661777854	0.0962365591	0.6478494624
0.5657225251	0.0962365591	0.6483870968
0.5657165647	0.0965053763	0.6483870968
0.5655407906	0.0965053763	0.6486559140
0.5654757023	0.0967741935	0.6486559140
0.5654082894	0.0967741935	0.6489247312
0.5652605295	0.0970430108	0.6489247312
0.5652384162	0.0970430108	0.6491935484
0.5643345714	0.0978494624	0.6491935484
0.5641283393	0.0978494624	0.6494623656
0.5641278625	0.0981182796	0.6494623656
0.5638993979	0.0981182796	0.6497311828
0.5638262630	0.0986559140	0.6497311828
0.5636090040	0.0986559140	0.6502688172
0.5635882616	0.0986559140	0.6508064516
0.5634442568	0.0994623656	0.6508064516
0.5633037686	0.0994623656	0.6510752688
0.5627897978	0.1000000000	0.6510752688
0.5627714992	0.1000000000	0.6513440860
0.5626542568	0.1005376344	0.6513440860
0.5625338554	0.1005376344	0.6518817204
0.5624046326	0.1008064516	0.6518817204
0.5623141527	0.1008064516	0.6521505376
0.5619378090	0.1013440860	0.6521505376
0.5619373918	0.1013440860	0.6524193548
0.5616403222	0.1013440860	0.6529569892
0.5615718961	0.1016129032	0.6529569892
0.5613743067	0.1016129032	0.6534946237
0.5612329841	0.1018817204	0.6534946237
0.5612092614	0.1018817204	0.6540322581
0.5608273149	0.1021505376	0.6540322581
0.5608065128	0.1021505376	0.6543010753
0.5606983304	0.1024193548	0.6543010753
0.5603278875	0.1024193548	0.6548387097
0.5602642298	0.1026881720	0.6548387097
0.5602179766	0.1032258065	0.6548387097
0.5596047044	0.1045698925	0.6548387097
0.5595892668	0.1045698925	0.6551075269
0.5593690872	0.1051075269	0.6551075269
0.5592940450	0.1051075269	0.6553763441
0.5585631728	0.1059139785	0.6553763441
0.5584875345	0.1059139785	0.6556451613
0.5583198071	0.1064516129	0.6556451613
0.5580080748	0.1064516129	0.6561827957
0.5579614043	0.1067204301	0.6561827957
0.5579212904	0.1067204301	0.6567204301
0.5577569604	0.1069892473	0.6567204301
0.5576337576	0.1069892473	0.6569892473
0.5567975044	0.1072580645	0.6569892473
0.5567616820	0.1072580645	0.6572580645
0.5567560792	0.1075268817	0.6572580645
0.5563402772	0.1075268817	0.6577956989
0.5560978651	0.1080645161	0.6577956989
0.5554267764	0.1080645161	0.6583333333
0.5549960732	0.1091397849	0.6583333333
0.5546312332	0.1091397849	0.6591397849
0.5543962717	0.1096774194	0.6591397849
0.5543044209	0.1096774194	0.6594086022
0.5542727113	0.1099462366	0.6594086022
0.5541425347	0.1099462366	0.6596774194
0.5537376404	0.1102150538	0.6596774194
0.5536320806	0.1102150538	0.6604838710
0.5535780191	0.1104838710	0.6604838710
0.5531978607	0.1104838710	0.6607526882
0.5531836152	0.1107526882	0.6607526882
0.5527379513	0.1107526882	0.6610215054
0.5526279807	0.1110215054	0.6610215054
0.5517449379	0.1110215054	0.6626344086
0.5513961315	0.1112903226	0.6626344086
0.5513695478	0.1112903226	0.6629032258
0.5509831309	0.1115591398	0.6629032258
0.5509772897	0.1115591398	0.6631720430
0.5505601168	0.1123655914	0.6631720430
0.5504742861	0.1123655914	0.6634408602
0.5503261089	0.1126344086	0.6634408602
0.5501214266	0.1126344086	0.6637096774
0.5500500202	0.1129032258	0.6637096774
0.5499470234	0.1129032258	0.6639784946
0.5489577651	0.1145161290	0.6639784946
0.5486670732	0.1145161290	0.6645161290
0.5478421450	0.1150537634	0.6645161290
0.5478408337	0.1150537634	0.6647849462
0.5471894741	0.1163978495	0.6647849462
0.5470562577	0.1163978495	0.6650537634
0.5469890237	0.1166666667	0.6650537634
0.5467857122	0.1166666667	0.6655913978
0.5462724566	0.1172043011	0.6655913978
0.5461694598	0.1172043011	0.6658602151
0.5460571051	0.1177419355	0.6658602151
0.5459822416	0.1177419355	0.6661290323
0.5455868840	0.1188172043	0.6661290323
0.5452791452	0.1188172043	0.6666666667
0.5452127457	0.1190860215	0.6666666667
0.5450310111	0.1190860215	0.6669354839
0.5447254777	0.1196236559	0.6669354839
0.5444536209	0.1196236559	0.6674731183
0.5444054008	0.1198924731	0.6674731183
0.5441840291	0.1198924731	0.6677419355
0.5440927148	0.1201612903	0.6677419355
0.5440127254	0.1201612903	0.6680107527
0.5438278913	0.1206989247	0.6680107527
0.5437938571	0.1206989247	0.6685483871
0.5436695218	0.1209677419	0.6685483871
0.5436469913	0.1209677419	0.6688172043
0.5429703593	0.1217741935	0.6688172043
0.5428584218	0.1217741935	0.6690860215
0.5423566699	0.1225806452	0.6690860215
0.5420007110	0.1225806452	0.6698924731
0.5419163108	0.1228494624	0.6698924731
0.5418038368	0.1228494624	0.6701612903
0.5412147045	0.1233870968	0.6701612903
0.5410730243	0.1233870968	0.6704301075
0.5410059094	0.1236559140	0.6704301075
0.5409994125	0.1236559140	0.6709677419
0.5408318639	0.1239247312	0.6709677419
0.5407359600	0.1239247312	0.6715053763
0.5406337380	0.1244623656	0.6715053763
0.5402240753	0.1244623656	0.6725806452
0.5396660566	0.1260752688	0.6725806452
0.5394738913	0.1260752688	0.6731182796
0.5382727385	0.1260752688	0.6750000000
0.5382535458	0.1263440860	0.6750000000
0.5380413532	0.1263440860	0.6752688172
0.5380137563	0.1268817204	0.6752688172
0.5378938913	0.1274193548	0.6752688172
0.5378398299	0.1274193548	0.6755376344
0.5377396345	0.1276881720	0.6755376344
0.5373268127	0.1276881720	0.6760752688
0.5370253921	0.1279569892	0.6760752688
0.5366150141	0.1279569892	0.6771505376
0.5359255672	0.1287634409	0.6771505376
0.5355284810	0.1287634409	0.6776881720
0.5353017449	0.1293010753	0.6776881720
0.5352477431	0.1293010753	0.6779569892
0.5347465277	0.1298387097	0.6779569892
0.5345805287	0.1298387097	0.6784946237
0.5345791578	0.1301075269	0.6784946237
0.5345166922	0.1301075269	0.6787634409
0.5341930985	0.1303763441	0.6787634409
0.5336402655	0.1303763441	0.6793010753
0.5332934856	0.1311827957	0.6793010753
0.5332192779	0.1311827957	0.6798387097
0.5329674482	0.1317204301	0.6798387097
0.5326129794	0.1317204301	0.6801075269
0.5323531628	0.1325268817	0.6801075269
0.5314382315	0.1325268817	0.6819892473
0.5308669209	0.1330645161	0.6819892473
0.5299857855	0.1330645161	0.6827956989
0.5297860503	0.1341397849	0.6827956989
0.5297099948	0.1341397849	0.6830645161
0.5296834111	0.1341397849	0.6836021505
0.5291039944	0.1346774194	0.6836021505
0.5290349126	0.1346774194	0.6838709677
0.5289993286	0.1352150538	0.6838709677
0.5281736255	0.1352150538	0.6849462366
0.5277080536	0.1354838710	0.6849462366
0.5271108150	0.1354838710	0.6860215054
0.5271074176	0.1357526882	0.6860215054
0.5270500779	0.1357526882	0.6862903226
0.5269807577	0.1360215054	0.6862903226
0.5265663862	0.1360215054	0.6870967742
0.5264747739	0.1368279570	0.6870967742
0.5261811614	0.1368279570	0.6876344086
0.5261403322	0.1370967742	0.6876344086
0.5260210037	0.1370967742	0.6879032258
0.5258324742	0.1379032258	0.6879032258
0.5256891847	0.1379032258	0.6887096774
0.5256320238	0.1381720430	0.6887096774
0.5253581405	0.1381720430	0.6889784946
0.5252824426	0.1384408602	0.6889784946
0.5249147415	0.1384408602	0.6895161290
0.5247766376	0.1389784946	0.6895161290
0.5246527195	0.1389784946	0.6900537634
0.5246316791	0.1392473118	0.6900537634
0.5244103074	0.1392473118	0.6905913978
0.5240620375	0.1392473118	0.6911290323
0.5240158439	0.1395161290	0.6911290323
0.5239844918	0.1400537634	0.6911290323
0.5239608288	0.1403225806	0.6911290323
0.5239044428	0.1403225806	0.6913978495
0.5236502886	0.1411290323	0.6913978495
0.5236451030	0.1411290323	0.6919354839
0.5233870149	0.1411290323	0.6922043011
0.5232782960	0.1413978495	0.6922043011
0.5232479572	0.1413978495	0.6924731183
0.5232249498	0.1416666667	0.6924731183
0.5231067538	0.1416666667	0.6927419355
0.5230554342	0.1419354839	0.6927419355
0.5227202177	0.1419354839	0.6932795699
0.5225458145	0.1424731183	0.6932795699
0.5222227573	0.1424731183	0.6940860215
0.5221900344	0.1427419355	0.6940860215
0.5220806599	0.1427419355	0.6946236559
0.5220525265	0.1430107527	0.6946236559
0.5211258531	0.1430107527	0.6959677419
0.5205414295	0.1438172043	0.6959677419
0.5204620957	0.1438172043	0.6962365591
0.5202162266	0.1446236559	0.6962365591
0.5199184418	0.1446236559	0.6967741935
0.5197267532	0.1446236559	0.6970430108
0.5194903016	0.1448924731	0.6970430108
0.5193579793	0.1448924731	0.6975806452
0.5192522407	0.1456989247	0.6975806452
0.5190333128	0.1456989247	0.6981182796
0.5187889934	0.1459677419	0.6981182796
0.5187439919	0.1459677419	0.6983870968
0.5187071562	0.1462365591	0.6983870968
0.5179421306	0.1462365591	0.6989247312
0.5177939534	0.1465053763	0.6989247312
0.5173513293	0.1465053763	0.6997311828
0.5171466470	0.1467741935	0.6997311828
0.5171213150	0.1467741935	0.7000000000
0.5169983506	0.1475806452	0.7000000000
0.5169602633	0.1475806452	0.7005376344
0.5167561769	0.1475806452	0.7010752688
0.5166731477	0.1478494624	0.7010752688
0.5164645910	0.1478494624	0.7016129032
0.5162549019	0.1489247312	0.7016129032
0.5161161423	0.1489247312	0.7024193548
0.5159509778	0.1494623656	0.7024193548
0.5155678988	0.1494623656	0.7029569892
0.5154227018	0.1497311828	0.7029569892
0.5151717067	0.1497311828	0.7032258065
0.5148798823	0.1500000000	0.7032258065
0.5147255063	0.1500000000	0.7037634409
0.5144269466	0.1505376344	0.7037634409
0.5143781304	0.1510752688	0.7037634409
0.5143221021	0.1513440860	0.7037634409
0.5141512752	0.1513440860	0.7040322581
0.5139783025	0.1518817204	0.7040322581
0.5138031840	0.1518817204	0.7043010753
0.5131467581	0.1526881720	0.7043010753
0.5127764344	0.1526881720	0.7048387097
0.5125097036	0.1532258065	0.7048387097
0.5122284293	0.1532258065	0.7051075269
0.5116811395	0.1545698925	0.7051075269
0.5116622448	0.1545698925	0.7053763441
0.5113984346	0.1561827957	0.7053763441
0.5111819506	0.1561827957	0.7056451613
0.5111458898	0.1567204301	0.7056451613
0.5108703971	0.1567204301	0.7061827957
0.5108294487	0.1569892473	0.7061827957
0.5108010173	0.1569892473	0.7064516129
0.5104194283	0.1572580645	0.7064516129
0.5104033351	0.1572580645	0.7069892473
0.5103853941	0.1575268817	0.7069892473
0.5102993846	0.1575268817	0.7072580645
0.5102903247	0.1577956989	0.7072580645
0.5102503300	0.1577956989	0.7077956989
0.5100736022	0.1577956989	0.7080645161
0.5099645257	0.1583333333	0.7080645161
0.5098293424	0.1583333333	0.7083333333
0.5098015666	0.1588709677	0.7083333333
0.5097020268	0.1588709677	0.7086021505
0.5095607638	0.1588709677	0.7091397849
0.5094198585	0.1588709677	0.7096774194
0.5093034506	0.1594086022	0.7096774194
0.5092598200	0.1594086022	0.7099462366
0.5089964271	0.1596774194	0.7099462366
0.5089010000	0.1596774194	0.7102150538
0.5084301233	0.1604838710	0.7102150538
0.5081122518	0.1604838710	0.7104838710
0.5078454018	0.1612903226	0.7104838710
0.5066882968	0.1612903226	0.7120967742
0.5062651634	0.1618279570	0.7120967742
0.5061925650	0.1623655914	0.7120967742
0.5060957074	0.1629032258	0.7120967742
0.5059125423	0.1629032258	0.7126344086
0.5056189895	0.1631720430	0.7126344086
0.5054206252	0.1631720430	0.7131720430
0.5051974058	0.1634408602	0.7131720430
0.5049280524	0.1634408602	0.7134408602
0.5047276616	0.1637096774	0.7134408602
0.5046777725	0.1637096774	0.7137096774
0.5044485331	0.1639784946	0.7137096774
0.5039730668	0.1639784946	0.7145161290
0.5028674603	0.1658602151	0.7145161290
0.5028132796	0.1658602151	0.7147849462
0.5024158359	0.1669354839	0.7147849462
0.5020708442	0.1669354839	0.7150537634
0.5019667745	0.1677419355	0.7150537634
0.5014784932	0.1677419355	0.7153225806
0.5011646748	0.1682795699	0.7153225806
0.5009965897	0.1682795699	0.7155913978
0.5005643964	0.1690860215	0.7155913978
0.4995571673	0.1690860215	0.7177419355
0.4995541275	0.1693548387	0.7177419355
0.4992186129	0.1693548387	0.7185483871
0.4989999235	0.1701612903	0.7185483871
0.4988705516	0.1701612903	0.7188172043
0.4987944365	0.1706989247	0.7188172043
0.4986246526	0.1706989247	0.7193548387
0.4983904958	0.1712365591	0.7193548387
0.4983864129	0.1712365591	0.7196236559
0.4978823066	0.1725806452	0.7196236559
0.4977642000	0.1725806452	0.7198924731
0.4975199401	0.1733870968	0.7198924731
0.4975160956	0.1733870968	0.7201612903
0.4974252880	0.1736559140	0.7201612903
0.4974211752	0.1736559140	0.7204301075
0.4971263707	0.1744623656	0.7204301075
0.4969850183	0.1744623656	0.7206989247
0.4968795180	0.1747311828	0.7206989247
0.4968299568	0.1747311828	0.7209677419
0.4966228902	0.1760752688	0.7209677419
0.4966080487	0.1760752688	0.7212365591
0.4965212941	0.1763440860	0.7212365591
0.4957967997	0.1763440860	0.7215053763
0.4956832826	0.1766129032	0.7215053763
0.4955835640	0.1766129032	0.7217741935
0.4955625832	0.1768817204	0.7217741935
0.4955186844	0.1768817204	0.7220430108
0.4953835011	0.1771505376	0.7220430108
0.4952473044	0.1771505376	0.7223118280
0.4948859513	0.1776881720	0.7223118280
0.4948045611	0.1776881720	0.7225806452
0.4947130680	0.1784946237	0.7225806452
0.4945430756	0.1784946237	0.7228494624
0.4940233827	0.1784946237	0.7236559140
0.4939669371	0.1784946237	0.7239247312
0.4939495027	0.1787634409	0.7239247312
0.4939043522	0.1787634409	0.7241935484
0.4931702018	0.1795698925	0.7241935484
0.4931516349	0.1795698925	0.7244623656
0.4931076765	0.1798387097	0.7244623656
0.4930234253	0.1798387097	0.7250000000
0.4928023517	0.1803763441	0.7250000000
0.4926467836	0.1803763441	0.7252688172
0.4922194183	0.1809139785	0.7252688172
0.4920755029	0.1809139785	0.7255376344
0.4918955266	0.1811827957	0.7255376344
0.4913703501	0.1811827957	0.7260752688
0.4913445115	0.1811827957	0.7266129032
0.4912159741	0.1817204301	0.7266129032
0.4907684028	0.1817204301	0.7274193548
0.4906536937	0.1819892473	0.7274193548
0.4896760881	0.1819892473	0.7290322581
0.4894605577	0.1827956989	0.7290322581
0.4892041087	0.1827956989	0.7298387097
0.4889264107	0.1833333333	0.7298387097
0.4886187613	0.1833333333	0.7303763441
0.4884300232	0.1838709677	0.7303763441
0.4883934557	0.1838709677	0.7306451613
0.4880340397	0.1844086022	0.7306451613
0.4879934788	0.1844086022	0.7309139785
0.4878080785	0.1852150538	0.7309139785
0.4875712097	0.1852150538	0.7311827957
0.4870215952	0.1860215054	0.7311827957
0.4867431819	0.1860215054	0.7319892473
0.4859174192	0.1873655914	0.7319892473
0.4858157635	0.1873655914	0.7325268817
0.4856183231	0.1876344086	0.7325268817
0.4855931401	0.1876344086	0.7327956989
0.4852948189	0.1881720430	0.7327956989
0.4850398004	0.1881720430	0.7341397849
0.4845631421	0.1889784946	0.7341397849
0.4843912423	0.1889784946	0.7344086022
0.4842205644	0.1892473118	0.7344086022
0.4840635955	0.1892473118	0.7346774194
0.4839097857	0.1895161290	0.7346774194
0.4838977754	0.1895161290	0.7349462366
0.4834432006	0.1905913978	0.7349462366
0.4832431376	0.1905913978	0.7354838710
0.4831140041	0.1905913978	0.7360215054
0.4828309417	0.1913978495	0.7360215054
0.4826974571	0.1913978495	0.7362903226
0.4823241234	0.1922043011	0.7362903226
0.4822420478	0.1922043011	0.7365591398
0.4821580946	0.1924731183	0.7365591398
0.4820330441	0.1924731183	0.7370967742
0.4817317128	0.1927419355	0.7370967742
0.4817145467	0.1927419355	0.7373655914
0.4815982878	0.1930107527	0.7373655914
0.4813329875	0.1930107527	0.7376344086
0.4812510312	0.1935483871	0.7376344086
0.4811699986	0.1935483871	0.7384408602
0.4810746908	0.1943548387	0.7384408602
0.4809018672	0.1943548387	0.7387096774
0.4805746973	0.1951612903	0.7387096774
0.4805603623	0.1951612903	0.7389784946
0.4799555242	0.1959677419	0.7389784946
0.4797776043	0.1959677419	0.7392473118
0.4790788889	0.1967741935	0.7392473118
0.4786317945	0.1967741935	0.7400537634
0.4779746532	0.1975806452	0.7400537634
0.4775283039	0.1975806452	0.7405913978
0.4773907959	0.1978494624	0.7405913978
0.4771334827	0.1978494624	0.7408602151
0.4766767025	0.1986559140	0.7408602151
0.4765654504	0.1986559140	0.7411290323
0.4763564169	0.1991935484	0.7411290323
0.4760492146	0.1991935484	0.7419354839
0.4756380618	0.2000000000	0.7419354839
0.4753749073	0.2000000000	0.7424731183
0.4751897752	0.2005376344	0.7424731183
0.4751183689	0.2005376344	0.7427419355
0.4750394821	0.2010752688	0.7427419355
0.4738165736	0.2010752688	0.7443548387
0.4731873572	0.2021505376	0.7443548387
0.4724203646	0.2021505376	0.7451612903
0.4722932279	0.2024193548	0.7451612903
0.4720308781	0.2024193548	0.7454301075
0.4714648426	0.2032258065	0.7454301075
0.4713820815	0.2032258065	0.7459677419
0.4705313146	0.2043010753	0.7459677419
0.4700758159	0.2043010753	0.7462365591
0.4699384868	0.2045698925	0.7462365591
0.4699111581	0.2045698925	0.7465053763
0.4698890150	0.2048387097	0.7465053763
0.4696317911	0.2048387097	0.7467741935
0.4693747759	0.2056451613	0.7467741935
0.4691781104	0.2056451613	0.7473118280
0.4690799713	0.2061827957	0.7473118280
0.4690034986	0.2061827957	0.7475806452
0.4689241648	0.2064516129	0.7475806452
0.4688197076	0.2064516129	0.7478494624
0.4686188996	0.2069892473	0.7478494624
0.4684847891	0.2069892473	0.7481182796
0.4684772491	0.2072580645	0.7481182796
0.4684316814	0.2072580645	0.7483870968
0.4684183300	0.2075268817	0.7483870968
0.4681061208	0.2075268817	0.7500000000
0.4671780467	0.2086021505	0.7500000000
0.4669436812	0.2086021505	0.7502688172
0.4667590261	0.2091397849	0.7502688172
0.4660824537	0.2091397849	0.7510752688
0.4660052955	0.2094086022	0.7510752688
0.4658467174	0.2094086022	0.7516129032
0.4654844105	0.2102150538	0.7516129032
0.4649577737	0.2102150538	0.7521505376
0.4642956555	0.2107526882	0.7521505376
0.4640964270	0.2107526882	0.7526881720
0.4639030099	0.2115591398	0.7526881720
0.4636103213	0.2115591398	0.7534946237
0.4634539783	0.2120967742	0.7534946237
0.4633724093	0.2120967742	0.7540322581
0.4632516801	0.2123655914	0.7540322581
0.4629740417	0.2123655914	0.7545698925
0.4626341462	0.2123655914	0.7548387097
0.4626216888	0.2126344086	0.7548387097
0.4625888169	0.2126344086	0.7551075269
0.4625241458	0.2129032258	0.7551075269
0.4624883831	0.2129032258	0.7553763441
0.4622258544	0.2134408602	0.7553763441
0.4621449709	0.2134408602	0.7556451613
0.4621106088	0.2137096774	0.7556451613
0.4619627595	0.2137096774	0.7559139785
0.4618054926	0.2139784946	0.7559139785
0.4614226818	0.2139784946	0.7567204301
0.4614154100	0.2142473118	0.7567204301
0.4611052871	0.2142473118	0.7569892473
0.4604539573	0.2153225806	0.7569892473
0.4602423310	0.2153225806	0.7572580645
0.4601130486	0.2155913978	0.7572580645
0.4599976242	0.2155913978	0.7577956989
0.4599161148	0.2158602151	0.7577956989
0.4596176147	0.2158602151	0.7586021505
0.4594604373	0.2166666667	0.7586021505
0.4594558477	0.2172043011	0.7586021505
0.4593046606	0.2174731183	0.7586021505
0.4591372311	0.2174731183	0.7591397849
0.4587886930	0.2177419355	0.7591397849
0.4584499896	0.2177419355	0.7596774194
0.4583960772	0.2177419355	0.7602150538
0.4583680332	0.2180107527	0.7602150538
0.4580900371	0.2180107527	0.7607526882
0.4580332637	0.2185483871	0.7607526882
0.4576007128	0.2185483871	0.7610215054
0.4574658871	0.2188172043	0.7610215054
0.4572496414	0.2188172043	0.7615591398
0.4565379918	0.2193548387	0.7615591398
0.4563384056	0.2193548387	0.7620967742
0.4561029971	0.2201612903	0.7620967742
0.4557911754	0.2201612903	0.7623655914
0.4551770985	0.2212365591	0.7623655914
0.4550612271	0.2212365591	0.7626344086
0.4550361037	0.2215053763	0.7626344086
0.4550239742	0.2215053763	0.7629032258
0.4549386203	0.2217741935	0.7629032258
0.4547691345	0.2217741935	0.7631720430
0.4542630017	0.2223118280	0.7631720430
0.4542146623	0.2223118280	0.7634408602
0.4539959133	0.2225806452	0.7634408602
0.4538805783	0.2225806452	0.7639784946
0.4537169635	0.2225806452	0.7645161290
0.4535769522	0.2231182796	0.7645161290
0.4534866214	0.2231182796	0.7647849462
0.4534432590	0.2233870968	0.7647849462
0.4531009793	0.2233870968	0.7653225806
0.4526957572	0.2233870968	0.7658602151
0.4523820877	0.2239247312	0.7658602151
0.4520373046	0.2239247312	0.7666666667
0.4520056844	0.2241935484	0.7666666667
0.4519361258	0.2241935484	0.7672043011
0.4512324631	0.2250000000	0.7672043011
0.4511784315	0.2250000000	0.7674731183
0.4509337246	0.2260752688	0.7674731183
0.4508798122	0.2260752688	0.7680107527
0.4508707821	0.2260752688	0.7685483871
0.4508404434	0.2263440860	0.7685483871
0.4505890906	0.2263440860	0.7688172043
0.4504272640	0.2266129032	0.7688172043
0.4502975643	0.2266129032	0.7690860215
0.4499407411	0.2279569892	0.7690860215
0.4499048889	0.2279569892	0.7693548387
0.4497304559	0.2282258065	0.7693548387
0.4494480491	0.2282258065	0.7698924731
0.4491311610	0.2290322581	0.7698924731
0.4489326477	0.2290322581	0.7704301075
0.4483397603	0.2298387097	0.7704301075
0.4482561350	0.2298387097	0.7706989247
0.4478310347	0.2303763441	0.7706989247
0.4477431178	0.2303763441	0.7712365591
0.4477362931	0.2303763441	0.7717741935
0.4474906623	0.2303763441	0.7720430108
0.4473202229	0.2309139785	0.7720430108
0.4471010268	0.2309139785	0.7728494624
0.4469188452	0.2322580645	0.7728494624
0.4462475181	0.2322580645	0.7750000000
0.4460728467	0.2325268817	0.7750000000
0.4460667074	0.2325268817	0.7752688172
0.4459993839	0.2327956989	0.7752688172
0.4459777474	0.2327956989	0.7755376344
0.4454663098	0.2333333333	0.7755376344
0.4449996352	0.2333333333	0.7766129032
0.4449430704	0.2336021505	0.7766129032
0.4447813332	0.2336021505	0.7774193548
0.4442610443	0.2341397849	0.7774193548
0.4440940619	0.2341397849	0.7779569892
0.4440664947	0.2346774194	0.7779569892
0.4436390698	0.2346774194	0.7784946237
0.4434254766	0.2352150538	0.7784946237
0.4434243441	0.2352150538	0.7787634409
0.4434140325	0.2354838710	0.7787634409
0.4432288110	0.2354838710	0.7790322581
0.4432208538	0.2357526882	0.7790322581
0.4430023730	0.2357526882	0.7795698925
0.4426190257	0.2365591398	0.7795698925
0.4425936341	0.2365591398	0.7798387097
0.4425754249	0.2368279570	0.7798387097
0.4425721765	0.2368279570	0.7801075269
0.4421383739	0.2376344086	0.7801075269
0.4421190619	0.2376344086	0.7803763441
0.4418772459	0.2381720430	0.7803763441
0.4415360689	0.2381720430	0.7814516129
0.4414760768	0.2387096774	0.7814516129
0.4414758384	0.2387096774	0.7817204301
0.4412158728	0.2395161290	0.7817204301
0.4409136474	0.2395161290	0.7819892473
0.4401549101	0.2403225806	0.7819892473
0.4398963153	0.2403225806	0.7822580645
0.4398666620	0.2405913978	0.7822580645
0.4398034513	0.2405913978	0.7825268817
0.4397394061	0.2408602151	0.7825268817
0.4396952987	0.2408602151	0.7827956989
0.4394833148	0.2411290323	0.7827956989
0.4393467009	0.2411290323	0.7830645161
0.4387110174	0.2419354839	0.7830645161
0.4386918545	0.2419354839	0.7833333333
0.4385401309	0.2422043011	0.7833333333
0.4382013381	0.2422043011	0.7838709677
0.4377746880	0.2432795699	0.7838709677
0.4374831021	0.2432795699	0.7841397849
0.4373853803	0.2438172043	0.7841397849
0.4372406900	0.2438172043	0.7846774194
0.4372066855	0.2440860215	0.7846774194
0.4371850193	0.2440860215	0.7852150538
0.4370563626	0.2443548387	0.7852150538
0.4364926219	0.2443548387	0.7862903226
0.4361127615	0.2446236559	0.7862903226
0.4359775782	0.2446236559	0.7865591398
0.4355704486	0.2451612903	0.7865591398
0.4354915917	0.2451612903	0.7868279570
0.4352603853	0.2454301075	0.7868279570
0.4352320731	0.2454301075	0.7870967742
0.4351693094	0.2456989247	0.7870967742
0.4351171255	0.2456989247	0.7873655914
0.4347492158	0.2465053763	0.7873655914
0.4347167909	0.2465053763	0.7876344086
0.4343226254	0.2467741935	0.7876344086
0.4341424406	0.2467741935	0.7879032258
0.4331144691	0.2481182796	0.7879032258
0.4327625930	0.2481182796	0.7884408602
0.4324270785	0.2486559140	0.7884408602
0.4323178828	0.2486559140	0.7887096774
0.4315963089	0.2505376344	0.7887096774
0.4314594865	0.2505376344	0.7889784946
0.4314588606	0.2508064516	0.7889784946
0.4314061403	0.2508064516	0.7892473118
0.4310579300	0.2516129032	0.7892473118
0.4310205877	0.2516129032	0.7897849462
0.4309142530	0.2518817204	0.7897849462
0.4307804406	0.2518817204	0.7900537634
0.4305085540	0.2521505376	0.7900537634
0.4304730594	0.2521505376	0.7903225806
0.4304676354	0.2524193548	0.7903225806
0.4302407503	0.2524193548	0.7908602151
0.4301993251	0.2524193548	0.7913978495
0.4297674298	0.2532258065	0.7913978495
0.4296891391	0.2532258065	0.7919354839
0.4295316935	0.2532258065	0.7924731183
0.4292898178	0.2532258065	0.7930107527
0.4282727838	0.2556451613	0.7930107527
0.4277451634	0.2556451613	0.7938172043
0.4275895357	0.2559139785	0.7938172043
0.4273211360	0.2559139785	0.7940860215
0.4272028506	0.2561827957	0.7940860215
0.4271445870	0.2561827957	0.7946236559
0.4270860851	0.2564516129	0.7946236559
0.4268233180	0.2564516129	0.7948924731
0.4260313809	0.2577956989	0.7948924731
0.4259780645	0.2577956989	0.7954301075
0.4256621897	0.2583333333	0.7954301075
0.4254469872	0.2583333333	0.7965053763
0.4253918827	0.2583333333	0.7970430108
0.4253343046	0.2586021505	0.7970430108
0.4250320196	0.2586021505	0.7975806452
0.4247331023	0.2591397849	0.7975806452
0.4245014191	0.2591397849	0.7981182796
0.4239181578	0.2604838710	0.7981182796
0.4237934947	0.2604838710	0.7986559140
0.4233859181	0.2610215054	0.7986559140
0.4229801893	0.2610215054	0.7991935484
0.4225058258	0.2623655914	0.7991935484
0.4219047129	0.2623655914	0.8000000000
0.4218237996	0.2631720430	0.8000000000
0.4217255712	0.2631720430	0.8002688172
0.4215629995	0.2634408602	0.8002688172
0.4214792848	0.2634408602	0.8005376344
0.4214382172	0.2637096774	0.8005376344
0.4212248325	0.2637096774	0.8008064516
0.4211145341	0.2642473118	0.8008064516
0.4209023714	0.2642473118	0.8010752688
0.4208233356	0.2647849462	0.8010752688
0.4206269979	0.2647849462	0.8013440860
0.4205613732	0.2650537634	0.8013440860
0.4205255210	0.2650537634	0.8016129032
0.4200355411	0.2655913978	0.8016129032
0.4198380709	0.2655913978	0.8018817204
0.4189600646	0.2680107527	0.8018817204
0.4188075066	0.2680107527	0.8024193548
0.4185731709	0.2680107527	0.8026881720
0.4185135067	0.2682795699	0.8026881720
0.4179491401	0.2682795699	0.8040322581
0.4179123044	0.2685483871	0.8040322581
0.4173993468	0.2685483871	0.8051075269
0.4173407853	0.2688172043	0.8051075269
0.4172515869	0.2688172043	0.8053763441
0.4167020917	0.2693548387	0.8053763441
0.4166435897	0.2693548387	0.8056451613
0.4165589809	0.2696236559	0.8056451613
0.4160901010	0.2696236559	0.8059139785
0.4158464670	0.2698924731	0.8059139785
0.4155861437	0.2698924731	0.8061827957
0.4152317047	0.2704301075	0.8061827957
0.4150446355	0.2704301075	0.8064516129
0.4149891138	0.2704301075	0.8069892473
0.4147751331	0.2704301075	0.8077956989
0.4146448076	0.2706989247	0.8077956989
0.4141575396	0.2706989247	0.8080645161
0.4140958488	0.2709677419	0.8080645161
0.4138076305	0.2709677419	0.8088709677
0.4137072265	0.2712365591	0.8088709677
0.4134591520	0.2712365591	0.8091397849
0.4131539166	0.2720430108	0.8091397849
0.4131001830	0.2720430108	0.8094086022
0.4129960835	0.2725806452	0.8094086022
0.4126613140	0.2725806452	0.8096774194
0.4122017026	0.2733870968	0.8096774194
0.4119839966	0.2733870968	0.8104838710
0.4119552970	0.2736559140	0.8104838710
0.4118117988	0.2736559140	0.8107526882
0.4114167094	0.2741935484	0.8107526882
0.4113813043	0.2741935484	0.8110215054
0.4112711847	0.2741935484	0.8115591398
0.4111422598	0.2741935484	0.8120967742
0.4109030068	0.2747311828	0.8120967742
0.4108361900	0.2747311828	0.8123655914
0.4108245969	0.2750000000	0.8123655914
0.4108076394	0.2750000000	0.8126344086
0.4107886255	0.2752688172	0.8126344086
0.4105296135	0.2752688172	0.8129032258
0.4104378819	0.2755376344	0.8129032258
0.4102355838	0.2755376344	0.8134408602
0.4101350307	0.2758064516	0.8134408602
0.4100062549	0.2758064516	0.8139784946
0.4096891880	0.2758064516	0.8145161290
0.4095960855	0.2760752688	0.8145161290
0.4092256129	0.2760752688	0.8147849462
0.4089104533	0.2766129032	0.8147849462
0.4087915123	0.2766129032	0.8155913978
0.4087485075	0.2771505376	0.8155913978
0.4082707167	0.2771505376	0.8163978495
0.4080823660	0.2776881720	0.8163978495
0.4080395401	0.2776881720	0.8166666667
0.4079111218	0.2782258065	0.8166666667
0.4078180194	0.2782258065	0.8169354839
0.4076601863	0.2787634409	0.8169354839
0.4076052010	0.2787634409	0.8174731183
0.4073516130	0.2793010753	0.8174731183
0.4072349072	0.2793010753	0.8180107527
0.4070504904	0.2795698925	0.8180107527
0.4065885842	0.2795698925	0.8196236559
0.4064940512	0.2798387097	0.8196236559
0.4062807858	0.2798387097	0.8198924731
0.4054745436	0.2809139785	0.8198924731
0.4053166211	0.2809139785	0.8204301075
0.4052545428	0.2811827957	0.8204301075
0.4045858085	0.2811827957	0.8212365591
0.4038145542	0.2830645161	0.8212365591
0.4037766159	0.2830645161	0.8215053763
0.4029094875	0.2841397849	0.8215053763
0.4028793871	0.2841397849	0.8217741935
0.4026973844	0.2844086022	0.8217741935
0.4018721879	0.2844086022	0.8223118280
0.4003491998	0.2857526882	0.8223118280
0.3994852602	0.2857526882	0.8241935484
0.3993609548	0.2865591398	0.8241935484
0.3986376822	0.2865591398	0.8244623656
0.3979732394	0.2873655914	0.8244623656
0.3979455531	0.2873655914	0.8247311828
0.3979454041	0.2876344086	0.8247311828
0.3976259530	0.2876344086	0.8250000000
0.3975340724	0.2879032258	0.8250000000
0.3969232142	0.2879032258	0.8255376344
0.3961449265	0.2889784946	0.8255376344
0.3960862756	0.2889784946	0.8258064516
0.3960437775	0.2895161290	0.8258064516
0.3957092166	0.2900537634	0.8258064516
0.3952990472	0.2900537634	0.8260752688
0.3949502110	0.2911290323	0.8260752688
0.3945825994	0.2911290323	0.8266129032
0.3939815164	0.2916666667	0.8266129032
0.3939666748	0.2916666667	0.8268817204
0.3937579393	0.2924731183	0.8268817204
0.3937079906	0.2924731183	0.8271505376
0.3935160637	0.2927419355	0.8271505376
0.3933387101	0.2927419355	0.8274193548
0.3932525218	0.2930107527	0.8274193548
0.3931609690	0.2930107527	0.8279569892
0.3928287029	0.2932795699	0.8279569892
0.3925344050	0.2932795699	0.8282258065
0.3924715221	0.2932795699	0.8287634409
0.3922158778	0.2935483871	0.8287634409
0.3919273615	0.2935483871	0.8295698925
0.3919046521	0.2938172043	0.8295698925
0.3914910853	0.2938172043	0.8309139785
0.3913292885	0.2940860215	0.8309139785
0.3908485770	0.2940860215	0.8317204301
0.3908289075	0.2940860215	0.8322580645
0.3902696967	0.2951612903	0.8322580645
0.3902587295	0.2951612903	0.8325268817
0.3900623024	0.2959677419	0.8325268817
0.3899009526	0.2959677419	0.8330645161
0.3898941875	0.2962365591	0.8330645161
0.3896002769	0.2962365591	0.8344086022
0.3895629942	0.2967741935	0.8344086022
0.3893589675	0.2967741935	0.8346774194
0.3888758719	0.2973118280	0.8346774194
0.3888148069	0.2973118280	0.8349462366
0.3885024786	0.2978494624	0.8349462366
0.3881286979	0.2978494624	0.8352150538
0.3872514367	0.2997311828	0.8352150538
0.3872236907	0.2997311828	0.8360215054
0.3865661621	0.3005376344	0.8360215054
0.3855915070	0.3005376344	0.8368279570
0.3850789666	0.3016129032	0.8368279570
0.3850156367	0.3016129032	0.8370967742
0.3850115240	0.3018817204	0.8370967742
0.3843883574	0.3018817204	0.8376344086
0.3838527799	0.3029569892	0.8376344086
0.3835093677	0.3029569892	0.8384408602
0.3833101690	0.3034946237	0.8384408602
0.3832036257	0.3034946237	0.8387096774
0.3828509152	0.3043010753	0.8387096774
0.3827595413	0.3043010753	0.8395161290
0.3826613426	0.3045698925	0.8395161290
0.3819976747	0.3045698925	0.8403225806
0.3819263875	0.3048387097	0.8403225806
0.3818358779	0.3048387097	0.8405913978
0.3816401064	0.3051075269	0.8405913978
0.3815718293	0.3051075269	0.8408602151
0.3805885911	0.3064516129	0.8408602151
0.3805840909	0.3064516129	0.8411290323
0.3803069293	0.3067204301	0.8411290323
0.3802347183	0.3067204301	0.8413978495
0.3800849617	0.3069892473	0.8413978495
0.3798416257	0.3069892473	0.8424731183
0.3798011839	0.3072580645	0.8424731183
0.3789820671	0.3072580645	0.8435483871
0.3786803484	0.3075268817	0.8435483871
0.3782686293	0.3075268817	0.8440860215
0.3777898252	0.3083333333	0.8440860215
0.3772170842	0.3083333333	0.8446236559
0.3764104247	0.3094086022	0.8446236559
0.3760719299	0.3099462366	0.8446236559
0.3759051561	0.3099462366	0.8448924731
0.3752088249	0.3115591398	0.8448924731
0.3748194575	0.3115591398	0.8462365591
0.3747751117	0.3118279570	0.8462365591
0.3744656444	0.3123655914	0.8462365591
0.3736158907	0.3123655914	0.8465053763
0.3734785616	0.3129032258	0.8465053763
0.3733485937	0.3129032258	0.8467741935
0.3733083010	0.3131720430	0.8467741935
0.3719325960	0.3131720430	0.8478494624
0.3718404174	0.3137096774	0.8478494624
0.3716884851	0.3137096774	0.8481182796
0.3711287379	0.3158602151	0.8481182796
0.3705336750	0.3158602151	0.8489247312
0.3698832095	0.3166666667	0.8489247312
0.3696038127	0.3166666667	0.8491935484
0.3695922792	0.3169354839	0.8491935484
0.3695908487	0.3169354839	0.8494623656
0.3694862723	0.3172043011	0.8494623656
0.3693790138	0.3172043011	0.8497311828
0.3688891828	0.3177419355	0.8497311828
0.3688386679	0.3177419355	0.8500000000
0.3686757386	0.3185483871	0.8500000000
0.3686712980	0.3185483871	0.8502688172
0.3686255813	0.3188172043	0.8502688172
0.3683966398	0.3188172043	0.8505376344
0.3683161438	0.3190860215	0.8505376344
0.3681744039	0.3190860215	0.8508064516
0.3673657775	0.3206989247	0.8508064516
0.3669444323	0.3206989247	0.8513440860
0.3668376207	0.3209677419	0.8513440860
0.3665397763	0.3215053763	0.8513440860
0.3664164543	0.3215053763	0.8518817204
0.3659883738	0.3220430108	0.8518817204
0.3656162322	0.3220430108	0.8521505376
0.3653362989	0.3225806452	0.8521505376
0.3645575643	0.3225806452	0.8529569892
0.3643510640	0.3231182796	0.8529569892
0.3643272817	0.3231182796	0.8532258065
0.3633612096	0.3241935484	0.8532258065
0.3628605604	0.3241935484	0.8537634409
0.3627756536	0.3247311828	0.8537634409
0.3621425927	0.3247311828	0.8543010753
0.3617298603	0.3252688172	0.8543010753
0.3612891734	0.3252688172	0.8551075269
0.3612440228	0.3255376344	0.8551075269
0.3606406450	0.3255376344	0.8561827957
0.3605716527	0.3260752688	0.8561827957
0.3604233861	0.3260752688	0.8567204301
0.3602645397	0.3266129032	0.8567204301
0.3602236211	0.3266129032	0.8569892473
0.3600822985	0.3268817204	0.8569892473
0.3600493371	0.3268817204	0.8572580645
0.3595904410	0.3276881720	0.8572580645
0.3594706953	0.3276881720	0.8580645161
0.3590327501	0.3279569892	0.8580645161
0.3587938249	0.3279569892	0.8583333333
0.3584714234	0.3284946237	0.8583333333
0.3583754003	0.3284946237	0.8586021505
0.3582853377	0.3287634409	0.8586021505
0.3582611680	0.3287634409	0.8588709677
0.3580987453	0.3293010753	0.8588709677
0.3578926325	0.3293010753	0.8591397849
0.3578381538	0.3295698925	0.8591397849
0.3578217924	0.3295698925	0.8594086022
0.3574726284	0.3301075269	0.8594086022
0.3572017848	0.3301075269	0.8599462366
0.3571686447	0.3303763441	0.8599462366
0.3569791913	0.3303763441	0.8602150538
0.3561221361	0.3317204301	0.8602150538
0.3557967246	0.3317204301	0.8607526882
0.3556462228	0.3319892473	0.8607526882
0.3556426764	0.3319892473	0.8610215054
0.3552736044	0.3322580645	0.8610215054
0.3551971018	0.3322580645	0.8612903226
0.3547408581	0.3333333333	0.8612903226
0.3545011282	0.3333333333	0.8615591398
0.3544497192	0.3336021505	0.8615591398
0.3541555107	0.3336021505	0.8623655914
0.3540841639	0.3338709677	0.8623655914
0.3539084196	0.3338709677	0.8626344086
0.3534568846	0.3344086022	0.8626344086
0.3534374833	0.3344086022	0.8629032258
0.3533098102	0.3346774194	0.8629032258
0.3530280888	0.3346774194	0.8631720430
0.3528738022	0.3349462366	0.8631720430
0.3526568711	0.3349462366	0.8639784946
0.3524562418	0.3349462366	0.8645161290
0.3520610929	0.3357526882	0.8645161290
0.3516196311	0.3362903226	0.8645161290
0.3514813185	0.3362903226	0.8647849462
0.3510835469	0.3370967742	0.8647849462
0.3508194387	0.3370967742	0.8650537634
0.3505934179	0.3376344086	0.8650537634
0.3501445651	0.3376344086	0.8655913978
0.3500727415	0.3379032258	0.8655913978
0.3500359356	0.3379032258	0.8658602151
0.3500030339	0.3381720430	0.8658602151
0.3499631584	0.3381720430	0.8661290323
0.3495184779	0.3395161290	0.8661290323
0.3495019078	0.3395161290	0.8663978495
0.3493794799	0.3400537634	0.8663978495
0.3492563069	0.3400537634	0.8666666667
0.3490197659	0.3405913978	0.8666666667
0.3489944339	0.3405913978	0.8669354839
0.3489473760	0.3408602151	0.8669354839
0.3488437533	0.3408602151	0.8672043011
0.3488181233	0.3411290323	0.8672043011
0.3473701775	0.3411290323	0.8680107527
0.3472127616	0.3416666667	0.8680107527
0.3470870256	0.3416666667	0.8682795699
0.3470740020	0.3419354839	0.8682795699
0.3469453752	0.3419354839	0.8685483871
0.3467656970	0.3422043011	0.8685483871
0.3465869427	0.3422043011	0.8690860215
0.3464097381	0.3424731183	0.8690860215
0.3462223709	0.3424731183	0.8696236559
0.3461373746	0.3430107527	0.8696236559
0.3458947539	0.3430107527	0.8704301075
0.3458260894	0.3435483871	0.8704301075
0.3457708359	0.3435483871	0.8706989247
0.3456898332	0.3440860215	0.8706989247
0.3453980684	0.3440860215	0.8712365591
0.3453572690	0.3443548387	0.8712365591
0.3453244567	0.3443548387	0.8715053763
0.3446821570	0.3446236559	0.8715053763
0.3444965482	0.3446236559	0.8720430108
0.3443988562	0.3454301075	0.8720430108
0.3443715870	0.3454301075	0.8723118280
0.3435158134	0.3467741935	0.8723118280
0.3433932960	0.3467741935	0.8728494624
0.3432704210	0.3473118280	0.8728494624
0.3431507051	0.3473118280	0.8731182796
0.3430599570	0.3475806452	0.8731182796
0.3429656327	0.3475806452	0.8733870968
0.3428674340	0.3483870968	0.8733870968
0.3422559798	0.3483870968	0.8739247312
0.3420771062	0.3486559140	0.8739247312
0.3416772187	0.3486559140	0.8747311828
0.3416573405	0.3489247312	0.8747311828
0.3415182829	0.3489247312	0.8750000000
0.3410735726	0.3491935484	0.8750000000
0.3410370350	0.3491935484	0.8755376344
0.3409767747	0.3497311828	0.8755376344
0.3408587575	0.3497311828	0.8758064516
0.3405856192	0.3502688172	0.8758064516
0.3401727974	0.3502688172	0.8768817204
0.3399796188	0.3505376344	0.8768817204
0.3399380744	0.3505376344	0.8774193548
0.3399212658	0.3508064516	0.8774193548
0.3399035633	0.3508064516	0.8776881720
0.3387051225	0.3516129032	0.8776881720
0.3381532431	0.3516129032	0.8782258065
0.3378864527	0.3521505376	0.8782258065
0.3375067413	0.3521505376	0.8793010753
0.3374589682	0.3524193548	0.8793010753
0.3372758627	0.3524193548	0.8798387097
0.3371427059	0.3526881720	0.8798387097
0.3370776772	0.3526881720	0.8801075269
0.3365388513	0.3529569892	0.8801075269
0.3357781768	0.3529569892	0.8809139785
0.3353244960	0.3540322581	0.8809139785
0.3350648284	0.3540322581	0.8811827957
0.3347537518	0.3551075269	0.8811827957
0.3347400129	0.3551075269	0.8814516129
0.3346104920	0.3559139785	0.8814516129
0.3345538676	0.3559139785	0.8817204301
0.3345370293	0.3561827957	0.8817204301
0.3345331252	0.3561827957	0.8819892473
0.3344536126	0.3564516129	0.8819892473
0.3342788517	0.3564516129	0.8822580645
0.3340459168	0.3569892473	0.8822580645
0.3336357176	0.3569892473	0.8830645161
0.3336143196	0.3572580645	0.8830645161
0.3334644139	0.3572580645	0.8836021505
0.3330127895	0.3575268817	0.8836021505
0.3327823877	0.3575268817	0.8838709677
0.3322790861	0.3588709677	0.8838709677
0.3321287334	0.3588709677	0.8844086022
0.3313463926	0.3594086022	0.8844086022
0.3312127590	0.3594086022	0.8846774194
0.3308461010	0.3596774194	0.8846774194
0.3305940628	0.3596774194	0.8849462366
0.3303054869	0.3602150538	0.8849462366
0.3302641213	0.3602150538	0.8852150538
0.3295505643	0.3610215054	0.8852150538
0.3291873634	0.3610215054	0.8862903226
0.3280074000	0.3623655914	0.8862903226
0.3279215693	0.3623655914	0.8865591398
0.3276448548	0.3629032258	0.8865591398
0.3274464905	0.3629032258	0.8868279570
0.3274149597	0.3631720430	0.8868279570
0.3269428909	0.3631720430	0.8876344086
0.3260109723	0.3647849462	0.8876344086
0.3259709477	0.3647849462	0.8879032258
0.3253543079	0.3655913978	0.8879032258
0.3251137733	0.3655913978	0.8881720430
0.3246736526	0.3661290323	0.8881720430
0.3244590163	0.3661290323	0.8887096774
0.3237281144	0.3680107527	0.8887096774
0.3235913813	0.3680107527	0.8889784946
0.3233574927	0.3685483871	0.8889784946
0.3233121336	0.3685483871	0.8892473118
0.3232786953	0.3688172043	0.8892473118
0.3232454658	0.3688172043	0.8895161290
0.3228413761	0.3693548387	0.8895161290
0.3227187693	0.3693548387	0.8897849462
0.3227000237	0.3696236559	0.8897849462
0.3225587606	0.3696236559	0.8903225806
0.3221979439	0.3701612903	0.8903225806
0.3221551180	0.3701612903	0.8905913978
0.3215146661	0.3709677419	0.8905913978
0.3214730024	0.3709677419	0.8908602151
0.3211095929	0.3723118280	0.8908602151
0.3211056292	0.3723118280	0.8911290323
0.3210563958	0.3728494624	0.8911290323
0.3208003640	0.3728494624	0.8919354839
0.3200470209	0.3733870968	0.8919354839
0.3200229704	0.3733870968	0.8922043011
0.3195748627	0.3741935484	0.8922043011
0.3192866445	0.3741935484	0.8927419355
0.3189150691	0.3747311828	0.8927419355
0.3187099993	0.3747311828	0.8932795699
0.3178194761	0.3760752688	0.8932795699
0.3177649975	0.3760752688	0.8935483871
0.3174951971	0.3763440860	0.8935483871
0.3173219562	0.3763440860	0.8940860215
0.3168449998	0.3771505376	0.8940860215
0.3168016374	0.3771505376	0.8943548387
0.3156884611	0.3795698925	0.8943548387
0.3153815866	0.3795698925	0.8946236559
0.3153797090	0.3798387097	0.8946236559
0.3153772950	0.3798387097	0.8948924731
0.3134114742	0.3811827957	0.8948924731
0.3132101893	0.3811827957	0.8954301075
0.3129873574	0.3822580645	0.8954301075
0.3126345277	0.3822580645	0.8956989247
0.3119791448	0.3830645161	0.8956989247
0.3114910126	0.3830645161	0.8965053763
0.3113410473	0.3833333333	0.8965053763
0.3105146289	0.3833333333	0.8973118280
0.3103123307	0.3838709677	0.8973118280
0.3100730479	0.3838709677	0.8975806452
0.3094203770	0.3846774194	0.8975806452
0.3093144596	0.3846774194	0.8978494624
0.3081607819	0.3860215054	0.8978494624
0.3080885410	0.3860215054	0.8981182796
0.3076815903	0.3862903226	0.8981182796
0.3070214689	0.3868279570	0.8981182796
0.3064705729	0.3879032258	0.8981182796
0.3064570129	0.3879032258	0.8983870968
0.3063706458	0.3881720430	0.8983870968
0.3058598936	0.3881720430	0.8989247312
0.3054728508	0.3884408602	0.8989247312
0.3052170575	0.3889784946	0.8989247312
0.3047881424	0.3895161290	0.8989247312
0.3045394421	0.3895161290	0.8994623656
0.3035984635	0.3911290323	0.8994623656
0.3035077751	0.3911290323	0.9000000000
0.3033754826	0.3913978495	0.9000000000
0.3032003641	0.3913978495	0.9002688172
0.3023146093	0.3930107527	0.9002688172
0.3020904064	0.3930107527	0.9010752688
0.3018389642	0.3938172043	0.9010752688
0.3016238511	0.3938172043	0.9013440860
0.3015857935	0.3940860215	0.9013440860
0.3014030755	0.3940860215	0.9016129032
0.3010375500	0.3943548387	0.9016129032
0.3008289933	0.3943548387	0.9024193548
0.3005733192	0.3948924731	0.9024193548
0.3004115224	0.3948924731	0.9029569892
0.2999978065	0.3948924731	0.9032258065
0.2997705042	0.3954301075	0.9032258065
0.2997222841	0.3954301075	0.9034946237
0.2990901172	0.3965053763	0.9034946237
0.2988433540	0.3965053763	0.9040322581
0.2983685434	0.3975806452	0.9040322581
0.2981964350	0.3975806452	0.9045698925
0.2980966270	0.3983870968	0.9045698925
0.2980904877	0.3983870968	0.9048387097
0.2974169254	0.3991935484	0.9048387097
0.2973721921	0.3991935484	0.9051075269
0.2973240018	0.3994623656	0.9051075269
0.2970270813	0.3994623656	0.9053763441
0.2968592346	0.4002688172	0.9053763441
0.2966647148	0.4002688172	0.9056451613
0.2962891459	0.4005376344	0.9056451613
0.2961229384	0.4005376344	0.9059139785
0.2954399288	0.4018817204	0.9059139785
0.2954337597	0.4018817204	0.9061827957
0.2943060696	0.4034946237	0.9061827957
0.2942558527	0.4034946237	0.9064516129
0.2939108908	0.4040322581	0.9064516129
0.2938508093	0.4040322581	0.9067204301
0.2933348119	0.4045698925	0.9067204301
0.2926543355	0.4059139785	0.9067204301
0.2921468914	0.4059139785	0.9069892473
0.2912692428	0.4075268817	0.9069892473
0.2909488082	0.4075268817	0.9072580645
0.2908142805	0.4080645161	0.9072580645
0.2907997668	0.4080645161	0.9075268817
0.2906510234	0.4083333333	0.9075268817
0.2905646265	0.4083333333	0.9077956989
0.2903043628	0.4086021505	0.9077956989
0.2898371518	0.4086021505	0.9080645161
0.2887965441	0.4102150538	0.9080645161
0.2886278033	0.4102150538	0.9083333333
0.2876286805	0.4115591398	0.9083333333
0.2873718441	0.4115591398	0.9091397849
0.2865474820	0.4134408602	0.9091397849
0.2864803374	0.4134408602	0.9094086022
0.2862192392	0.4139784946	0.9094086022
0.2861629128	0.4139784946	0.9096774194
0.2858120799	0.4147849462	0.9096774194
0.2856634259	0.4147849462	0.9099462366
0.2856261134	0.4150537634	0.9099462366
0.2855843306	0.4150537634	0.9102150538
0.2849918604	0.4158602151	0.9102150538
0.2847744226	0.4158602151	0.9104838710
0.2838906348	0.4174731183	0.9104838710
0.2831485271	0.4174731183	0.9110215054
0.2819243073	0.4204301075	0.9110215054
0.2815681994	0.4204301075	0.9112903226
0.2809596658	0.4209677419	0.9112903226
0.2805025876	0.4209677419	0.9118279570
0.2789408565	0.4223118280	0.9118279570
0.2785877585	0.4223118280	0.9123655914
0.2780622244	0.4233870968	0.9123655914
0.2779425979	0.4233870968	0.9129032258
0.2778872550	0.4239247312	0.9129032258
0.2772140503	0.4239247312	0.9134408602
0.2758975029	0.4263440860	0.9134408602
0.2755962014	0.4263440860	0.9137096774
0.2755013406	0.4266129032	0.9137096774
0.2753159702	0.4266129032	0.9139784946
0.2743190229	0.4276881720	0.9139784946
0.2742872834	0.4276881720	0.9142473118
0.2742208838	0.4279569892	0.9142473118
0.2741650343	0.4279569892	0.9147849462
0.2741500735	0.4282258065	0.9147849462
0.2739401162	0.4282258065	0.9150537634
0.2738546133	0.4287634409	0.9150537634
0.2736821771	0.4287634409	0.9153225806
0.2727683187	0.4293010753	0.9153225806
0.2723209858	0.4293010753	0.9161290323
0.2722573876	0.4295698925	0.9161290323
0.2722151875	0.4295698925	0.9163978495
0.2718177140	0.4303763441	0.9163978495
0.2714921832	0.4303763441	0.9169354839
0.2690390944	0.4338709677	0.9169354839
0.2688632309	0.4338709677	0.9172043011
0.2688127458	0.4341397849	0.9172043011
0.2680377960	0.4341397849	0.9177419355
0.2677114308	0.4352150538	0.9177419355
0.2675828338	0.4352150538	0.9180107527
0.2668765485	0.4362903226	0.9180107527
0.2666304111	0.4362903226	0.9182795699
0.2663753033	0.4365591398	0.9182795699
0.2661683857	0.4365591398	0.9188172043
0.2647683620	0.4389784946	0.9188172043
0.2646985948	0.4389784946	0.9190860215
0.2642681301	0.4397849462	0.9190860215
0.2636109293	0.4397849462	0.9196236559
0.2635553777	0.4400537634	0.9196236559
0.2634929717	0.4400537634	0.9198924731
0.2630358040	0.4408602151	0.9198924731
0.2629129291	0.4408602151	0.9201612903
0.2628531158	0.4411290323	0.9201612903
0.2627331018	0.4411290323	0.9204301075
0.2621161640	0.4416666667	0.9204301075
0.2620168030	0.4416666667	0.9209677419
0.2618849874	0.4422043011	0.9209677419
0.2617802322	0.4422043011	0.9212365591
0.2617777288	0.4427419355	0.9212365591
0.2616952956	0.4427419355	0.9215053763
0.2616701126	0.4430107527	0.9215053763
0.2615542710	0.4430107527	0.9217741935
0.2599744499	0.4462365591	0.9217741935
0.2596284747	0.4462365591	0.9220430108
0.2595575452	0.4467741935	0.9220430108
0.2593317628	0.4467741935	0.9225806452
0.2592698038	0.4470430108	0.9225806452
0.2592160404	0.4470430108	0.9228494624
0.2589779198	0.4473118280	0.9228494624
0.2589409053	0.4473118280	0.9231182796
0.2583882511	0.4481182796	0.9231182796
0.2583226264	0.4481182796	0.9233870968
0.2581882775	0.4486559140	0.9233870968
0.2581656277	0.4486559140	0.9236559140
0.2581366599	0.4489247312	0.9236559140
0.2579760253	0.4489247312	0.9239247312
0.2579423189	0.4491935484	0.9239247312
0.2578997612	0.4491935484	0.9241935484
0.2554802299	0.4532258065	0.9241935484
0.2554287314	0.4532258065	0.9244623656
0.2543044686	0.4548387097	0.9244623656
0.2541644871	0.4548387097	0.9250000000
0.2535316646	0.4559139785	0.9250000000
0.2532354295	0.4559139785	0.9252688172
0.2527615726	0.4572580645	0.9252688172
0.2519594431	0.4572580645	0.9263440860
0.2518812120	0.4575268817	0.9263440860
0.2518661916	0.4575268817	0.9266129032
0.2518593967	0.4577956989	0.9266129032
0.2518198192	0.4577956989	0.9268817204
0.2518074811	0.4580645161	0.9268817204
0.2516878545	0.4580645161	0.9274193548
0.2512441278	0.4583333333	0.9274193548
0.2508829832	0.4583333333	0.9276881720
0.2500260472	0.4596774194	0.9276881720
0.2495162338	0.4596774194	0.9284946237
0.2494649440	0.4599462366	0.9284946237
0.2491883785	0.4599462366	0.9287634409
0.2487709373	0.4604838710	0.9287634409
0.2486640811	0.4604838710	0.9293010753
0.2482512444	0.4612903226	0.9293010753
0.2479636967	0.4612903226	0.9295698925
0.2467093170	0.4645161290	0.9295698925
0.2465443909	0.4645161290	0.9298387097
0.2460784018	0.4650537634	0.9298387097
0.2460710704	0.4650537634	0.9303763441
0.2459822297	0.4655913978	0.9303763441
0.2457623482	0.4666666667	0.9303763441
0.2456945926	0.4666666667	0.9306451613
0.2433153391	0.4698924731	0.9306451613
0.2432911843	0.4698924731	0.9309139785
0.2410757840	0.4736559140	0.9309139785
0.2410598248	0.4736559140	0.9311827957
0.2410049140	0.4736559140	0.9317204301
0.2391654551	0.4760752688	0.9317204301
0.2391036153	0.4760752688	0.9319892473
0.2390558124	0.4766129032	0.9319892473
0.2389611751	0.4766129032	0.9325268817
0.2375315726	0.4798387097	0.9325268817
0.2374984920	0.4798387097	0.9327956989
0.2372221500	0.4803763441	0.9327956989
0.2370609939	0.4803763441	0.9330645161
0.2362964153	0.4819892473	0.9330645161
0.2362492234	0.4819892473	0.9333333333
0.2360150069	0.4825268817	0.9333333333
0.2358018905	0.4825268817	0.9341397849
0.2351335287	0.4849462366	0.9341397849
0.2348116040	0.4849462366	0.9344086022
0.2340496182	0.4857526882	0.9344086022
0.2338709533	0.4857526882	0.9346774194
0.2338610291	0.4860215054	0.9346774194
0.2333425283	0.4860215054	0.9360215054
0.2332228571	0.4862903226	0.9360215054
0.2327957302	0.4862903226	0.9362903226
0.2327869982	0.4865591398	0.9362903226
0.2327345610	0.4865591398	0.9365591398
0.2317737788	0.4881720430	0.9365591398
0.2317518294	0.4881720430	0.9368279570
0.2316479981	0.4889784946	0.9368279570
0.2315589935	0.4889784946	0.9373655914
0.2314373255	0.4895161290	0.9373655914
0.2310032547	0.4903225806	0.9373655914
0.2308293730	0.4903225806	0.9376344086
0.2303705961	0.4913978495	0.9376344086
0.2301242501	0.4913978495	0.9379032258
0.2292434871	0.4924731183	0.9379032258
0.2284615636	0.4924731183	0.9387096774
0.2283679545	0.4927419355	0.9387096774
0.2283342183	0.4927419355	0.9389784946
0.2283276916	0.4930107527	0.9389784946
0.2281573117	0.4930107527	0.9395161290
0.2276351899	0.4932795699	0.9395161290
0.2275492400	0.4932795699	0.9397849462
0.2264410108	0.4948924731	0.9397849462
0.2263129950	0.4948924731	0.9400537634
0.2263106555	0.4951612903	0.9400537634
0.2262342125	0.4951612903	0.9403225806
0.2258861661	0.4956989247	0.9403225806
0.2257651389	0.4956989247	0.9405913978
0.2254109681	0.4975806452	0.9405913978
0.2252820581	0.4975806452	0.9411290323
0.2252772599	0.4978494624	0.9411290323
0.2251051962	0.4978494624	0.9416666667
0.2250423878	0.4981182796	0.9416666667
0.2247854918	0.4981182796	0.9422043011
0.2245024145	0.4989247312	0.9422043011
0.2240217179	0.4989247312	0.9424731183
0.2237327695	0.4997311828	0.9424731183
0.2237073779	0.4997311828	0.9427419355
0.2235722095	0.5000000000	0.9427419355
0.2235443294	0.5000000000	0.9430107527
0.2233290672	0.5008064516	0.9430107527
0.2233012915	0.5008064516	0.9432795699
0.2229382992	0.5010752688	0.9432795699
0.2228558064	0.5010752688	0.9438172043
0.2205937356	0.5040322581	0.9438172043
0.2204389125	0.5040322581	0.9440860215
0.2192549407	0.5056451613	0.9440860215
0.2190185785	0.5061827957	0.9440860215
0.2188688219	0.5064516129	0.9440860215
0.2185470760	0.5064516129	0.9448924731
0.2184597254	0.5069892473	0.9448924731
0.2178656906	0.5069892473	0.9454301075
0.2166534811	0.5104838710	0.9454301075
0.2166372538	0.5104838710	0.9456989247
0.2165462822	0.5107526882	0.9456989247
0.2163034976	0.5107526882	0.9465053763
0.2162025273	0.5110215054	0.9465053763
0.2159184515	0.5110215054	0.9470430108
0.2155842632	0.5115591398	0.9470430108
0.2154015005	0.5115591398	0.9478494624
0.2142630219	0.5142473118	0.9478494624
0.2141783386	0.5142473118	0.9481182796
0.2136430740	0.5147849462	0.9481182796
0.2134365141	0.5147849462	0.9483870968
0.2133116275	0.5150537634	0.9483870968
0.2132868618	0.5150537634	0.9486559140
0.2128272504	0.5158602151	0.9486559140
0.2127639651	0.5158602151	0.9489247312
0.2121715248	0.5172043011	0.9489247312
0.2120611966	0.5172043011	0.9491935484
0.2119451016	0.5177419355	0.9491935484
0.2119126469	0.5177419355	0.9494623656
0.2115544081	0.5185483871	0.9494623656
0.2114992738	0.5185483871	0.9497311828
0.2111521959	0.5196236559	0.9497311828
0.2109066099	0.5196236559	0.9502688172
0.2103902847	0.5204301075	0.9502688172
0.2103349268	0.5204301075	0.9505376344
0.2100591511	0.5209677419	0.9505376344
0.2098679841	0.5209677419	0.9508064516
0.2089120001	0.5231182796	0.9508064516
0.2085301280	0.5231182796	0.9513440860
0.2084010392	0.5233870968	0.9513440860
0.2083494067	0.5233870968	0.9516129032
0.2069594860	0.5271505376	0.9516129032
0.2064904422	0.5271505376	0.9521505376
0.2060754150	0.5279569892	0.9521505376
0.2058050483	0.5279569892	0.9526881720
0.2051486671	0.5295698925	0.9526881720
0.2045616955	0.5295698925	0.9529569892
0.2025875300	0.5322580645	0.9529569892
0.2025358081	0.5322580645	0.9532258065
0.2021303773	0.5333333333	0.9532258065
0.2020775974	0.5333333333	0.9534946237
0.2016011924	0.5341397849	0.9534946237
0.2013533562	0.5341397849	0.9537634409
0.1999845207	0.5360215054	0.9537634409
0.1999801397	0.5365591398	0.9537634409
0.1996604651	0.5365591398	0.9540322581
0.1973654628	0.5411290323	0.9540322581
0.1972999424	0.5411290323	0.9543010753
0.1972749680	0.5413978495	0.9543010753
0.1971600354	0.5413978495	0.9545698925
0.1952726096	0.5451612903	0.9545698925
0.1951320022	0.5451612903	0.9548387097
0.1934696287	0.5486559140	0.9548387097
0.1933531463	0.5486559140	0.9551075269
0.1928277910	0.5494623656	0.9551075269
0.1928123981	0.5494623656	0.9553763441
0.1917926222	0.5508064516	0.9553763441
0.1914086342	0.5508064516	0.9561827957
0.1902406067	0.5526881720	0.9561827957
0.1900841147	0.5526881720	0.9564516129
0.1882977039	0.5548387097	0.9564516129
0.1880663037	0.5548387097	0.9567204301
0.1871303916	0.5561827957	0.9567204301
0.1871213913	0.5561827957	0.9569892473
0.1871193200	0.5564516129	0.9569892473
0.1870678514	0.5564516129	0.9572580645
0.1870479733	0.5569892473	0.9572580645
0.1870078743	0.5569892473	0.9575268817
0.1867302060	0.5575268817	0.9575268817
0.1865908355	0.5575268817	0.9577956989
0.1865200251	0.5580645161	0.9577956989
0.1864972115	0.5580645161	0.9580645161
0.1864788085	0.5586021505	0.9580645161
0.1864105761	0.5586021505	0.9583333333
0.1860266328	0.5596774194	0.9583333333
0.1858332157	0.5596774194	0.9588709677
0.1857078522	0.5599462366	0.9588709677
0.1855605096	0.5599462366	0.9594086022
0.1855555177	0.5602150538	0.9594086022
0.1854608208	0.5602150538	0.9596774194
0.1851190329	0.5607526882	0.9596774194
0.1845989972	0.5607526882	0.9602150538
0.1845689863	0.5610215054	0.9602150538
0.1845417768	0.5610215054	0.9607526882
0.1842734069	0.5618279570	0.9607526882
0.1840452403	0.5618279570	0.9610215054
0.1837302446	0.5623655914	0.9610215054
0.1837010235	0.5623655914	0.9612903226
0.1834926605	0.5629032258	0.9612903226
0.1834141761	0.5629032258	0.9618279570
0.1813274324	0.5666666667	0.9618279570
0.1812887490	0.5666666667	0.9620967742
0.1806798279	0.5674731183	0.9620967742
0.1806116402	0.5674731183	0.9623655914
0.1775789112	0.5725806452	0.9623655914
0.1770547181	0.5725806452	0.9626344086
0.1766420305	0.5736559140	0.9626344086
0.1766129583	0.5736559140	0.9629032258
0.1764549166	0.5747311828	0.9629032258
0.1764532328	0.5747311828	0.9631720430
0.1758602113	0.5766129032	0.9631720430
0.1756035388	0.5766129032	0.9637096774
0.1752162874	0.5782258065	0.9637096774
0.1751858741	0.5782258065	0.9639784946
0.1745851785	0.5790322581	0.9639784946
0.1745631397	0.5790322581	0.9642473118
0.1730289757	0.5817204301	0.9642473118
0.1729968190	0.5817204301	0.9645161290
0.1714426279	0.5841397849	0.9645161290
0.1713940501	0.5841397849	0.9647849462
0.1712212414	0.5849462366	0.9647849462
0.1710613966	0.5849462366	0.9650537634
0.1707877368	0.5862903226	0.9650537634
0.1707828641	0.5862903226	0.9653225806
0.1679895669	0.5930107527	0.9653225806
0.1679189205	0.5930107527	0.9655913978
0.1676294059	0.5940860215	0.9655913978
0.1674179435	0.5940860215	0.9658602151
0.1666824967	0.5956989247	0.9658602151
0.1666268408	0.5956989247	0.9661290323
0.1657893211	0.5983870968	0.9661290323
0.1657580584	0.5983870968	0.9663978495
0.1656228304	0.5994623656	0.9663978495
0.1655243337	0.5994623656	0.9666666667
0.1647746265	0.6000000000	0.9666666667
0.1647591740	0.6000000000	0.9669354839
0.1627872139	0.6051075269	0.9669354839
0.1627445966	0.6051075269	0.9674731183
0.1625486463	0.6056451613	0.9674731183
0.1624357998	0.6056451613	0.9677419355
0.1594427079	0.6102150538	0.9677419355
0.1594049931	0.6102150538	0.9680107527
0.1593898535	0.6107526882	0.9680107527
0.1592486352	0.6112903226	0.9680107527
0.1591787636	0.6112903226	0.9682795699
0.1574776024	0.6142473118	0.9682795699
0.1574716866	0.6142473118	0.9685483871
0.1574713141	0.6145161290	0.9685483871
0.1574515402	0.6145161290	0.9688172043
0.1569752842	0.6147849462	0.9688172043
0.1568403095	0.6147849462	0.9696236559
0.1567163765	0.6161290323	0.9696236559
0.1566867828	0.6161290323	0.9698924731
0.1565128714	0.6174731183	0.9698924731
0.1564655155	0.6174731183	0.9701612903
0.1557577252	0.6190860215	0.9701612903
0.1556600332	0.6190860215	0.9706989247
0.1550670862	0.6209677419	0.9706989247
0.1547974199	0.6209677419	0.9709677419
0.1544785053	0.6220430108	0.9709677419
0.1541381180	0.6220430108	0.9712365591
0.1524036229	0.6250000000	0.9712365591
0.1521869302	0.6250000000	0.9717741935
0.1515577585	0.6263440860	0.9717741935
0.1514425874	0.6263440860	0.9720430108
0.1512660086	0.6268817204	0.9720430108
0.1512246579	0.6268817204	0.9723118280
0.1507347524	0.6276881720	0.9723118280
0.1506706923	0.6276881720	0.9725806452
0.1491541564	0.6311827957	0.9725806452
0.1491202414	0.6311827957	0.9728494624
0.1490919888	0.6314516129	0.9728494624
0.1488506943	0.6314516129	0.9731182796
0.1487244368	0.6317204301	0.9731182796
0.1486562490	0.6317204301	0.9733870968
0.1484375596	0.6333333333	0.9733870968
0.1482434720	0.6333333333	0.9736559140
0.1479707956	0.6341397849	0.9736559140
0.1475764364	0.6341397849	0.9739247312
0.1456506401	0.6381720430	0.9739247312
0.1449428797	0.6381720430	0.9741935484
0.1445637494	0.6395161290	0.9741935484
0.1444692314	0.6395161290	0.9747311828
0.1439394951	0.6408602151	0.9747311828
0.1438920498	0.6408602151	0.9750000000
0.1433786303	0.6430107527	0.9750000000
0.1433362216	0.6430107527	0.9752688172
0.1425113827	0.6446236559	0.9752688172
0.1424280405	0.6446236559	0.9755376344
0.1381150931	0.6521505376	0.9755376344
0.1379105747	0.6521505376	0.9758064516
0.1377645880	0.6529569892	0.9758064516
0.1375708580	0.6529569892	0.9760752688
0.1374835968	0.6534946237	0.9760752688
0.1374680698	0.6540322581	0.9760752688
0.1371301115	0.6540322581	0.9763440860
0.1369135380	0.6543010753	0.9763440860
0.1368830204	0.6543010753	0.9766129032
0.1348424405	0.6580645161	0.9766129032
0.1347092092	0.6580645161	0.9768817204
0.1339158267	0.6596774194	0.9768817204
0.1339045912	0.6596774194	0.9774193548
0.1334895343	0.6604838710	0.9774193548
0.1333445609	0.6604838710	0.9776881720
0.1321103275	0.6634408602	0.9776881720
0.1321048290	0.6634408602	0.9779569892
0.1313695014	0.6645161290	0.9779569892
0.1312845945	0.6645161290	0.9782258065
0.1309645921	0.6653225806	0.9782258065
0.1308082044	0.6653225806	0.9784946237
0.1295347959	0.6680107527	0.9784946237
0.1294826269	0.6680107527	0.9787634409
0.1289628893	0.6690860215	0.9787634409
0.1288367808	0.6690860215	0.9790322581
0.1288172603	0.6696236559	0.9790322581
0.1287042052	0.6696236559	0.9793010753
0.1280011535	0.6717741935	0.9793010753
0.1278745532	0.6717741935	0.9795698925
0.1278493553	0.6720430108	0.9795698925
0.1278198063	0.6720430108	0.9798387097
0.1257824153	0.6766129032	0.9798387097
0.1256138086	0.6766129032	0.9801075269
0.1247248128	0.6795698925	0.9801075269
0.1245440245	0.6795698925	0.9803763441
0.1239394695	0.6809139785	0.9803763441
0.1239296868	0.6814516129	0.9803763441
0.1224406660	0.6846774194	0.9803763441
0.1223747656	0.6846774194	0.9806451613
0.1222469583	0.6849462366	0.9806451613
0.1221654341	0.6849462366	0.9817204301
0.1207023710	0.6881720430	0.9817204301
0.1206244454	0.6881720430	0.9819892473
0.1198004261	0.6903225806	0.9819892473
0.1197332442	0.6903225806	0.9822580645
0.1179122850	0.6948924731	0.9822580645
0.1178692579	0.6948924731	0.9825268817
0.1178328097	0.6951612903	0.9825268817
0.1177886203	0.6951612903	0.9827956989
0.1169373170	0.6981182796	0.9827956989
0.1168601960	0.6981182796	0.9833333333
0.1164996177	0.6994623656	0.9833333333
0.1164597347	0.7000000000	0.9833333333
0.1151768118	0.7018817204	0.9833333333
0.1151270494	0.7018817204	0.9836021505
0.1150562540	0.7024193548	0.9836021505
0.1149809137	0.7024193548	0.9838709677
0.1140534207	0.7045698925	0.9838709677
0.1140460745	0.7045698925	0.9841397849
0.1133659407	0.7061827957	0.9841397849
0.1132486686	0.7061827957	0.9844086022
0.1130680442	0.7067204301	0.9844086022
0.1130174100	0.7067204301	0.9846774194
0.1110109091	0.7118279570	0.9846774194
0.1108436361	0.7123655914	0.9846774194
0.1101467833	0.7137096774	0.9846774194
0.1101265997	0.7137096774	0.9852150538
0.1086962819	0.7174731183	0.9852150538
0.1085398048	0.7174731183	0.9854838710
0.1081439406	0.7182795699	0.9854838710
0.1080779880	0.7182795699	0.9860215054
0.1048340350	0.7233870968	0.9860215054
0.1046130657	0.7233870968	0.9862903226
0.1036097556	0.7268817204	0.9862903226
0.1035806611	0.7268817204	0.9865591398
0.1016661078	0.7322580645	0.9865591398
0.1016606241	0.7322580645	0.9868279570
0.0973162949	0.7400537634	0.9868279570
0.0971547067	0.7400537634	0.9870967742
0.0966192558	0.7422043011	0.9870967742
0.0965725034	0.7422043011	0.9873655914
0.0945522785	0.7467741935	0.9873655914
0.0945380926	0.7467741935	0.9876344086
0.0943478718	0.7478494624	0.9876344086
0.0940871686	0.7478494624	0.9879032258
0.0937892497	0.7486559140	0.9879032258
0.0937077031	0.7486559140	0.9881720430
0.0924552530	0.7513440860	0.9881720430
0.0924439952	0.7513440860	0.9884408602
0.0916772634	0.7537634409	0.9884408602
0.0916555971	0.7537634409	0.9887096774
0.0906598046	0.7553763441	0.9887096774
0.0905411988	0.7559139785	0.9887096774
0.0889969245	0.7580645161	0.9887096774
0.0889483690	0.7580645161	0.9889784946
0.0874451473	0.7604838710	0.9889784946
0.0873832181	0.7610215054	0.9889784946
0.0870182291	0.7618279570	0.9889784946
0.0868022665	0.7618279570	0.9892473118
0.0831835791	0.7706989247	0.9892473118
0.0831177235	0.7706989247	0.9895161290
0.0830284506	0.7709677419	0.9895161290
0.0830068737	0.7709677419	0.9897849462
0.0829266012	0.7715053763	0.9897849462
0.0828333572	0.7715053763	0.9900537634
0.0825143158	0.7728494624	0.9900537634
0.0823202729	0.7728494624	0.9903225806
0.0809012428	0.7784946237	0.9903225806
0.0807399675	0.7784946237	0.9905913978
0.0800806656	0.7809139785	0.9905913978
0.0800651386	0.7809139785	0.9908602151
0.0760662779	0.7889784946	0.9908602151
0.0759680122	0.7895161290	0.9908602151
0.0758002698	0.7903225806	0.9908602151
0.0756829306	0.7903225806	0.9911290323
0.0735283345	0.7932795699	0.9911290323
0.0731499568	0.7932795699	0.9913978495
0.0721291006	0.7962365591	0.9913978495
0.0720242932	0.7962365591	0.9916666667
0.0700434595	0.8021505376	0.9916666667
0.0698981211	0.8021505376	0.9919354839
0.0697681382	0.8029569892	0.9919354839
0.0697412491	0.8029569892	0.9924731183
0.0687977970	0.8043010753	0.9924731183
0.0684014410	0.8043010753	0.9927419355
0.0682386011	0.8048387097	0.9927419355
0.0682230219	0.8053763441	0.9927419355
0.0677427128	0.8067204301	0.9927419355
0.0677135065	0.8067204301	0.9930107527
0.0671938509	0.8075268817	0.9930107527
0.0671503618	0.8075268817	0.9932795699
0.0656906217	0.8110215054	0.9932795699
0.0656485036	0.8115591398	0.9932795699
0.0655735806	0.8120967742	0.9932795699
0.0655194297	0.8120967742	0.9935483871
0.0640497133	0.8177419355	0.9935483871
0.0640107840	0.8177419355	0.9938172043
0.0633576140	0.8185483871	0.9938172043
0.0632474273	0.8185483871	0.9940860215
0.0617434829	0.8217741935	0.9940860215
0.0616456792	0.8217741935	0.9943548387
0.0611033291	0.8236559140	0.9943548387
0.0610463731	0.8236559140	0.9946236559
0.0607740767	0.8250000000	0.9946236559
0.0607054345	0.8250000000	0.9948924731
0.0591833740	0.8284946237	0.9948924731
0.0591613688	0.8284946237	0.9951612903
0.0537164323	0.8419354839	0.9951612903
0.0536972731	0.8424731183	0.9951612903
0.0526536927	0.8451612903	0.9951612903
0.0526158400	0.8451612903	0.9954301075
0.0518026575	0.8491935484	0.9954301075
0.0518012084	0.8491935484	0.9956989247
0.0512480438	0.8513440860	0.9956989247
0.0511720404	0.8513440860	0.9959677419
0.0477831475	0.8591397849	0.9959677419
0.0477689840	0.8591397849	0.9962365591
0.0467620231	0.8634408602	0.9962365591
0.0464812703	0.8639784946	0.9962365591
0.0438802838	0.8715053763	0.9962365591
0.0438664034	0.8715053763	0.9965053763
0.0417743474	0.8776881720	0.9965053763
0.0417644829	0.8776881720	0.9967741935
0.0393991582	0.8860215054	0.9967741935
0.0393769555	0.8860215054	0.9970430108
0.0376239978	0.8913978495	0.9970430108
0.0376219973	0.8913978495	0.9973118280
0.0368884355	0.8938172043	0.9973118280
0.0368453451	0.8938172043	0.9975806452
0.0337364748	0.9059139785	0.9975806452
0.0336430557	0.9059139785	0.9978494624
0.0314718261	0.9118279570	0.9978494624
0.0314453244	0.9118279570	0.9981182796
0.0303157549	0.9166666667	0.9981182796
0.0302860886	0.9166666667	0.9983870968
0.0269837994	0.9268817204	0.9983870968
0.0269595645	0.9268817204	0.9986559140
0.0267765932	0.9271505376	0.9986559140
0.0267358664	0.9276881720	0.9986559140
0.0264440514	0.9282258065	0.9986559140
0.0262486208	0.9287634409	0.9986559140
0.0252208821	0.9311827957	0.9986559140
0.0251576025	0.9311827957	0.9989247312
0.0188403837	0.9534946237	0.9989247312
0.0188322309	0.9534946237	0.9991935484
0.0123265646	0.9715053763	0.9991935484
0.0121280570	0.9715053763	0.9994623656
0.0112680597	0.9741935484	0.9994623656
0.0112624783	0.9741935484	0.9997311828
0.0076159467	0.9822580645	0.9997311828
0.0074972780	0.9822580645	1.0000000000
0.0001968469	1.0000000000	1.0000000000


==> newData/MatchingSiameseCNNDenseClass-DiffObjects-ROCCurve.csv <==
threshold		fpr		tpr
1.9286864400	0.0000000000	0.0000000000
0.9286864400	0.0002688172	0.0000000000
0.8775805235	0.0005376344	0.0000000000
0.8269295096	0.0005376344	0.0013440860
0.8230453134	0.0008064516	0.0013440860
0.8053635955	0.0008064516	0.0032258065
0.7932655811	0.0010752688	0.0032258065
0.7917908430	0.0010752688	0.0034946237
0.7894722819	0.0013440860	0.0034946237
0.7769790888	0.0013440860	0.0048387097
0.7759622931	0.0016129032	0.0048387097
0.7718073130	0.0016129032	0.0053763441
0.7709677815	0.0018817204	0.0053763441
0.7559478879	0.0018817204	0.0083333333
0.7507375479	0.0026881720	0.0083333333
0.7493319511	0.0026881720	0.0088709677
0.7486342788	0.0029569892	0.0088709677
0.7392441034	0.0029569892	0.0110215054
0.7392368317	0.0032258065	0.0110215054
0.7369251251	0.0032258065	0.0115591398
0.7350051403	0.0034946237	0.0115591398
0.7340130806	0.0034946237	0.0126344086
0.7336660028	0.0037634409	0.0126344086
0.7257769704	0.0037634409	0.0139784946
0.7243945003	0.0040322581	0.0139784946
0.7212284207	0.0040322581	0.0147849462
0.7203000784	0.0040322581	0.0153225806
0.7191354036	0.0040322581	0.0158602151
0.7187614441	0.0043010753	0.0158602151
0.7101188898	0.0043010753	0.0169354839
0.7095843554	0.0045698925	0.0169354839
0.7090635896	0.0045698925	0.0172043011
0.7084305286	0.0045698925	0.0177419355
0.7068116069	0.0045698925	0.0180107527
0.7018817067	0.0048387097	0.0180107527
0.6992820501	0.0048387097	0.0185483871
0.6990260482	0.0048387097	0.0188172043
0.6976135373	0.0051075269	0.0188172043
0.6924866438	0.0051075269	0.0190860215
0.6910239458	0.0053763441	0.0190860215
0.6866924167	0.0053763441	0.0196236559
0.6854593754	0.0059139785	0.0196236559
0.6787475944	0.0059139785	0.0215053763
0.6782341599	0.0061827957	0.0215053763
0.6707760096	0.0061827957	0.0236559140
0.6692831516	0.0064516129	0.0236559140
0.6619741321	0.0064516129	0.0258064516
0.6618057489	0.0067204301	0.0258064516
0.6596312523	0.0067204301	0.0268817204
0.6567398906	0.0072580645	0.0268817204
0.6550136209	0.0072580645	0.0279569892
0.6548882723	0.0075268817	0.0279569892
0.6548458934	0.0075268817	0.0284946237
0.6503359079	0.0075268817	0.0290322581
0.6501391530	0.0077956989	0.0290322581
0.6500388384	0.0077956989	0.0293010753
0.6499909759	0.0080645161	0.0293010753
0.6499777436	0.0080645161	0.0295698925
0.6492913365	0.0083333333	0.0295698925
0.6491882801	0.0083333333	0.0298387097
0.6490153670	0.0086021505	0.0298387097
0.6483299136	0.0086021505	0.0306451613
0.6483228207	0.0088709677	0.0306451613
0.6482157707	0.0088709677	0.0309139785
0.6481589079	0.0091397849	0.0309139785
0.6475269198	0.0091397849	0.0333333333
0.6474816799	0.0094086022	0.0333333333
0.6473737359	0.0094086022	0.0344086022
0.6473310590	0.0096774194	0.0344086022
0.6468823552	0.0096774194	0.0376344086
0.6468399763	0.0099462366	0.0376344086
0.6468044519	0.0099462366	0.0381720430
0.6467849612	0.0102150538	0.0381720430
0.6466363668	0.0102150538	0.0405913978
0.6466230154	0.0104838710	0.0405913978
0.6465024948	0.0104838710	0.0424731183
0.6464988589	0.0107526882	0.0424731183
0.6456979513	0.0107526882	0.0548387097
0.6456928253	0.0110215054	0.0548387097
0.6450864077	0.0110215054	0.0663978495
0.6450747848	0.0110215054	0.0669354839
0.6445842385	0.0110215054	0.0725806452
0.6445832849	0.0112903226	0.0725806452
0.6445559859	0.0112903226	0.0733870968
0.6445240378	0.0115591398	0.0733870968
0.6442002654	0.0115591398	0.0779569892
0.6441961527	0.0118279570	0.0779569892
0.6440838575	0.0118279570	0.0793010753
0.6440607309	0.0118279570	0.0798387097
0.6439942122	0.0118279570	0.0801075269
0.6439725161	0.0120967742	0.0801075269
0.6439602971	0.0120967742	0.0803763441
0.6439305544	0.0123655914	0.0803763441
0.6435111761	0.0123655914	0.0844086022
0.6434403658	0.0126344086	0.0844086022
0.6433476806	0.0126344086	0.0865591398
0.6433430910	0.0129032258	0.0865591398
0.6425423622	0.0129032258	0.0965053763
0.6425277591	0.0131720430	0.0965053763
0.6424416900	0.0131720430	0.0975806452
0.6424254179	0.0134408602	0.0975806452
0.6423794627	0.0134408602	0.0983870968
0.6423677802	0.0137096774	0.0983870968
0.6423392296	0.0137096774	0.0989247312
0.6423296928	0.0137096774	0.0994623656
0.6423252225	0.0139784946	0.0994623656
0.6422490478	0.0139784946	0.1002688172
0.6421803236	0.0145161290	0.1002688172
0.6420248151	0.0145161290	0.1010752688
0.6419886351	0.0147849462	0.1010752688
0.6419728994	0.0147849462	0.1021505376
0.6419562101	0.0150537634	0.1021505376
0.6419090629	0.0150537634	0.1024193548
0.6419089437	0.0150537634	0.1029569892
0.6418272257	0.0150537634	0.1048387097
0.6418175697	0.0150537634	0.1053763441
0.6417983770	0.0150537634	0.1061827957
0.6417928934	0.0153225806	0.1061827957
0.6417478919	0.0153225806	0.1069892473
0.6417397857	0.0155913978	0.1069892473
0.6416815519	0.0155913978	0.1083333333
0.6416491270	0.0158602151	0.1083333333
0.6416298747	0.0158602151	0.1086021505
0.6416190267	0.0158602151	0.1091397849
0.6414809823	0.0158602151	0.1107526882
0.6414760351	0.0161290323	0.1107526882
0.6412728429	0.0161290323	0.1129032258
0.6412584186	0.0163978495	0.1129032258
0.6405183673	0.0163978495	0.1215053763
0.6405119300	0.0166666667	0.1215053763
0.6402673721	0.0166666667	0.1258064516
0.6402400732	0.0169354839	0.1258064516
0.6397731304	0.0169354839	0.1352150538
0.6397699118	0.0169354839	0.1357526882
0.6396629810	0.0169354839	0.1376344086
0.6396406293	0.0172043011	0.1376344086
0.6396194696	0.0172043011	0.1384408602
0.6395998597	0.0174731183	0.1384408602
0.6395921707	0.0174731183	0.1387096774
0.6395910382	0.0174731183	0.1392473118
0.6393763423	0.0174731183	0.1438172043
0.6393607855	0.0177419355	0.1438172043
0.6392328739	0.0177419355	0.1478494624
0.6392265558	0.0180107527	0.1478494624
0.6388470531	0.0180107527	0.1537634409
0.6388348937	0.0180107527	0.1543010753
0.6385821104	0.0180107527	0.1596774194
0.6385806799	0.0180107527	0.1602150538
0.6384455562	0.0180107527	0.1629032258
0.6384229660	0.0182795699	0.1629032258
0.6381173730	0.0182795699	0.1693548387
0.6381096840	0.0182795699	0.1698924731
0.6376757622	0.0182795699	0.1793010753
0.6376678348	0.0185483871	0.1793010753
0.6376441717	0.0185483871	0.1801075269
0.6376397014	0.0188172043	0.1801075269
0.6375275254	0.0188172043	0.1822580645
0.6375114322	0.0190860215	0.1822580645
0.6373825073	0.0190860215	0.1846774194
0.6373641491	0.0190860215	0.1852150538
0.6373490691	0.0190860215	0.1857526882
0.6373263001	0.0193548387	0.1857526882
0.6370511651	0.0193548387	0.1908602151
0.6370439529	0.0196236559	0.1908602151
0.6369239092	0.0196236559	0.1940860215
0.6369146705	0.0198924731	0.1940860215
0.6366366148	0.0198924731	0.1994623656
0.6366121173	0.0201612903	0.1994623656
0.6365544796	0.0201612903	0.2002688172
0.6365341544	0.0201612903	0.2013440860
0.6365119815	0.0201612903	0.2024193548
0.6365017891	0.0204301075	0.2024193548
0.6364259124	0.0204301075	0.2045698925
0.6364146471	0.0206989247	0.2045698925
0.6360716820	0.0206989247	0.2126344086
0.6360707879	0.0209677419	0.2126344086
0.6360359788	0.0209677419	0.2131720430
0.6360254884	0.0209677419	0.2137096774
0.6357197165	0.0209677419	0.2196236559
0.6357086301	0.0212365591	0.2196236559
0.6353071332	0.0212365591	0.2258064516
0.6352828145	0.0215053763	0.2258064516
0.6351136565	0.0215053763	0.2295698925
0.6351122260	0.0220430108	0.2295698925
0.6349908710	0.0220430108	0.2317204301
0.6349676251	0.0223118280	0.2317204301
0.6348468661	0.0223118280	0.2336021505
0.6348407865	0.0225806452	0.2336021505
0.6343984604	0.0225806452	0.2422043011
0.6343888640	0.0228494624	0.2422043011
0.6342479587	0.0228494624	0.2446236559
0.6342449784	0.0228494624	0.2451612903
0.6341314316	0.0228494624	0.2462365591
0.6341271400	0.0231182796	0.2462365591
0.6341145039	0.0231182796	0.2467741935
0.6340925097	0.0233870968	0.2467741935
0.6339757442	0.0233870968	0.2486559140
0.6339625716	0.0236559140	0.2486559140
0.6339393854	0.0236559140	0.2494623656
0.6339338422	0.0239247312	0.2494623656
0.6337893605	0.0239247312	0.2526881720
0.6337707043	0.0241935484	0.2526881720
0.6335957646	0.0241935484	0.2548387097
0.6335948110	0.0244623656	0.2548387097
0.6334563494	0.0244623656	0.2580645161
0.6334084868	0.0244623656	0.2586021505
0.6332622766	0.0244623656	0.2618279570
0.6332605481	0.0244623656	0.2623655914
0.6331894398	0.0244623656	0.2645161290
0.6331647038	0.0247311828	0.2645161290
0.6330074668	0.0247311828	0.2677419355
0.6330039501	0.0250000000	0.2677419355
0.6329245567	0.0250000000	0.2688172043
0.6329104900	0.0252688172	0.2688172043
0.6327694654	0.0252688172	0.2717741935
0.6327639222	0.0255376344	0.2717741935
0.6327026486	0.0255376344	0.2723118280
0.6326773763	0.0255376344	0.2728494624
0.6325601339	0.0255376344	0.2750000000
0.6325484514	0.0258064516	0.2750000000
0.6320798993	0.0258064516	0.2844086022
0.6320487261	0.0258064516	0.2849462366
0.6319614053	0.0258064516	0.2873655914
0.6319572926	0.0260752688	0.2873655914
0.6317589283	0.0260752688	0.2922043011
0.6317427158	0.0260752688	0.2927419355
0.6316109300	0.0260752688	0.2956989247
0.6315891743	0.0260752688	0.2962365591
0.6315574050	0.0260752688	0.2973118280
0.6315402985	0.0266129032	0.2973118280
0.6313837767	0.0266129032	0.3016129032
0.6313834786	0.0268817204	0.3016129032
0.6313612461	0.0268817204	0.3021505376
0.6313424110	0.0268817204	0.3026881720
0.6307550669	0.0268817204	0.3153225806
0.6307521462	0.0268817204	0.3158602151
0.6305319667	0.0268817204	0.3190860215
0.6305235028	0.0268817204	0.3196236559
0.6305108070	0.0268817204	0.3204301075
0.6304813623	0.0271505376	0.3204301075
0.6301943064	0.0271505376	0.3255376344
0.6301898956	0.0276881720	0.3255376344
0.6299463511	0.0276881720	0.3301075269
0.6299336553	0.0279569892	0.3301075269
0.6297777295	0.0279569892	0.3336021505
0.6297758222	0.0279569892	0.3341397849
0.6294595003	0.0279569892	0.3408602151
0.6294553876	0.0282258065	0.3408602151
0.6293764710	0.0282258065	0.3416666667
0.6293692589	0.0284946237	0.3416666667
0.6292446256	0.0284946237	0.3454301075
0.6291779280	0.0284946237	0.3459677419
0.6286262870	0.0284946237	0.3583333333
0.6285916567	0.0287634409	0.3583333333
0.6284925938	0.0287634409	0.3604838710
0.6284795403	0.0290322581	0.3604838710
0.6275568604	0.0290322581	0.3806451613
0.6274962425	0.0290322581	0.3817204301
0.6273526549	0.0290322581	0.3868279570
0.6273254156	0.0293010753	0.3868279570
0.6265121102	0.0293010753	0.4032258065
0.6265053153	0.0293010753	0.4037634409
0.6264638305	0.0293010753	0.4043010753
0.6264502406	0.0295698925	0.4043010753
0.6263006330	0.0295698925	0.4069892473
0.6262983084	0.0295698925	0.4075268817
0.6261276603	0.0295698925	0.4110215054
0.6261094213	0.0295698925	0.4115591398
0.6257472634	0.0295698925	0.4185483871
0.6256642938	0.0295698925	0.4196236559
0.6251384616	0.0295698925	0.4306451613
0.6251353621	0.0298387097	0.4306451613
0.6249929070	0.0298387097	0.4322580645
0.6249839067	0.0298387097	0.4327956989
0.6249451637	0.0298387097	0.4336021505
0.6249381900	0.0298387097	0.4341397849
0.6247449517	0.0298387097	0.4387096774
0.6246857643	0.0298387097	0.4395161290
0.6246282458	0.0298387097	0.4405913978
0.6246010661	0.0301075269	0.4405913978
0.6243321896	0.0301075269	0.4451612903
0.6243134737	0.0303763441	0.4451612903
0.6235142350	0.0303763441	0.4580645161
0.6235119700	0.0306451613	0.4580645161
0.6234815717	0.0306451613	0.4588709677
0.6234256625	0.0309139785	0.4588709677
0.6232841611	0.0309139785	0.4607526882
0.6232759356	0.0311827957	0.4607526882
0.6230494976	0.0311827957	0.4639784946
0.6230202317	0.0314516129	0.4639784946
0.6225509048	0.0314516129	0.4688172043
0.6225386858	0.0317204301	0.4688172043
0.6222793460	0.0317204301	0.4720430108
0.6222752333	0.0319892473	0.4720430108
0.6221010685	0.0319892473	0.4736559140
0.6220965981	0.0319892473	0.4741935484
0.6218238473	0.0319892473	0.4763440860
0.6218146086	0.0322580645	0.4763440860
0.6217193007	0.0322580645	0.4779569892
0.6217150688	0.0325268817	0.4779569892
0.6205626726	0.0325268817	0.4857526882
0.6205621362	0.0325268817	0.4862903226
0.6204450727	0.0325268817	0.4870967742
0.6203853488	0.0330645161	0.4870967742
0.6189911962	0.0330645161	0.4981182796
0.6188492179	0.0333333333	0.4981182796
0.6186847091	0.0333333333	0.5000000000
0.6186786294	0.0333333333	0.5005376344
0.6186016798	0.0333333333	0.5010752688
0.6185486913	0.0338709677	0.5010752688
0.6183059812	0.0338709677	0.5021505376
0.6182990670	0.0341397849	0.5021505376
0.6173219681	0.0341397849	0.5096774194
0.6173022389	0.0344086022	0.5096774194
0.6166153550	0.0344086022	0.5129032258
0.6164577603	0.0346774194	0.5129032258
0.6158869267	0.0346774194	0.5145161290
0.6157405972	0.0349462366	0.5145161290
0.6151860356	0.0349462366	0.5172043011
0.6150340438	0.0352150538	0.5172043011
0.6138446331	0.0352150538	0.5228494624
0.6136997342	0.0354838710	0.5228494624
0.6134229302	0.0354838710	0.5233870968
0.6133190989	0.0357526882	0.5233870968
0.6132637262	0.0357526882	0.5239247312
0.6132338643	0.0360215054	0.5239247312
0.6131952405	0.0360215054	0.5241935484
0.6131542921	0.0362903226	0.5241935484
0.6125190258	0.0362903226	0.5260752688
0.6125100851	0.0365591398	0.5260752688
0.6122370362	0.0365591398	0.5266129032
0.6122344732	0.0365591398	0.5268817204
0.6121299267	0.0368279570	0.5268817204
0.6114847660	0.0368279570	0.5284946237
0.6114825010	0.0370967742	0.5284946237
0.6114218235	0.0370967742	0.5287634409
0.6111426353	0.0373655914	0.5287634409
0.6109410524	0.0373655914	0.5295698925
0.6109203696	0.0373655914	0.5301075269
0.6092966199	0.0373655914	0.5362903226
0.6091788411	0.0376344086	0.5362903226
0.6084818244	0.0376344086	0.5384408602
0.6081511974	0.0379032258	0.5384408602
0.6045715213	0.0379032258	0.5451612903
0.6042817831	0.0381720430	0.5451612903
0.6036272049	0.0381720430	0.5456989247
0.6034831405	0.0384408602	0.5456989247
0.6032313704	0.0384408602	0.5462365591
0.6030717492	0.0387096774	0.5462365591
0.6029120088	0.0387096774	0.5467741935
0.6024826169	0.0389784946	0.5467741935
0.6021440625	0.0389784946	0.5486559140
0.6017017365	0.0392473118	0.5486559140
0.6013407111	0.0392473118	0.5491935484
0.6012620330	0.0395161290	0.5491935484
0.6012061834	0.0395161290	0.5497311828
0.6010815501	0.0397849462	0.5497311828
0.6006579995	0.0397849462	0.5513440860
0.6006447673	0.0400537634	0.5513440860
0.6006364226	0.0400537634	0.5518817204
0.6005436182	0.0400537634	0.5526881720
0.6005345583	0.0400537634	0.5532258065
0.5984494090	0.0400537634	0.5575268817
0.5981922746	0.0405913978	0.5575268817
0.5975305438	0.0405913978	0.5586021505
0.5973434448	0.0408602151	0.5586021505
0.5960466266	0.0408602151	0.5623655914
0.5958620906	0.0411290323	0.5623655914
0.5950814486	0.0411290323	0.5642473118
0.5946241021	0.0413978495	0.5642473118
0.5938933492	0.0413978495	0.5661290323
0.5934268832	0.0419354839	0.5661290323
0.5923899412	0.0419354839	0.5688172043
0.5922109485	0.0424731183	0.5688172043
0.5920631886	0.0424731183	0.5693548387
0.5915856957	0.0427419355	0.5693548387
0.5902889967	0.0427419355	0.5717741935
0.5902179480	0.0430107527	0.5717741935
0.5899361372	0.0430107527	0.5720430108
0.5897842050	0.0432795699	0.5720430108
0.5897581577	0.0432795699	0.5723118280
0.5896971226	0.0435483871	0.5723118280
0.5896685719	0.0435483871	0.5725806452
0.5888823271	0.0435483871	0.5731182796
0.5888595581	0.0438172043	0.5731182796
0.5887983441	0.0443548387	0.5731182796
0.5880415440	0.0443548387	0.5744623656
0.5880020857	0.0446236559	0.5744623656
0.5879578590	0.0446236559	0.5747311828
0.5877595544	0.0448924731	0.5747311828
0.5874498487	0.0448924731	0.5755376344
0.5873833299	0.0451612903	0.5755376344
0.5865995288	0.0451612903	0.5771505376
0.5861257315	0.0451612903	0.5776881720
0.5860428214	0.0451612903	0.5782258065
0.5859217644	0.0454301075	0.5782258065
0.5833634734	0.0454301075	0.5825268817
0.5833272338	0.0456989247	0.5825268817
0.5827527046	0.0456989247	0.5844086022
0.5827080011	0.0459677419	0.5844086022
0.5825731158	0.0459677419	0.5849462366
0.5815233588	0.0459677419	0.5860215054
0.5813652873	0.0462365591	0.5860215054
0.5812339187	0.0462365591	0.5865591398
0.5811319947	0.0465053763	0.5865591398
0.5807108283	0.0465053763	0.5868279570
0.5806472301	0.0467741935	0.5868279570
0.5793548226	0.0467741935	0.5895161290
0.5792739391	0.0470430108	0.5895161290
0.5790741444	0.0470430108	0.5897849462
0.5790580511	0.0473118280	0.5897849462
0.5783278942	0.0473118280	0.5922043011
0.5777016282	0.0475806452	0.5922043011
0.5764903426	0.0475806452	0.5930107527
0.5764171481	0.0478494624	0.5930107527
0.5763663650	0.0478494624	0.5932795699
0.5763140917	0.0481182796	0.5932795699
0.5760582685	0.0481182796	0.5938172043
0.5760222673	0.0483870968	0.5938172043
0.5759125352	0.0483870968	0.5940860215
0.5758637786	0.0486559140	0.5940860215
0.5757895708	0.0486559140	0.5943548387
0.5756791830	0.0491935484	0.5943548387
0.5755789280	0.0491935484	0.5946236559
0.5753962994	0.0494623656	0.5946236559
0.5752364993	0.0494623656	0.5954301075
0.5750209689	0.0497311828	0.5954301075
0.5746709108	0.0497311828	0.5959677419
0.5745822191	0.0500000000	0.5959677419
0.5745117068	0.0500000000	0.5962365591
0.5744957924	0.0502688172	0.5962365591
0.5742532015	0.0502688172	0.5967741935
0.5741853714	0.0505376344	0.5967741935
0.5739185214	0.0505376344	0.5970430108
0.5737059116	0.0508064516	0.5970430108
0.5731346607	0.0508064516	0.5978494624
0.5728647113	0.0513440860	0.5978494624
0.5722352266	0.0513440860	0.5986559140
0.5717046857	0.0521505376	0.5986559140
0.5716297030	0.0521505376	0.5989247312
0.5712732077	0.0524193548	0.5989247312
0.5705248713	0.0524193548	0.5991935484
0.5704843998	0.0526881720	0.5991935484
0.5696501136	0.0526881720	0.6002688172
0.5696406960	0.0529569892	0.6002688172
0.5690678954	0.0529569892	0.6008064516
0.5687865019	0.0532258065	0.6008064516
0.5673221350	0.0532258065	0.6016129032
0.5661631227	0.0537634409	0.6016129032
0.5650522113	0.0537634409	0.6032258065
0.5650350451	0.0540322581	0.6032258065
0.5643984079	0.0540322581	0.6043010753
0.5640053153	0.0548387097	0.6043010753
0.5615561008	0.0548387097	0.6064516129
0.5610502362	0.0551075269	0.6064516129
0.5610359907	0.0551075269	0.6069892473
0.5586302280	0.0551075269	0.6083333333
0.5582904220	0.0553763441	0.6083333333
0.5575889945	0.0553763441	0.6086021505
0.5575805902	0.0556451613	0.6086021505
0.5570018888	0.0556451613	0.6091397849
0.5566807985	0.0564516129	0.6091397849
0.5562357903	0.0564516129	0.6099462366
0.5560435653	0.0567204301	0.6099462366
0.5559660792	0.0567204301	0.6104838710
0.5555725694	0.0572580645	0.6104838710
0.5544323325	0.0572580645	0.6107526882
0.5543797016	0.0575268817	0.6107526882
0.5535426140	0.0575268817	0.6118279570
0.5522986054	0.0586021505	0.6118279570
0.5522785783	0.0586021505	0.6120967742
0.5522503257	0.0591397849	0.6120967742
0.5521456003	0.0591397849	0.6123655914
0.5521208048	0.0594086022	0.6123655914
0.5512197018	0.0594086022	0.6129032258
0.5511925817	0.0596774194	0.6129032258
0.5495835543	0.0596774194	0.6137096774
0.5493641496	0.0599462366	0.6137096774
0.5457928777	0.0599462366	0.6158602151
0.5450714827	0.0602150538	0.6158602151
0.5445040464	0.0602150538	0.6166666667
0.5442930460	0.0604838710	0.6166666667
0.5433580875	0.0604838710	0.6174731183
0.5396047831	0.0612903226	0.6174731183
0.5393666625	0.0612903226	0.6177419355
0.5374681354	0.0626344086	0.6177419355
0.5365740657	0.0626344086	0.6182795699
0.5358788371	0.0626344086	0.6188172043
0.5333274603	0.0626344086	0.6198924731
0.5324560404	0.0629032258	0.6198924731
0.5302498937	0.0629032258	0.6220430108
0.5294062495	0.0634408602	0.6220430108
0.5279246569	0.0634408602	0.6225806452
0.5269390941	0.0639784946	0.6225806452
0.5254614353	0.0639784946	0.6231182796
0.5251964331	0.0642473118	0.6231182796
0.5242945552	0.0642473118	0.6233870968
0.5233417153	0.0653225806	0.6233870968
0.5232062936	0.0653225806	0.6236559140
0.5215617418	0.0655913978	0.6236559140
0.5212507844	0.0655913978	0.6244623656
0.5208429694	0.0658602151	0.6244623656
0.5199252367	0.0658602151	0.6247311828
0.5192860961	0.0663978495	0.6247311828
0.5183914304	0.0663978495	0.6252688172
0.5181124806	0.0666666667	0.6252688172
0.5172576308	0.0666666667	0.6255376344
0.5157285333	0.0669354839	0.6255376344
0.5140963793	0.0669354839	0.6274193548
0.5140055418	0.0672043011	0.6274193548
0.5126296282	0.0672043011	0.6282258065
0.5084831715	0.0680107527	0.6282258065
0.5082813501	0.0680107527	0.6284946237
0.5065215230	0.0685483871	0.6284946237
0.5059017539	0.0685483871	0.6287634409
0.5057398081	0.0688172043	0.6287634409
0.5046287775	0.0688172043	0.6290322581
0.5045332313	0.0690860215	0.6290322581
0.5038319826	0.0690860215	0.6293010753
0.5020440221	0.0701612903	0.6293010753
0.5010991693	0.0701612903	0.6295698925
0.4971462190	0.0717741935	0.6295698925
0.4947876036	0.0717741935	0.6306451613
0.4942773581	0.0720430108	0.6306451613
0.4936286211	0.0720430108	0.6309139785
0.4927800894	0.0723118280	0.6309139785
0.4910449386	0.0723118280	0.6317204301
0.4906428158	0.0728494624	0.6317204301
0.4892530143	0.0728494624	0.6322580645
0.4887962639	0.0731182796	0.6322580645
0.4884520471	0.0731182796	0.6325268817
0.4881058931	0.0736559140	0.6325268817
0.4878973663	0.0736559140	0.6327956989
0.4871494770	0.0739247312	0.6327956989
0.4856496751	0.0739247312	0.6338709677
0.4836853743	0.0747311828	0.6338709677
0.4825337827	0.0747311828	0.6344086022
0.4824467301	0.0750000000	0.6344086022
0.4801351130	0.0750000000	0.6349462366
0.4797343314	0.0752688172	0.6349462366
0.4783291519	0.0752688172	0.6360215054
0.4782042503	0.0760752688	0.6360215054
0.4776442647	0.0760752688	0.6368279570
0.4771954417	0.0768817204	0.6368279570
0.4767979681	0.0768817204	0.6370967742
0.4756789207	0.0771505376	0.6370967742
0.4733704329	0.0771505376	0.6379032258
0.4672957659	0.0801075269	0.6379032258
0.4664815366	0.0801075269	0.6384408602
0.4652644992	0.0811827957	0.6384408602
0.4646914303	0.0811827957	0.6389784946
0.4645989537	0.0814516129	0.6389784946
0.4645686150	0.0814516129	0.6392473118
0.4638504684	0.0819892473	0.6392473118
0.4636531472	0.0819892473	0.6397849462
0.4626362622	0.0825268817	0.6397849462
0.4625802934	0.0825268817	0.6400537634
0.4600206912	0.0838709677	0.6400537634
0.4590208232	0.0838709677	0.6408602151
0.4588746428	0.0844086022	0.6408602151
0.4585510790	0.0844086022	0.6411290323
0.4584512711	0.0846774194	0.6411290323
0.4579080343	0.0846774194	0.6416666667
0.4573584795	0.0854838710	0.6416666667
0.4567731619	0.0854838710	0.6419354839
0.4519481957	0.0873655914	0.6419354839
0.4511637986	0.0873655914	0.6424731183
0.4511615932	0.0876344086	0.6424731183
0.4503186941	0.0876344086	0.6427419355
0.4502870440	0.0879032258	0.6427419355
0.4491771758	0.0879032258	0.6432795699
0.4488840997	0.0884408602	0.6432795699
0.4480836987	0.0884408602	0.6438172043
0.4466719329	0.0892473118	0.6438172043
0.4460294843	0.0892473118	0.6440860215
0.4443744421	0.0897849462	0.6440860215
0.4430072904	0.0897849462	0.6448924731
0.4411085248	0.0905913978	0.6448924731
0.4405515492	0.0905913978	0.6451612903
0.4402628541	0.0908602151	0.6451612903
0.4401691556	0.0908602151	0.6454301075
0.4399788380	0.0911290323	0.6454301075
0.4393662214	0.0911290323	0.6459677419
0.4389273822	0.0919354839	0.6459677419
0.4383343756	0.0919354839	0.6462365591
0.4376085103	0.0924731183	0.6462365591
0.4373525679	0.0924731183	0.6465053763
0.4346663058	0.0938172043	0.6465053763
0.4343430102	0.0938172043	0.6467741935
0.4322927296	0.0943548387	0.6467741935
0.4318003654	0.0943548387	0.6473118280
0.4298896790	0.0956989247	0.6473118280
0.4281658232	0.0956989247	0.6478494624
0.4272997379	0.0967741935	0.6478494624
0.4267521501	0.0967741935	0.6481182796
0.4262211621	0.0975806452	0.6481182796
0.4250195622	0.0975806452	0.6486559140
0.4239510894	0.0978494624	0.6486559140
0.4236109853	0.0978494624	0.6489247312
0.4227714241	0.0981182796	0.6489247312
0.4221412539	0.0981182796	0.6491935484
0.4220630527	0.0986559140	0.6491935484
0.4218889475	0.0986559140	0.6494623656
0.4214387834	0.0989247312	0.6494623656
0.4214209914	0.0989247312	0.6500000000
0.4209451675	0.0989247312	0.6505376344
0.4157593846	0.1010752688	0.6505376344
0.4142582715	0.1010752688	0.6510752688
0.4138340056	0.1013440860	0.6510752688
0.4126240611	0.1013440860	0.6513440860
0.4103102982	0.1024193548	0.6513440860
0.4102060199	0.1024193548	0.6516129032
0.4087738097	0.1029569892	0.6516129032
0.4070299268	0.1029569892	0.6518817204
0.4069895744	0.1032258065	0.6518817204
0.4055483341	0.1032258065	0.6524193548
0.4038698673	0.1037634409	0.6524193548
0.4033984840	0.1037634409	0.6526881720
0.4022960663	0.1043010753	0.6526881720
0.4011041820	0.1043010753	0.6529569892
0.4004812241	0.1048387097	0.6529569892
0.4001237154	0.1048387097	0.6532258065
0.3983236849	0.1064516129	0.6532258065
0.3972697258	0.1064516129	0.6537634409
0.3969558179	0.1067204301	0.6537634409
0.3952927291	0.1067204301	0.6551075269
0.3952457309	0.1069892473	0.6551075269
0.3950674534	0.1069892473	0.6553763441
0.3931626678	0.1083333333	0.6553763441
0.3919232190	0.1083333333	0.6561827957
0.3910579681	0.1086021505	0.6561827957
0.3910561502	0.1086021505	0.6564516129
0.3903563321	0.1088709677	0.6564516129
0.3902296424	0.1088709677	0.6567204301
0.3900332451	0.1091397849	0.6567204301
0.3867619634	0.1091397849	0.6575268817
0.3866987228	0.1094086022	0.6575268817
0.3865708113	0.1094086022	0.6580645161
0.3861166537	0.1096774194	0.6580645161
0.3855862617	0.1096774194	0.6583333333
0.3850162625	0.1102150538	0.6583333333
0.3841165006	0.1102150538	0.6588709677
0.3834392428	0.1107526882	0.6588709677
0.3830836117	0.1107526882	0.6594086022
0.3820838928	0.1110215054	0.6594086022
0.3817919195	0.1110215054	0.6596774194
0.3816744089	0.1115591398	0.6596774194
0.3794130981	0.1115591398	0.6612903226
0.3789247274	0.1118279570	0.6612903226
0.3772748709	0.1118279570	0.6618279570
0.3763125241	0.1123655914	0.6618279570
0.3762935400	0.1123655914	0.6623655914
0.3741549850	0.1123655914	0.6634408602
0.3741231561	0.1126344086	0.6634408602
0.3740196228	0.1126344086	0.6637096774
0.3736799061	0.1131720430	0.6637096774
0.3734534383	0.1131720430	0.6639784946
0.3732136488	0.1134408602	0.6639784946
0.3727320731	0.1134408602	0.6642473118
0.3697097600	0.1147849462	0.6642473118
0.3688177764	0.1147849462	0.6647849462
0.3683843613	0.1147849462	0.6653225806
0.3659015298	0.1147849462	0.6666666667
0.3658764064	0.1150537634	0.6666666667
0.3637069166	0.1150537634	0.6674731183
0.3633003831	0.1153225806	0.6674731183
0.3631263077	0.1153225806	0.6677419355
0.3625813723	0.1158602151	0.6677419355
0.3622932732	0.1158602151	0.6680107527
0.3599726558	0.1172043011	0.6680107527
0.3598653674	0.1172043011	0.6682795699
0.3587662280	0.1182795699	0.6682795699
0.3576857448	0.1182795699	0.6688172043
0.3569584489	0.1185483871	0.6688172043
0.3562493920	0.1185483871	0.6690860215
0.3556100130	0.1188172043	0.6690860215
0.3549137414	0.1188172043	0.6693548387
0.3527165353	0.1209677419	0.6693548387
0.3519098163	0.1209677419	0.6696236559
0.3514873981	0.1217741935	0.6696236559
0.3504959941	0.1217741935	0.6698924731
0.3502300382	0.1220430108	0.6698924731
0.3496730626	0.1220430108	0.6701612903
0.3484896719	0.1223118280	0.6701612903
0.3480359912	0.1223118280	0.6706989247
0.3478918672	0.1225806452	0.6706989247
0.3470543325	0.1225806452	0.6712365591
0.3469247222	0.1225806452	0.6715053763
0.3465915322	0.1228494624	0.6715053763
0.3464638889	0.1228494624	0.6720430108
0.3462842107	0.1231182796	0.6720430108
0.3458125889	0.1231182796	0.6725806452
0.3444998562	0.1241935484	0.6725806452
0.3444012403	0.1241935484	0.6728494624
0.3423835337	0.1250000000	0.6728494624
0.3420070112	0.1250000000	0.6731182796
0.3415399492	0.1252688172	0.6731182796
0.3406395614	0.1252688172	0.6739247312
0.3401576281	0.1255376344	0.6739247312
0.3400155604	0.1255376344	0.6741935484
0.3380494416	0.1263440860	0.6741935484
0.3368541300	0.1263440860	0.6750000000
0.3366635442	0.1266129032	0.6750000000
0.3366387188	0.1266129032	0.6752688172
0.3357406557	0.1276881720	0.6752688172
0.3355826735	0.1276881720	0.6755376344
0.3339406252	0.1290322581	0.6755376344
0.3327321410	0.1290322581	0.6758064516
0.3319875300	0.1303763441	0.6758064516
0.3318932950	0.1303763441	0.6760752688
0.3311349452	0.1309139785	0.6760752688
0.3310798109	0.1309139785	0.6763440860
0.3307284415	0.1314516129	0.6763440860
0.3300618529	0.1314516129	0.6766129032
0.3288651407	0.1325268817	0.6766129032
0.3281289935	0.1325268817	0.6771505376
0.3274942338	0.1327956989	0.6771505376
0.3268652856	0.1327956989	0.6776881720
0.3267302513	0.1330645161	0.6776881720
0.3259234130	0.1330645161	0.6779569892
0.3256066144	0.1336021505	0.6779569892
0.3255615830	0.1336021505	0.6782258065
0.3243057430	0.1341397849	0.6782258065
0.3237963021	0.1341397849	0.6790322581
0.3232806921	0.1349462366	0.6790322581
0.3227409720	0.1349462366	0.6793010753
0.3208277225	0.1357526882	0.6793010753
0.3196883202	0.1357526882	0.6801075269
0.3196399212	0.1360215054	0.6801075269
0.3188316226	0.1360215054	0.6803763441
0.3173945248	0.1370967742	0.6803763441
0.3170095980	0.1370967742	0.6809139785
0.3167879283	0.1373655914	0.6809139785
0.3166171014	0.1373655914	0.6811827957
0.3164632916	0.1376344086	0.6811827957
0.3160870075	0.1376344086	0.6814516129
0.3152306974	0.1381720430	0.6814516129
0.3148781061	0.1381720430	0.6817204301
0.3139257431	0.1392473118	0.6817204301
0.3123207390	0.1392473118	0.6822580645
0.3121570945	0.1397849462	0.6822580645
0.3119260371	0.1397849462	0.6825268817
0.3104133606	0.1413978495	0.6825268817
0.3101965487	0.1413978495	0.6827956989
0.3094943166	0.1419354839	0.6827956989
0.3075412214	0.1435483871	0.6827956989
0.3071109951	0.1435483871	0.6833333333
0.3067005873	0.1438172043	0.6833333333
0.3061019480	0.1438172043	0.6836021505
0.3060380518	0.1440860215	0.6836021505
0.3057007790	0.1440860215	0.6838709677
0.3052101433	0.1446236559	0.6838709677
0.3047784567	0.1446236559	0.6841397849
0.3047248423	0.1448924731	0.6841397849
0.3047071099	0.1448924731	0.6844086022
0.3042976558	0.1454301075	0.6844086022
0.3040563762	0.1454301075	0.6846774194
0.3031527698	0.1467741935	0.6846774194
0.3030100465	0.1467741935	0.6849462366
0.3014835119	0.1478494624	0.6849462366
0.3013192415	0.1478494624	0.6852150538
0.3002853692	0.1486559140	0.6852150538
0.3001544476	0.1486559140	0.6854838710
0.3000527620	0.1489247312	0.6854838710
0.2991833687	0.1489247312	0.6857526882
0.2986706495	0.1491935484	0.6857526882
0.2956092358	0.1491935484	0.6876344086
0.2955092192	0.1494623656	0.6876344086
0.2953498960	0.1494623656	0.6879032258
0.2945654988	0.1502688172	0.6879032258
0.2935024202	0.1502688172	0.6881720430
0.2928211391	0.1505376344	0.6881720430
0.2918637395	0.1505376344	0.6884408602
0.2914227247	0.1508064516	0.6884408602
0.2911991477	0.1508064516	0.6887096774
0.2906774580	0.1513440860	0.6887096774
0.2891979516	0.1521505376	0.6887096774
0.2885076702	0.1521505376	0.6892473118
0.2882290483	0.1524193548	0.6892473118
0.2880930603	0.1524193548	0.6895161290
0.2874826193	0.1529569892	0.6895161290
0.2873758376	0.1529569892	0.6900537634
0.2871780694	0.1534946237	0.6900537634
0.2862591445	0.1534946237	0.6903225806
0.2859471738	0.1537634409	0.6903225806
0.2847016752	0.1537634409	0.6905913978
0.2838942111	0.1545698925	0.6905913978
0.2826578319	0.1545698925	0.6908602151
0.2821123600	0.1545698925	0.6913978495
0.2809701264	0.1556451613	0.6913978495
0.2805614769	0.1556451613	0.6916666667
0.2800106406	0.1561827957	0.6916666667
0.2796392441	0.1561827957	0.6919354839
0.2787386775	0.1572580645	0.6919354839
0.2783968151	0.1572580645	0.6927419355
0.2781971395	0.1575268817	0.6927419355
0.2779636383	0.1575268817	0.6930107527
0.2772983313	0.1580645161	0.6930107527
0.2769790888	0.1580645161	0.6932795699
0.2745158672	0.1588709677	0.6932795699
0.2736339271	0.1588709677	0.6943548387
0.2730883062	0.1594086022	0.6943548387
0.2728712559	0.1594086022	0.6948924731
0.2709737420	0.1610215054	0.6948924731
0.2705225945	0.1610215054	0.6951612903
0.2703816891	0.1612903226	0.6951612903
0.2699862123	0.1612903226	0.6959677419
0.2698356211	0.1615591398	0.6959677419
0.2693940401	0.1615591398	0.6962365591
0.2692596316	0.1618279570	0.6962365591
0.2691801488	0.1618279570	0.6965053763
0.2684267163	0.1626344086	0.6965053763
0.2677446008	0.1626344086	0.6973118280
0.2677348554	0.1629032258	0.6973118280
0.2668601573	0.1629032258	0.6978494624
0.2664440870	0.1634408602	0.6978494624
0.2659696639	0.1634408602	0.6983870968
0.2658691108	0.1639784946	0.6983870968
0.2658285201	0.1639784946	0.6986559140
0.2655808032	0.1639784946	0.6991935484
0.2646410167	0.1642473118	0.6991935484
0.2645125985	0.1642473118	0.6994623656
0.2642172873	0.1647849462	0.6994623656
0.2637397051	0.1647849462	0.6997311828
0.2612748146	0.1672043011	0.6997311828
0.2611084282	0.1672043011	0.7000000000
0.2610389292	0.1674731183	0.7000000000
0.2609873116	0.1674731183	0.7002688172
0.2607692182	0.1677419355	0.7002688172
0.2607650459	0.1677419355	0.7005376344
0.2599187791	0.1682795699	0.7005376344
0.2596297264	0.1682795699	0.7008064516
0.2589402199	0.1685483871	0.7008064516
0.2588591576	0.1685483871	0.7010752688
0.2581511736	0.1693548387	0.7010752688
0.2572925687	0.1693548387	0.7016129032
0.2560198903	0.1704301075	0.7016129032
0.2560107112	0.1704301075	0.7018817204
0.2558073401	0.1709677419	0.7018817204
0.2557694912	0.1709677419	0.7021505376
0.2550673783	0.1712365591	0.7021505376
0.2548095882	0.1712365591	0.7026881720
0.2547343671	0.1715053763	0.7026881720
0.2538556457	0.1715053763	0.7032258065
0.2537842095	0.1717741935	0.7032258065
0.2532521486	0.1717741935	0.7034946237
0.2521682382	0.1731182796	0.7034946237
0.2520597279	0.1731182796	0.7037634409
0.2506380677	0.1760752688	0.7037634409
0.2501064837	0.1760752688	0.7040322581
0.2500878572	0.1763440860	0.7040322581
0.2500024438	0.1763440860	0.7043010753
0.2484824955	0.1768817204	0.7043010753
0.2473090887	0.1768817204	0.7053763441
0.2472722232	0.1771505376	0.7053763441
0.2467870563	0.1771505376	0.7056451613
0.2467638403	0.1774193548	0.7056451613
0.2466077358	0.1774193548	0.7059139785
0.2432687730	0.1790322581	0.7059139785
0.2432333231	0.1790322581	0.7061827957
0.2430036962	0.1793010753	0.7061827957
0.2409074008	0.1793010753	0.7080645161
0.2407824844	0.1795698925	0.7080645161
0.2407702804	0.1795698925	0.7083333333
0.2389674485	0.1803763441	0.7083333333
0.2387911975	0.1803763441	0.7088709677
0.2383631617	0.1803763441	0.7094086022
0.2378342748	0.1811827957	0.7094086022
0.2377824634	0.1811827957	0.7096774194
0.2372155786	0.1817204301	0.7096774194
0.2371966988	0.1817204301	0.7099462366
0.2370679826	0.1819892473	0.7099462366
0.2370311022	0.1819892473	0.7102150538
0.2368522733	0.1825268817	0.7102150538
0.2365278602	0.1825268817	0.7104838710
0.2361146659	0.1827956989	0.7104838710
0.2360651195	0.1827956989	0.7107526882
0.2356255203	0.1838709677	0.7107526882
0.2348735780	0.1838709677	0.7118279570
0.2343029529	0.1846774194	0.7118279570
0.2340583205	0.1846774194	0.7123655914
0.2338215709	0.1849462366	0.7123655914
0.2334744036	0.1849462366	0.7126344086
0.2334506661	0.1852150538	0.7126344086
0.2333420813	0.1852150538	0.7131720430
0.2328387946	0.1857526882	0.7131720430
0.2327526510	0.1857526882	0.7134408602
0.2323204428	0.1862903226	0.7134408602
0.2321272641	0.1862903226	0.7137096774
0.2312929630	0.1870967742	0.7137096774
0.2305866629	0.1870967742	0.7142473118
0.2296241373	0.1881720430	0.7142473118
0.2287594676	0.1881720430	0.7150537634
0.2286076099	0.1884408602	0.7150537634
0.2281129211	0.1884408602	0.7161290323
0.2279111147	0.1889784946	0.7161290323
0.2276340425	0.1889784946	0.7163978495
0.2266519666	0.1897849462	0.7163978495
0.2262983173	0.1897849462	0.7169354839
0.2261980325	0.1900537634	0.7169354839
0.2258345783	0.1900537634	0.7174731183
0.2242507786	0.1919354839	0.7174731183
0.2239630222	0.1919354839	0.7177419355
0.2236859351	0.1922043011	0.7177419355
0.2230123281	0.1922043011	0.7182795699
0.2216575146	0.1932795699	0.7182795699
0.2203039974	0.1932795699	0.7198924731
0.2196091264	0.1943548387	0.7198924731
0.2193793505	0.1943548387	0.7204301075
0.2189979553	0.1954301075	0.7204301075
0.2186552733	0.1954301075	0.7206989247
0.2178991735	0.1956989247	0.7206989247
0.2174933553	0.1956989247	0.7209677419
0.2173626125	0.1962365591	0.7209677419
0.2165568769	0.1962365591	0.7215053763
0.2158511728	0.1967741935	0.7215053763
0.2155021131	0.1967741935	0.7217741935
0.2133252025	0.1994623656	0.7217741935
0.2131104171	0.1994623656	0.7223118280
0.2127881497	0.2000000000	0.7223118280
0.2126412988	0.2000000000	0.7225806452
0.2121135294	0.2008064516	0.7225806452
0.2119693458	0.2008064516	0.7228494624
0.2119219154	0.2010752688	0.7228494624
0.2118624300	0.2010752688	0.7233870968
0.2114121616	0.2016129032	0.7233870968
0.2102926522	0.2016129032	0.7236559140
0.2098756284	0.2024193548	0.7236559140
0.2095745206	0.2024193548	0.7239247312
0.2093397528	0.2029569892	0.7239247312
0.2090159804	0.2029569892	0.7244623656
0.2087795138	0.2034946237	0.7244623656
0.2087314576	0.2034946237	0.7247311828
0.2086587697	0.2037634409	0.7247311828
0.2081764489	0.2037634409	0.7250000000
0.2079656720	0.2045698925	0.7250000000
0.2079153806	0.2045698925	0.7252688172
0.2070274502	0.2053763441	0.7252688172
0.2068621367	0.2053763441	0.7255376344
0.2051187456	0.2075268817	0.7255376344
0.2047640681	0.2075268817	0.7258064516
0.2045374513	0.2077956989	0.7258064516
0.2045349926	0.2077956989	0.7260752688
0.2041569650	0.2086021505	0.7260752688
0.2038313895	0.2086021505	0.7266129032
0.2032962739	0.2091397849	0.7266129032
0.2031846792	0.2091397849	0.7268817204
0.2031081319	0.2094086022	0.7268817204
0.2027661353	0.2094086022	0.7271505376
0.2023212165	0.2099462366	0.7271505376
0.2022874057	0.2099462366	0.7274193548
0.2011376768	0.2112903226	0.7274193548
0.2007945329	0.2112903226	0.7276881720
0.2004639655	0.2118279570	0.7276881720
0.2002114952	0.2118279570	0.7279569892
0.1999546885	0.2123655914	0.7279569892
0.1989821345	0.2123655914	0.7284946237
0.1988284588	0.2129032258	0.7284946237
0.1986972690	0.2129032258	0.7287634409
0.1979417354	0.2150537634	0.7287634409
0.1976679415	0.2150537634	0.7290322581
0.1968500912	0.2161290323	0.7290322581
0.1968081146	0.2161290323	0.7293010753
0.1955913156	0.2163978495	0.7293010753
0.1955297440	0.2163978495	0.7295698925
0.1948438734	0.2180107527	0.7295698925
0.1946870834	0.2180107527	0.7301075269
0.1938713789	0.2188172043	0.7301075269
0.1937939674	0.2188172043	0.7303763441
0.1937752217	0.2190860215	0.7303763441
0.1937159747	0.2190860215	0.7306451613
0.1936665326	0.2193548387	0.7306451613
0.1929029375	0.2193548387	0.7319892473
0.1922760755	0.2198924731	0.7319892473
0.1920782924	0.2198924731	0.7322580645
0.1919271350	0.2201612903	0.7322580645
0.1917281896	0.2201612903	0.7325268817
0.1915566623	0.2204301075	0.7325268817
0.1910555959	0.2204301075	0.7338709677
0.1903759241	0.2220430108	0.7338709677
0.1899542511	0.2220430108	0.7341397849
0.1894001067	0.2225806452	0.7341397849
0.1890008450	0.2225806452	0.7346774194
0.1885657161	0.2231182796	0.7346774194
0.1884455085	0.2231182796	0.7349462366
0.1882440299	0.2233870968	0.7349462366
0.1878788322	0.2233870968	0.7357526882
0.1875171214	0.2241935484	0.7357526882
0.1874791682	0.2241935484	0.7360215054
0.1874594837	0.2244623656	0.7360215054
0.1874409020	0.2244623656	0.7365591398
0.1857932806	0.2244623656	0.7381720430
0.1849587560	0.2255376344	0.7381720430
0.1848459244	0.2255376344	0.7384408602
0.1844518185	0.2258064516	0.7384408602
0.1842011660	0.2258064516	0.7389784946
0.1836972237	0.2263440860	0.7389784946
0.1827677488	0.2263440860	0.7400537634
0.1827043593	0.2266129032	0.7400537634
0.1825888604	0.2266129032	0.7403225806
0.1809583455	0.2287634409	0.7403225806
0.1809579432	0.2287634409	0.7405913978
0.1808436513	0.2290322581	0.7405913978
0.1808038652	0.2290322581	0.7408602151
0.1798726171	0.2306451613	0.7408602151
0.1794262081	0.2306451613	0.7411290323
0.1774834692	0.2346774194	0.7411290323
0.1770746410	0.2346774194	0.7416666667
0.1765430123	0.2354838710	0.7416666667
0.1751660407	0.2354838710	0.7430107527
0.1749380082	0.2362903226	0.7430107527
0.1745299101	0.2362903226	0.7432795699
0.1743741333	0.2370967742	0.7432795699
0.1743390560	0.2370967742	0.7435483871
0.1734894514	0.2381720430	0.7435483871
0.1730919629	0.2381720430	0.7438172043
0.1721024662	0.2389784946	0.7438172043
0.1720973998	0.2389784946	0.7440860215
0.1717022359	0.2400537634	0.7440860215
0.1710873991	0.2400537634	0.7443548387
0.1693089157	0.2413978495	0.7443548387
0.1691332012	0.2413978495	0.7446236559
0.1689979285	0.2416666667	0.7446236559
0.1689676940	0.2416666667	0.7448924731
0.1687933058	0.2419354839	0.7448924731
0.1685021073	0.2419354839	0.7456989247
0.1670023799	0.2440860215	0.7456989247
0.1669862568	0.2440860215	0.7459677419
0.1669396311	0.2440860215	0.7465053763
0.1666786820	0.2446236559	0.7465053763
0.1665258110	0.2446236559	0.7467741935
0.1664232165	0.2448924731	0.7467741935
0.1662963629	0.2448924731	0.7473118280
0.1657943875	0.2454301075	0.7473118280
0.1656687260	0.2454301075	0.7481182796
0.1654872149	0.2459677419	0.7481182796
0.1653493792	0.2459677419	0.7483870968
0.1643773317	0.2467741935	0.7483870968
0.1641986966	0.2467741935	0.7491935484
0.1637194008	0.2475806452	0.7491935484
0.1636790484	0.2475806452	0.7494623656
0.1634911150	0.2478494624	0.7494623656
0.1634591669	0.2478494624	0.7497311828
0.1627774835	0.2486559140	0.7497311828
0.1626482308	0.2486559140	0.7508064516
0.1626114100	0.2489247312	0.7508064516
0.1625946313	0.2489247312	0.7510752688
0.1620163023	0.2505376344	0.7510752688
0.1617046595	0.2505376344	0.7513440860
0.1615667045	0.2508064516	0.7513440860
0.1614051312	0.2508064516	0.7516129032
0.1612669230	0.2510752688	0.7516129032
0.1603287011	0.2510752688	0.7532258065
0.1602482796	0.2513440860	0.7532258065
0.1601702720	0.2513440860	0.7537634409
0.1592303663	0.2529569892	0.7537634409
0.1589642167	0.2529569892	0.7543010753
0.1587093472	0.2532258065	0.7543010753
0.1585648507	0.2532258065	0.7545698925
0.1584167629	0.2534946237	0.7545698925
0.1578475684	0.2534946237	0.7553763441
0.1576373130	0.2537634409	0.7553763441
0.1573873013	0.2537634409	0.7559139785
0.1568877995	0.2543010753	0.7559139785
0.1567609757	0.2543010753	0.7561827957
0.1559697390	0.2553763441	0.7561827957
0.1558994353	0.2553763441	0.7564516129
0.1554570049	0.2556451613	0.7564516129
0.1547836363	0.2556451613	0.7569892473
0.1547736377	0.2559139785	0.7569892473
0.1545453966	0.2559139785	0.7575268817
0.1535978019	0.2567204301	0.7575268817
0.1530426145	0.2567204301	0.7583333333
0.1526827514	0.2569892473	0.7583333333
0.1516807973	0.2569892473	0.7594086022
0.1512525976	0.2572580645	0.7594086022
0.1493992656	0.2572580645	0.7604838710
0.1492611021	0.2577956989	0.7604838710
0.1491646022	0.2577956989	0.7607526882
0.1490991712	0.2580645161	0.7607526882
0.1488174498	0.2580645161	0.7610215054
0.1480970979	0.2594086022	0.7610215054
0.1480551809	0.2594086022	0.7612903226
0.1472665817	0.2599462366	0.7612903226
0.1472287476	0.2599462366	0.7615591398
0.1469195336	0.2604838710	0.7615591398
0.1465029269	0.2604838710	0.7618279570
0.1463706046	0.2612903226	0.7618279570
0.1457554698	0.2612903226	0.7620967742
0.1453632414	0.2618279570	0.7620967742
0.1451698840	0.2618279570	0.7626344086
0.1449605227	0.2620967742	0.7626344086
0.1448956877	0.2620967742	0.7631720430
0.1448509246	0.2623655914	0.7631720430
0.1447713822	0.2623655914	0.7634408602
0.1444896162	0.2623655914	0.7639784946
0.1440961659	0.2629032258	0.7639784946
0.1440053433	0.2629032258	0.7642473118
0.1438518614	0.2631720430	0.7642473118
0.1433935165	0.2631720430	0.7655913978
0.1427226663	0.2639784946	0.7655913978
0.1425461769	0.2639784946	0.7661290323
0.1417581886	0.2642473118	0.7661290323
0.1416132003	0.2642473118	0.7663978495
0.1406485736	0.2653225806	0.7663978495
0.1406163722	0.2653225806	0.7666666667
0.1397197992	0.2658602151	0.7666666667
0.1393254995	0.2658602151	0.7674731183
0.1393063366	0.2661290323	0.7674731183
0.1391735077	0.2661290323	0.7677419355
0.1389119476	0.2669354839	0.7677419355
0.1387246698	0.2669354839	0.7680107527
0.1387176812	0.2672043011	0.7680107527
0.1384088993	0.2672043011	0.7685483871
0.1383494437	0.2674731183	0.7685483871
0.1383493096	0.2674731183	0.7688172043
0.1381515712	0.2680107527	0.7688172043
0.1378525496	0.2680107527	0.7693548387
0.1377462149	0.2682795699	0.7693548387
0.1377206594	0.2682795699	0.7696236559
0.1375388503	0.2685483871	0.7696236559
0.1373009235	0.2685483871	0.7704301075
0.1372719258	0.2685483871	0.7709677419
0.1367706507	0.2685483871	0.7712365591
0.1365038157	0.2693548387	0.7712365591
0.1357721835	0.2693548387	0.7723118280
0.1356512755	0.2698924731	0.7723118280
0.1356077045	0.2698924731	0.7725806452
0.1352650076	0.2704301075	0.7725806452
0.1350555420	0.2704301075	0.7728494624
0.1340909898	0.2728494624	0.7728494624
0.1335088015	0.2728494624	0.7733870968
0.1334067881	0.2731182796	0.7733870968
0.1332387179	0.2731182796	0.7736559140
0.1332287937	0.2733870968	0.7736559140
0.1331304908	0.2733870968	0.7739247312
0.1331299394	0.2736559140	0.7739247312
0.1329163611	0.2736559140	0.7741935484
0.1328096688	0.2739247312	0.7741935484
0.1326574683	0.2739247312	0.7744623656
0.1326172650	0.2741935484	0.7744623656
0.1325688064	0.2741935484	0.7747311828
0.1325200498	0.2744623656	0.7747311828
0.1323620528	0.2744623656	0.7750000000
0.1320083141	0.2747311828	0.7750000000
0.1319156289	0.2747311828	0.7755376344
0.1312173754	0.2758064516	0.7755376344
0.1304352134	0.2758064516	0.7760752688
0.1301802099	0.2763440860	0.7760752688
0.1300839186	0.2763440860	0.7763440860
0.1298932284	0.2766129032	0.7763440860
0.1297321022	0.2766129032	0.7766129032
0.1297306120	0.2768817204	0.7766129032
0.1293109804	0.2774193548	0.7766129032
0.1286874563	0.2782258065	0.7766129032
0.1286259443	0.2782258065	0.7771505376
0.1286099553	0.2784946237	0.7771505376
0.1285866797	0.2784946237	0.7774193548
0.1285043657	0.2787634409	0.7774193548
0.1283432394	0.2787634409	0.7779569892
0.1277384460	0.2790322581	0.7779569892
0.1276866943	0.2790322581	0.7782258065
0.1273808181	0.2798387097	0.7782258065
0.1269332916	0.2798387097	0.7787634409
0.1268547177	0.2801075269	0.7787634409
0.1265536547	0.2801075269	0.7790322581
0.1260082573	0.2809139785	0.7790322581
0.1257439256	0.2809139785	0.7793010753
0.1256282926	0.2811827957	0.7793010753
0.1254874021	0.2811827957	0.7798387097
0.1250810772	0.2817204301	0.7798387097
0.1250395626	0.2817204301	0.7801075269
0.1246859729	0.2822580645	0.7801075269
0.1244717389	0.2822580645	0.7803763441
0.1239378825	0.2830645161	0.7803763441
0.1237476021	0.2830645161	0.7809139785
0.1237404197	0.2833333333	0.7809139785
0.1235062927	0.2833333333	0.7814516129
0.1233500764	0.2836021505	0.7814516129
0.1230948195	0.2836021505	0.7817204301
0.1224079952	0.2844086022	0.7817204301
0.1222188696	0.2844086022	0.7822580645
0.1221742705	0.2846774194	0.7822580645
0.1220999882	0.2846774194	0.7830645161
0.1211883128	0.2860215054	0.7830645161
0.1209699288	0.2860215054	0.7836021505
0.1209072471	0.2862903226	0.7836021505
0.1207240522	0.2862903226	0.7838709677
0.1205823943	0.2862903226	0.7846774194
0.1198629960	0.2879032258	0.7846774194
0.1196488887	0.2879032258	0.7849462366
0.1191698834	0.2889784946	0.7849462366
0.1187883317	0.2889784946	0.7860215054
0.1185441464	0.2892473118	0.7860215054
0.1183667257	0.2892473118	0.7868279570
0.1177455485	0.2897849462	0.7868279570
0.1177231297	0.2897849462	0.7870967742
0.1163904965	0.2922043011	0.7870967742
0.1163237914	0.2922043011	0.7879032258
0.1160861552	0.2924731183	0.7879032258
0.1155445725	0.2924731183	0.7887096774
0.1146569848	0.2935483871	0.7887096774
0.1146315038	0.2935483871	0.7889784946
0.1144882143	0.2943548387	0.7889784946
0.1143289730	0.2943548387	0.7892473118
0.1142587438	0.2946236559	0.7892473118
0.1139267087	0.2946236559	0.7897849462
0.1137227342	0.2954301075	0.7897849462
0.1136508286	0.2954301075	0.7903225806
0.1135746911	0.2956989247	0.7903225806
0.1134064868	0.2956989247	0.7908602151
0.1133992523	0.2959677419	0.7908602151
0.1130632162	0.2959677419	0.7913978495
0.1116367579	0.2973118280	0.7913978495
0.1116014197	0.2973118280	0.7916666667
0.1113994494	0.2975806452	0.7916666667
0.1107996032	0.2975806452	0.7930107527
0.1104818359	0.2978494624	0.7930107527
0.1104682684	0.2978494624	0.7932795699
0.1103772894	0.2981182796	0.7932795699
0.1103090122	0.2981182796	0.7935483871
0.1102448478	0.2986559140	0.7935483871
0.1100836098	0.2994623656	0.7935483871
0.1099339798	0.2994623656	0.7938172043
0.1094488353	0.3002688172	0.7938172043
0.1093626991	0.3002688172	0.7940860215
0.1093132198	0.3005376344	0.7940860215
0.1091881171	0.3005376344	0.7943548387
0.1086706221	0.3016129032	0.7943548387
0.1085462123	0.3016129032	0.7948924731
0.1074672714	0.3026881720	0.7948924731
0.1068052202	0.3026881720	0.7956989247
0.1065836549	0.3029569892	0.7956989247
0.1063212231	0.3029569892	0.7965053763
0.1060319021	0.3032258065	0.7965053763
0.1059677824	0.3032258065	0.7967741935
0.1058329865	0.3037634409	0.7967741935
0.1057131514	0.3037634409	0.7970430108
0.1053629890	0.3048387097	0.7970430108
0.1050320938	0.3048387097	0.7975806452
0.1050074920	0.3051075269	0.7975806452
0.1046995297	0.3051075269	0.7981182796
0.1040806621	0.3061827957	0.7981182796
0.1038618609	0.3061827957	0.7983870968
0.1029973328	0.3075268817	0.7983870968
0.1026955992	0.3075268817	0.7989247312
0.1025240272	0.3077956989	0.7989247312
0.1024645716	0.3077956989	0.7991935484
0.1023941189	0.3083333333	0.7991935484
0.1019981727	0.3083333333	0.7997311828
0.1019858122	0.3086021505	0.7997311828
0.1019188687	0.3086021505	0.8000000000
0.1014202759	0.3088709677	0.8000000000
0.1014114097	0.3088709677	0.8002688172
0.1013756394	0.3094086022	0.8002688172
0.1013607606	0.3099462366	0.8002688172
0.1013543755	0.3099462366	0.8005376344
0.1011747941	0.3102150538	0.8005376344
0.1010816470	0.3102150538	0.8008064516
0.1010434180	0.3107526882	0.8008064516
0.1009660438	0.3107526882	0.8010752688
0.1006192863	0.3118279570	0.8010752688
0.0997711420	0.3118279570	0.8021505376
0.0995437503	0.3126344086	0.8021505376
0.0993652120	0.3126344086	0.8024193548
0.0993250385	0.3129032258	0.8024193548
0.0992137641	0.3129032258	0.8026881720
0.0991065279	0.3131720430	0.8026881720
0.0990674272	0.3131720430	0.8032258065
0.0989372358	0.3134408602	0.8032258065
0.0988789275	0.3134408602	0.8034946237
0.0988628268	0.3137096774	0.8034946237
0.0988513157	0.3137096774	0.8037634409
0.0984147266	0.3139784946	0.8037634409
0.0980627686	0.3139784946	0.8043010753
0.0974376276	0.3147849462	0.8043010753
0.0972749144	0.3147849462	0.8051075269
0.0969508067	0.3158602151	0.8051075269
0.0969350487	0.3158602151	0.8053763441
0.0957842618	0.3172043011	0.8053763441
0.0955400094	0.3172043011	0.8059139785
0.0950748399	0.3174731183	0.8059139785
0.0949847028	0.3174731183	0.8061827957
0.0945043489	0.3180107527	0.8061827957
0.0944973677	0.3180107527	0.8064516129
0.0944437832	0.3182795699	0.8064516129
0.0943747684	0.3182795699	0.8069892473
0.0938380584	0.3193548387	0.8069892473
0.0937544033	0.3193548387	0.8072580645
0.0931941569	0.3209677419	0.8072580645
0.0929200202	0.3209677419	0.8077956989
0.0927314758	0.3212365591	0.8077956989
0.0925823674	0.3212365591	0.8080645161
0.0914296806	0.3239247312	0.8080645161
0.0912905484	0.3239247312	0.8083333333
0.0910304785	0.3247311828	0.8083333333
0.0909908935	0.3247311828	0.8086021505
0.0909488648	0.3250000000	0.8086021505
0.0907940641	0.3250000000	0.8088709677
0.0904431790	0.3260752688	0.8088709677
0.0902278796	0.3260752688	0.8096774194
0.0899432600	0.3266129032	0.8096774194
0.0899357051	0.3266129032	0.8099462366
0.0888397470	0.3284946237	0.8099462366
0.0887027010	0.3284946237	0.8102150538
0.0885331705	0.3284946237	0.8107526882
0.0882792920	0.3298387097	0.8107526882
0.0878302455	0.3298387097	0.8110215054
0.0877600685	0.3301075269	0.8110215054
0.0875221342	0.3301075269	0.8112903226
0.0869007856	0.3311827957	0.8112903226
0.0867989659	0.3311827957	0.8118279570
0.0864900276	0.3314516129	0.8118279570
0.0862520263	0.3314516129	0.8126344086
0.0860556588	0.3317204301	0.8126344086
0.0859293938	0.3317204301	0.8129032258
0.0854876563	0.3325268817	0.8129032258
0.0854550451	0.3325268817	0.8134408602
0.0853908435	0.3325268817	0.8137096774
0.0852503926	0.3327956989	0.8137096774
0.0852253214	0.3327956989	0.8139784946
0.0847538039	0.3341397849	0.8139784946
0.0846807286	0.3341397849	0.8142473118
0.0824312344	0.3379032258	0.8142473118
0.0822795257	0.3379032258	0.8145161290
0.0821479633	0.3381720430	0.8145161290
0.0820065066	0.3381720430	0.8147849462
0.0817726031	0.3387096774	0.8147849462
0.0813591480	0.3387096774	0.8158602151
0.0813038573	0.3389784946	0.8158602151
0.0811372846	0.3389784946	0.8161290323
0.0803837776	0.3405913978	0.8161290323
0.0803555325	0.3405913978	0.8163978495
0.0793373957	0.3427419355	0.8163978495
0.0792563111	0.3427419355	0.8166666667
0.0792480111	0.3430107527	0.8166666667
0.0791824907	0.3430107527	0.8169354839
0.0790034607	0.3435483871	0.8169354839
0.0789779201	0.3435483871	0.8172043011
0.0789648890	0.3438172043	0.8172043011
0.0788311809	0.3438172043	0.8177419355
0.0787168369	0.3440860215	0.8177419355
0.0786098763	0.3440860215	0.8180107527
0.0783776492	0.3443548387	0.8180107527
0.0783003047	0.3443548387	0.8182795699
0.0778982788	0.3451612903	0.8182795699
0.0778377578	0.3451612903	0.8185483871
0.0765727386	0.3470430108	0.8185483871
0.0765270293	0.3470430108	0.8188172043
0.0763115659	0.3473118280	0.8188172043
0.0762866586	0.3473118280	0.8190860215
0.0759457424	0.3478494624	0.8190860215
0.0756384134	0.3478494624	0.8196236559
0.0753066316	0.3483870968	0.8196236559
0.0750650838	0.3483870968	0.8201612903
0.0742945746	0.3497311828	0.8201612903
0.0742820650	0.3497311828	0.8204301075
0.0742444620	0.3502688172	0.8204301075
0.0742346793	0.3502688172	0.8206989247
0.0741358772	0.3508064516	0.8206989247
0.0735827461	0.3508064516	0.8215053763
0.0723647401	0.3537634409	0.8215053763
0.0722966492	0.3537634409	0.8217741935
0.0718165189	0.3543010753	0.8217741935
0.0718083456	0.3543010753	0.8220430108
0.0717418864	0.3545698925	0.8220430108
0.0716165900	0.3545698925	0.8225806452
0.0709109902	0.3556451613	0.8225806452
0.0703002512	0.3556451613	0.8241935484
0.0702337250	0.3559139785	0.8241935484
0.0698840767	0.3559139785	0.8247311828
0.0698503181	0.3559139785	0.8252688172
0.0697516948	0.3559139785	0.8255376344
0.0695468187	0.3561827957	0.8255376344
0.0695244670	0.3561827957	0.8258064516
0.0694723278	0.3561827957	0.8263440860
0.0694650486	0.3564516129	0.8263440860
0.0693964735	0.3564516129	0.8266129032
0.0691690594	0.3569892473	0.8266129032
0.0691471100	0.3569892473	0.8271505376
0.0686810687	0.3583333333	0.8271505376
0.0683993027	0.3583333333	0.8279569892
0.0677851662	0.3602150538	0.8279569892
0.0675449073	0.3602150538	0.8287634409
0.0673976690	0.3612903226	0.8287634409
0.0671083778	0.3612903226	0.8303763441
0.0670309141	0.3615591398	0.8303763441
0.0668785051	0.3615591398	0.8309139785
0.0667216480	0.3620967742	0.8309139785
0.0665038824	0.3620967742	0.8311827957
0.0662910044	0.3626344086	0.8311827957
0.0662399083	0.3626344086	0.8314516129
0.0660775080	0.3629032258	0.8314516129
0.0657072440	0.3629032258	0.8322580645
0.0656771287	0.3631720430	0.8322580645
0.0650199726	0.3631720430	0.8336021505
0.0646967143	0.3634408602	0.8336021505
0.0645977706	0.3634408602	0.8338709677
0.0641198084	0.3645161290	0.8338709677
0.0637802631	0.3645161290	0.8344086022
0.0621114001	0.3672043011	0.8344086022
0.0620644130	0.3672043011	0.8346774194
0.0616551973	0.3672043011	0.8352150538
0.0615267530	0.3672043011	0.8354838710
0.0612033531	0.3680107527	0.8354838710
0.0606312603	0.3680107527	0.8365591398
0.0605697520	0.3682795699	0.8365591398
0.0605082028	0.3682795699	0.8368279570
0.0603617318	0.3690860215	0.8368279570
0.0600776821	0.3690860215	0.8376344086
0.0599622019	0.3693548387	0.8376344086
0.0599128343	0.3693548387	0.8381720430
0.0590830147	0.3709677419	0.8381720430
0.0589373372	0.3709677419	0.8384408602
0.0588384457	0.3712365591	0.8384408602
0.0584798306	0.3712365591	0.8397849462
0.0579698831	0.3720430108	0.8397849462
0.0578637607	0.3720430108	0.8403225806
0.0578196384	0.3720430108	0.8408602151
0.0576984845	0.3723118280	0.8408602151
0.0574826598	0.3723118280	0.8413978495
0.0573523864	0.3731182796	0.8413978495
0.0572731160	0.3731182796	0.8416666667
0.0571626388	0.3733870968	0.8416666667
0.0569878146	0.3733870968	0.8422043011
0.0568815358	0.3736559140	0.8422043011
0.0568605289	0.3736559140	0.8424731183
0.0567815639	0.3739247312	0.8424731183
0.0567337722	0.3739247312	0.8427419355
0.0567003526	0.3741935484	0.8427419355
0.0563854650	0.3741935484	0.8435483871
0.0561756380	0.3750000000	0.8435483871
0.0557629652	0.3750000000	0.8440860215
0.0555113144	0.3760752688	0.8440860215
0.0554186255	0.3760752688	0.8443548387
0.0552425236	0.3766129032	0.8443548387
0.0551230907	0.3766129032	0.8448924731
0.0542227253	0.3771505376	0.8448924731
0.0541907139	0.3771505376	0.8451612903
0.0533286333	0.3795698925	0.8451612903
0.0533284135	0.3795698925	0.8454301075
0.0532172807	0.3803763441	0.8454301075
0.0527565628	0.3803763441	0.8459677419
0.0527540371	0.3809139785	0.8459677419
0.0525921807	0.3811827957	0.8459677419
0.0523867272	0.3811827957	0.8462365591
0.0523069650	0.3817204301	0.8462365591
0.0516622141	0.3817204301	0.8470430108
0.0515918471	0.3819892473	0.8470430108
0.0513244681	0.3819892473	0.8475806452
0.0512140468	0.3825268817	0.8475806452
0.0510663055	0.3825268817	0.8481182796
0.0510071255	0.3825268817	0.8486559140
0.0508379973	0.3825268817	0.8489247312
0.0508116484	0.3827956989	0.8489247312
0.0507712774	0.3827956989	0.8491935484
0.0502670482	0.3844086022	0.8491935484
0.0500167087	0.3844086022	0.8497311828
0.0499070399	0.3849462366	0.8497311828
0.0496794432	0.3849462366	0.8505376344
0.0488977917	0.3862903226	0.8505376344
0.0486094356	0.3862903226	0.8508064516
0.0485664420	0.3865591398	0.8508064516
0.0482022837	0.3865591398	0.8513440860
0.0481921732	0.3868279570	0.8513440860
0.0481287315	0.3868279570	0.8516129032
0.0475650020	0.3873655914	0.8516129032
0.0475231223	0.3873655914	0.8518817204
0.0471529961	0.3884408602	0.8518817204
0.0469901636	0.3884408602	0.8524193548
0.0464259423	0.3892473118	0.8524193548
0.0459941514	0.3892473118	0.8532258065
0.0457425639	0.3900537634	0.8532258065
0.0456782915	0.3900537634	0.8534946237
0.0455942526	0.3903225806	0.8534946237
0.0454795919	0.3903225806	0.8537634409
0.0450710356	0.3911290323	0.8537634409
0.0448945500	0.3911290323	0.8543010753
0.0441280976	0.3930107527	0.8543010753
0.0440175869	0.3930107527	0.8548387097
0.0436445065	0.3938172043	0.8548387097
0.0435842872	0.3938172043	0.8551075269
0.0429648831	0.3956989247	0.8551075269
0.0428152643	0.3956989247	0.8559139785
0.0427383073	0.3959677419	0.8559139785
0.0426158085	0.3959677419	0.8569892473
0.0423696861	0.3959677419	0.8575268817
0.0421543121	0.3962365591	0.8575268817
0.0420652218	0.3962365591	0.8580645161
0.0420573354	0.3965053763	0.8580645161
0.0419906564	0.3965053763	0.8583333333
0.0413680151	0.3986559140	0.8583333333
0.0412494764	0.3986559140	0.8588709677
0.0411475264	0.3991935484	0.8588709677
0.0411354862	0.3991935484	0.8591397849
0.0410505421	0.3994623656	0.8591397849
0.0408894531	0.3994623656	0.8594086022
0.0408788770	0.3997311828	0.8594086022
0.0407749712	0.3997311828	0.8602150538
0.0405528620	0.4005376344	0.8602150538
0.0404339470	0.4005376344	0.8604838710
0.0403537042	0.4013440860	0.8604838710
0.0402104221	0.4013440860	0.8607526882
0.0401838571	0.4016129032	0.8607526882
0.0400790088	0.4016129032	0.8610215054
0.0400676206	0.4018817204	0.8610215054
0.0399186686	0.4018817204	0.8615591398
0.0397808589	0.4021505376	0.8615591398
0.0396085903	0.4021505376	0.8618279570
0.0395562686	0.4021505376	0.8623655914
0.0394522138	0.4024193548	0.8623655914
0.0393569767	0.4024193548	0.8626344086
0.0390209630	0.4037634409	0.8626344086
0.0388697423	0.4037634409	0.8629032258
0.0385497883	0.4048387097	0.8629032258
0.0385006368	0.4048387097	0.8631720430
0.0384794399	0.4051075269	0.8631720430
0.0383865833	0.4051075269	0.8634408602
0.0382647067	0.4053763441	0.8634408602
0.0381927900	0.4053763441	0.8639784946
0.0379355624	0.4061827957	0.8639784946
0.0379265659	0.4061827957	0.8642473118
0.0376384184	0.4069892473	0.8642473118
0.0374692120	0.4069892473	0.8645161290
0.0367998518	0.4083333333	0.8645161290
0.0366103388	0.4083333333	0.8647849462
0.0364929289	0.4091397849	0.8647849462
0.0363113247	0.4091397849	0.8653225806
0.0362167768	0.4091397849	0.8658602151
0.0360491127	0.4091397849	0.8663978495
0.0347967297	0.4115591398	0.8663978495
0.0347459316	0.4115591398	0.8666666667
0.0344667174	0.4126344086	0.8666666667
0.0344405100	0.4126344086	0.8674731183
0.0344388783	0.4129032258	0.8674731183
0.0343868285	0.4129032258	0.8677419355
0.0343319066	0.4131720430	0.8677419355
0.0342923626	0.4131720430	0.8685483871
0.0342706144	0.4134408602	0.8685483871
0.0336565673	0.4134408602	0.8690860215
0.0332662724	0.4145161290	0.8690860215
0.0332485959	0.4145161290	0.8693548387
0.0328194089	0.4147849462	0.8693548387
0.0325379781	0.4147849462	0.8696236559
0.0324343406	0.4150537634	0.8696236559
0.0317507498	0.4150537634	0.8712365591
0.0317246504	0.4155913978	0.8712365591
0.0313520506	0.4155913978	0.8720430108
0.0309238601	0.4161290323	0.8720430108
0.0309053287	0.4161290323	0.8723118280
0.0308528543	0.4166666667	0.8723118280
0.0308507662	0.4166666667	0.8725806452
0.0306466203	0.4172043011	0.8725806452
0.0305518247	0.4172043011	0.8728494624
0.0304466989	0.4177419355	0.8728494624
0.0304407738	0.4177419355	0.8731182796
0.0304115359	0.4180107527	0.8731182796
0.0301305186	0.4180107527	0.8736559140
0.0299935732	0.4185483871	0.8736559140
0.0299457349	0.4185483871	0.8741935484
0.0298193749	0.4190860215	0.8741935484
0.0297886971	0.4190860215	0.8744623656
0.0296864808	0.4196236559	0.8744623656
0.0296561271	0.4196236559	0.8747311828
0.0296270493	0.4201612903	0.8747311828
0.0292535406	0.4212365591	0.8747311828
0.0292299334	0.4212365591	0.8752688172
0.0291843843	0.4212365591	0.8758064516
0.0291487742	0.4217741935	0.8758064516
0.0289869104	0.4225806452	0.8758064516
0.0289091282	0.4225806452	0.8768817204
0.0288270358	0.4231182796	0.8768817204
0.0285515580	0.4231182796	0.8771505376
0.0280325394	0.4255376344	0.8771505376
0.0279722996	0.4255376344	0.8776881720
0.0278890021	0.4260752688	0.8776881720
0.0278802905	0.4260752688	0.8779569892
0.0277625639	0.4263440860	0.8779569892
0.0276859142	0.4263440860	0.8782258065
0.0276222974	0.4271505376	0.8782258065
0.0275863819	0.4271505376	0.8784946237
0.0275827236	0.4274193548	0.8784946237
0.0274938345	0.4274193548	0.8790322581
0.0273378287	0.4282258065	0.8790322581
0.0272244569	0.4282258065	0.8798387097
0.0271936674	0.4287634409	0.8798387097
0.0271887612	0.4287634409	0.8801075269
0.0271524116	0.4290322581	0.8801075269
0.0270519145	0.4290322581	0.8803763441
0.0268993825	0.4290322581	0.8809139785
0.0268396102	0.4295698925	0.8809139785
0.0266669895	0.4295698925	0.8817204301
0.0265228767	0.4301075269	0.8817204301
0.0262597017	0.4301075269	0.8822580645
0.0260240193	0.4311827957	0.8822580645
0.0259768479	0.4311827957	0.8825268817
0.0259625465	0.4314516129	0.8825268817
0.0258861277	0.4314516129	0.8827956989
0.0258776527	0.4317204301	0.8827956989
0.0258534439	0.4317204301	0.8830645161
0.0257130209	0.4319892473	0.8830645161
0.0256126244	0.4319892473	0.8836021505
0.0254934803	0.4325268817	0.8836021505
0.0254148450	0.4325268817	0.8841397849
0.0254116561	0.4327956989	0.8841397849
0.0253744125	0.4327956989	0.8844086022
0.0252054054	0.4338709677	0.8844086022
0.0251306426	0.4338709677	0.8846774194
0.0249921344	0.4346774194	0.8846774194
0.0249382593	0.4346774194	0.8849462366
0.0248063598	0.4352150538	0.8849462366
0.0246172771	0.4352150538	0.8854838710
0.0243618526	0.4360215054	0.8854838710
0.0242720712	0.4360215054	0.8860215054
0.0242305417	0.4365591398	0.8860215054
0.0241593458	0.4365591398	0.8862903226
0.0240252949	0.4373655914	0.8862903226
0.0239650346	0.4373655914	0.8865591398
0.0236742795	0.4392473118	0.8865591398
0.0236048214	0.4392473118	0.8868279570
0.0233675279	0.4405913978	0.8868279570
0.0231982954	0.4405913978	0.8876344086
0.0231517721	0.4408602151	0.8876344086
0.0231512748	0.4408602151	0.8879032258
0.0230994187	0.4413978495	0.8879032258
0.0227715578	0.4413978495	0.8889784946
0.0221610386	0.4435483871	0.8889784946
0.0220481437	0.4435483871	0.8895161290
0.0218844414	0.4440860215	0.8895161290
0.0218398906	0.4440860215	0.8900537634
0.0218054019	0.4443548387	0.8900537634
0.0217663012	0.4443548387	0.8903225806
0.0216191858	0.4446236559	0.8903225806
0.0214414876	0.4446236559	0.8905913978
0.0213833917	0.4448924731	0.8905913978
0.0213200413	0.4448924731	0.8908602151
0.0211964808	0.4456989247	0.8908602151
0.0211581495	0.4456989247	0.8916666667
0.0210023597	0.4470430108	0.8916666667
0.0209110659	0.4470430108	0.8919354839
0.0206718631	0.4475806452	0.8919354839
0.0206614975	0.4475806452	0.8922043011
0.0205791742	0.4478494624	0.8922043011
0.0204858668	0.4478494624	0.8924731183
0.0197662059	0.4513440860	0.8924731183
0.0197278950	0.4513440860	0.8927419355
0.0194775555	0.4526881720	0.8927419355
0.0193974823	0.4526881720	0.8932795699
0.0193189159	0.4529569892	0.8932795699
0.0192740392	0.4529569892	0.8938172043
0.0190673713	0.4534946237	0.8938172043
0.0189998392	0.4534946237	0.8943548387
0.0189541932	0.4537634409	0.8943548387
0.0189284701	0.4537634409	0.8946236559
0.0189088266	0.4543010753	0.8946236559
0.0187838320	0.4543010753	0.8954301075
0.0186284166	0.4548387097	0.8954301075
0.0185891427	0.4548387097	0.8956989247
0.0183113962	0.4559139785	0.8956989247
0.0183046442	0.4564516129	0.8956989247
0.0182054695	0.4567204301	0.8956989247
0.0181749016	0.4567204301	0.8959677419
0.0181251317	0.4569892473	0.8959677419
0.0179950986	0.4569892473	0.8962365591
0.0179756023	0.4572580645	0.8962365591
0.0179094411	0.4572580645	0.8965053763
0.0177589003	0.4580645161	0.8965053763
0.0171475783	0.4580645161	0.8986559140
0.0168289542	0.4599462366	0.8986559140
0.0167924650	0.4599462366	0.8991935484
0.0167379677	0.4602150538	0.8991935484
0.0167329237	0.4602150538	0.8994623656
0.0166510753	0.4604838710	0.8994623656
0.0166224595	0.4604838710	0.8997311828
0.0164762791	0.4620967742	0.8997311828
0.0164140295	0.4620967742	0.9000000000
0.0163441282	0.4623655914	0.9000000000
0.0163014308	0.4623655914	0.9008064516
0.0162836090	0.4626344086	0.9008064516
0.0162573922	0.4626344086	0.9010752688
0.0162140410	0.4629032258	0.9010752688
0.0161116794	0.4629032258	0.9018817204
0.0161053911	0.4631720430	0.9018817204
0.0160275456	0.4631720430	0.9026881720
0.0158884879	0.4637096774	0.9026881720
0.0158441272	0.4637096774	0.9029569892
0.0158117060	0.4642473118	0.9029569892
0.0157800727	0.4642473118	0.9034946237
0.0157302655	0.4645161290	0.9034946237
0.0157036502	0.4645161290	0.9037634409
0.0156371295	0.4647849462	0.9037634409
0.0156308413	0.4647849462	0.9040322581
0.0156235425	0.4647849462	0.9045698925
0.0154335350	0.4658602151	0.9045698925
0.0153740514	0.4658602151	0.9048387097
0.0151080713	0.4674731183	0.9048387097
0.0150414426	0.4674731183	0.9051075269
0.0149366139	0.4680107527	0.9051075269
0.0149063496	0.4680107527	0.9053763441
0.0148898205	0.4682795699	0.9053763441
0.0148530398	0.4682795699	0.9056451613
0.0147882840	0.4682795699	0.9064516129
0.0145985391	0.4696236559	0.9064516129
0.0144575648	0.4696236559	0.9067204301
0.0142828878	0.4701612903	0.9067204301
0.0142581891	0.4701612903	0.9072580645
0.0142374421	0.4704301075	0.9072580645
0.0142266853	0.4704301075	0.9075268817
0.0140823433	0.4712365591	0.9075268817
0.0138889709	0.4712365591	0.9080645161
0.0138263702	0.4717741935	0.9080645161
0.0138245756	0.4717741935	0.9083333333
0.0136628039	0.4723118280	0.9083333333
0.0136563601	0.4723118280	0.9086021505
0.0135510666	0.4736559140	0.9086021505
0.0135212941	0.4736559140	0.9091397849
0.0134451063	0.4744623656	0.9091397849
0.0133599304	0.4744623656	0.9094086022
0.0133537287	0.4747311828	0.9094086022
0.0130866151	0.4747311828	0.9102150538
0.0129359113	0.4750000000	0.9102150538
0.0128488606	0.4750000000	0.9112903226
0.0126538398	0.4766129032	0.9112903226
0.0125843445	0.4766129032	0.9115591398
0.0124726035	0.4771505376	0.9115591398
0.0124127911	0.4771505376	0.9120967742
0.0123771615	0.4776881720	0.9120967742
0.0123425452	0.4776881720	0.9123655914
0.0123308441	0.4782258065	0.9123655914
0.0123117762	0.4782258065	0.9126344086
0.0122728366	0.4790322581	0.9126344086
0.0122407442	0.4790322581	0.9129032258
0.0122279981	0.4795698925	0.9129032258
0.0120729757	0.4795698925	0.9139784946
0.0120701380	0.4798387097	0.9139784946
0.0119254906	0.4798387097	0.9147849462
0.0117713399	0.4817204301	0.9147849462
0.0117089674	0.4817204301	0.9150537634
0.0116962055	0.4819892473	0.9150537634
0.0116827209	0.4819892473	0.9153225806
0.0116673699	0.4822580645	0.9153225806
0.0116356751	0.4822580645	0.9155913978
0.0113753751	0.4836021505	0.9155913978
0.0113413418	0.4836021505	0.9158602151
0.0110738417	0.4838709677	0.9158602151
0.0109807365	0.4838709677	0.9161290323
0.0108181424	0.4849462366	0.9161290323
0.0107938442	0.4849462366	0.9163978495
0.0107224798	0.4852150538	0.9163978495
0.0106246360	0.4852150538	0.9169354839
0.0105162179	0.4860215054	0.9169354839
0.0105065312	0.4860215054	0.9172043011
0.0104811555	0.4862903226	0.9172043011
0.0103967981	0.4862903226	0.9174731183
0.0103794355	0.4865591398	0.9174731183
0.0103532057	0.4865591398	0.9177419355
0.0103500597	0.4868279570	0.9177419355
0.0103481505	0.4868279570	0.9180107527
0.0103461631	0.4870967742	0.9180107527
0.0102242436	0.4870967742	0.9185483871
0.0101601584	0.4873655914	0.9185483871
0.0101584606	0.4873655914	0.9188172043
0.0101579623	0.4876344086	0.9188172043
0.0101389363	0.4876344086	0.9193548387
0.0100796232	0.4881720430	0.9193548387
0.0100729028	0.4881720430	0.9196236559
0.0100298161	0.4887096774	0.9196236559
0.0099860914	0.4887096774	0.9201612903
0.0099498061	0.4892473118	0.9201612903
0.0099201640	0.4892473118	0.9204301075
0.0098027186	0.4897849462	0.9204301075
0.0098001827	0.4897849462	0.9206989247
0.0096930945	0.4903225806	0.9206989247
0.0096678603	0.4908602151	0.9206989247
0.0096314419	0.4908602151	0.9209677419
0.0095683783	0.4913978495	0.9209677419
0.0094968043	0.4913978495	0.9220430108
0.0094902841	0.4916666667	0.9220430108
0.0094709173	0.4916666667	0.9225806452
0.0094312103	0.4919354839	0.9225806452
0.0094050514	0.4919354839	0.9231182796
0.0093708262	0.4924731183	0.9231182796
0.0093437051	0.4924731183	0.9233870968
0.0092543578	0.4930107527	0.9233870968
0.0092005720	0.4930107527	0.9239247312
0.0089451717	0.4956989247	0.9239247312
0.0089379717	0.4956989247	0.9241935484
0.0088913478	0.4965053763	0.9241935484
0.0088682864	0.4965053763	0.9244623656
0.0088557303	0.4967741935	0.9244623656
0.0088358223	0.4967741935	0.9247311828
0.0087783122	0.4973118280	0.9247311828
0.0087392274	0.4973118280	0.9252688172
0.0087312041	0.4978494624	0.9252688172
0.0087188203	0.4978494624	0.9255376344
0.0086245937	0.4986559140	0.9255376344
0.0086236484	0.4986559140	0.9258064516
0.0085092830	0.4997311828	0.9258064516
0.0083999196	0.4997311828	0.9274193548
0.0082226126	0.5010752688	0.9274193548
0.0081988843	0.5016129032	0.9274193548
0.0080266427	0.5034946237	0.9274193548
0.0079980595	0.5034946237	0.9276881720
0.0079082754	0.5045698925	0.9276881720
0.0078663845	0.5045698925	0.9279569892
0.0078272643	0.5056451613	0.9279569892
0.0078183962	0.5056451613	0.9282258065
0.0077830618	0.5067204301	0.9282258065
0.0077090771	0.5067204301	0.9287634409
0.0076696984	0.5072580645	0.9287634409
0.0075750756	0.5072580645	0.9295698925
0.0074874242	0.5086021505	0.9295698925
0.0074671293	0.5086021505	0.9298387097
0.0074572684	0.5088709677	0.9298387097
0.0074348901	0.5088709677	0.9301075269
0.0074330186	0.5091397849	0.9301075269
0.0074170604	0.5091397849	0.9303763441
0.0074032629	0.5094086022	0.9303763441
0.0073472108	0.5094086022	0.9306451613
0.0073402305	0.5096774194	0.9306451613
0.0073357080	0.5096774194	0.9309139785
0.0072347363	0.5107526882	0.9309139785
0.0072207898	0.5107526882	0.9311827957
0.0071747075	0.5110215054	0.9311827957
0.0071686506	0.5110215054	0.9314516129
0.0071388842	0.5118279570	0.9314516129
0.0071250438	0.5118279570	0.9317204301
0.0070028901	0.5142473118	0.9317204301
0.0069854204	0.5142473118	0.9319892473
0.0068854368	0.5169354839	0.9319892473
0.0068739560	0.5169354839	0.9322580645
0.0068327440	0.5174731183	0.9322580645
0.0068290336	0.5174731183	0.9325268817
0.0068031163	0.5193548387	0.9325268817
0.0067766351	0.5193548387	0.9327956989
0.0067092474	0.5204301075	0.9327956989
0.0066773859	0.5204301075	0.9333333333
0.0066203955	0.5215053763	0.9333333333
0.0065864888	0.5215053763	0.9336021505
0.0065049878	0.5223118280	0.9336021505
0.0065000281	0.5223118280	0.9338709677
0.0064780479	0.5228494624	0.9338709677
0.0064666783	0.5228494624	0.9341397849
0.0064569861	0.5231182796	0.9341397849
0.0064561418	0.5231182796	0.9344086022
0.0064313896	0.5236559140	0.9344086022
0.0064274268	0.5236559140	0.9349462366
0.0064255907	0.5236559140	0.9352150538
0.0064095915	0.5241935484	0.9352150538
0.0064089810	0.5241935484	0.9354838710
0.0063024112	0.5258064516	0.9354838710
0.0062352051	0.5258064516	0.9365591398
0.0062305974	0.5263440860	0.9365591398
0.0062263533	0.5263440860	0.9368279570
0.0061387992	0.5268817204	0.9368279570
0.0061253877	0.5271505376	0.9368279570
0.0061229407	0.5271505376	0.9373655914
0.0058933366	0.5303763441	0.9373655914
0.0058727055	0.5303763441	0.9376344086
0.0057917559	0.5314516129	0.9376344086
0.0057874718	0.5314516129	0.9379032258
0.0057817455	0.5317204301	0.9379032258
0.0057593728	0.5317204301	0.9381720430
0.0057149557	0.5325268817	0.9381720430
0.0057065780	0.5325268817	0.9387096774
0.0056876349	0.5325268817	0.9389784946
0.0056761079	0.5333333333	0.9389784946
0.0056630382	0.5333333333	0.9392473118
0.0056365179	0.5344086022	0.9392473118
0.0056165624	0.5344086022	0.9395161290
0.0055690613	0.5349462366	0.9395161290
0.0055199591	0.5349462366	0.9400537634
0.0055023134	0.5357526882	0.9400537634
0.0054999813	0.5357526882	0.9403225806
0.0054422836	0.5365591398	0.9403225806
0.0054355976	0.5365591398	0.9405913978
0.0054229815	0.5373655914	0.9405913978
0.0054126726	0.5373655914	0.9408602151
0.0053231288	0.5395161290	0.9408602151
0.0053147757	0.5395161290	0.9413978495
0.0052921716	0.5397849462	0.9413978495
0.0052819652	0.5397849462	0.9419354839
0.0052326801	0.5408602151	0.9419354839
0.0051737553	0.5408602151	0.9424731183
0.0051568975	0.5413978495	0.9424731183
0.0051476778	0.5413978495	0.9427419355
0.0051151901	0.5419354839	0.9427419355
0.0051125064	0.5419354839	0.9432795699
0.0050702663	0.5427419355	0.9432795699
0.0050460631	0.5427419355	0.9435483871
0.0050310125	0.5430107527	0.9435483871
0.0050307047	0.5430107527	0.9438172043
0.0050292634	0.5432795699	0.9438172043
0.0050289053	0.5438172043	0.9438172043
0.0049991291	0.5446236559	0.9438172043
0.0049900650	0.5446236559	0.9446236559
0.0049661831	0.5451612903	0.9446236559
0.0049355584	0.5451612903	0.9448924731
0.0049325973	0.5454301075	0.9448924731
0.0049161525	0.5454301075	0.9451612903
0.0046655149	0.5524193548	0.9451612903
0.0046341238	0.5524193548	0.9462365591
0.0046222489	0.5532258065	0.9462365591
0.0046171155	0.5532258065	0.9467741935
0.0046035112	0.5540322581	0.9467741935
0.0045901276	0.5540322581	0.9470430108
0.0044797771	0.5583333333	0.9470430108
0.0044794534	0.5583333333	0.9473118280
0.0044492627	0.5594086022	0.9473118280
0.0044438080	0.5594086022	0.9475806452
0.0044293515	0.5596774194	0.9475806452
0.0044258898	0.5596774194	0.9478494624
0.0044171684	0.5599462366	0.9478494624
0.0044130054	0.5599462366	0.9481182796
0.0043082973	0.5618279570	0.9481182796
0.0043025673	0.5618279570	0.9483870968
0.0042858734	0.5623655914	0.9483870968
0.0042571109	0.5623655914	0.9489247312
0.0042170654	0.5637096774	0.9489247312
0.0042015258	0.5637096774	0.9491935484
0.0041613486	0.5645161290	0.9491935484
0.0041524898	0.5645161290	0.9494623656
0.0041051754	0.5661290323	0.9494623656
0.0041042636	0.5661290323	0.9497311828
0.0039652861	0.5685483871	0.9497311828
0.0039610658	0.5685483871	0.9500000000
0.0039556404	0.5688172043	0.9500000000
0.0039479169	0.5688172043	0.9502688172
0.0039247302	0.5693548387	0.9502688172
0.0039203535	0.5693548387	0.9505376344
0.0039165830	0.5696236559	0.9505376344
0.0039164755	0.5696236559	0.9508064516
0.0039119497	0.5701612903	0.9508064516
0.0038873081	0.5701612903	0.9513440860
0.0038828901	0.5704301075	0.9513440860
0.0038799292	0.5704301075	0.9516129032
0.0038761089	0.5709677419	0.9516129032
0.0038730577	0.5709677419	0.9521505376
0.0038673442	0.5709677419	0.9524193548
0.0038504736	0.5715053763	0.9524193548
0.0038370758	0.5715053763	0.9526881720
0.0038133201	0.5717741935	0.9526881720
0.0038013309	0.5717741935	0.9529569892
0.0037878302	0.5720430108	0.9529569892
0.0037833455	0.5720430108	0.9534946237
0.0037707982	0.5731182796	0.9534946237
0.0037652384	0.5731182796	0.9537634409
0.0035851575	0.5755376344	0.9537634409
0.0035822662	0.5755376344	0.9540322581
0.0035252788	0.5763440860	0.9540322581
0.0035238822	0.5763440860	0.9545698925
0.0035091781	0.5771505376	0.9545698925
0.0035072677	0.5771505376	0.9548387097
0.0034944189	0.5779569892	0.9548387097
0.0034939442	0.5779569892	0.9553763441
0.0034666669	0.5790322581	0.9553763441
0.0034533872	0.5790322581	0.9556451613
0.0034517383	0.5795698925	0.9556451613
0.0034425047	0.5795698925	0.9559139785
0.0034186598	0.5801075269	0.9559139785
0.0033769335	0.5801075269	0.9564516129
0.0033503519	0.5809139785	0.9564516129
0.0033335341	0.5809139785	0.9567204301
0.0033073747	0.5811827957	0.9567204301
0.0033030563	0.5811827957	0.9569892473
0.0032924130	0.5814516129	0.9569892473
0.0032870062	0.5814516129	0.9572580645
0.0032835105	0.5817204301	0.9572580645
0.0032829954	0.5817204301	0.9575268817
0.0032743518	0.5819892473	0.9575268817
0.0032550152	0.5819892473	0.9577956989
0.0032060337	0.5827956989	0.9577956989
0.0032053632	0.5827956989	0.9580645161
0.0031734039	0.5844086022	0.9580645161
0.0031655186	0.5844086022	0.9583333333
0.0031497679	0.5849462366	0.9583333333
0.0031327682	0.5854838710	0.9583333333
0.0031153625	0.5860215054	0.9583333333
0.0031087631	0.5860215054	0.9586021505
0.0030646725	0.5879032258	0.9586021505
0.0030640198	0.5879032258	0.9588709677
0.0030335172	0.5895161290	0.9588709677
0.0030142688	0.5895161290	0.9594086022
0.0030063761	0.5903225806	0.9594086022
0.0030016846	0.5903225806	0.9596774194
0.0029596216	0.5922043011	0.9596774194
0.0029536786	0.5922043011	0.9602150538
0.0029139677	0.5930107527	0.9602150538
0.0028916784	0.5930107527	0.9615591398
0.0028774259	0.5935483871	0.9615591398
0.0028717685	0.5935483871	0.9618279570
0.0028469015	0.5943548387	0.9618279570
0.0028448042	0.5943548387	0.9620967742
0.0028422326	0.5946236559	0.9620967742
0.0028413814	0.5946236559	0.9623655914
0.0027794826	0.5981182796	0.9623655914
0.0027693030	0.5981182796	0.9629032258
0.0027612268	0.5983870968	0.9629032258
0.0027544769	0.5983870968	0.9631720430
0.0026968482	0.6002688172	0.9631720430
0.0026859855	0.6002688172	0.9639784946
0.0026844929	0.6005376344	0.9639784946
0.0026496854	0.6005376344	0.9647849462
0.0025988359	0.6029569892	0.9647849462
0.0025823580	0.6029569892	0.9650537634
0.0025489405	0.6045698925	0.9650537634
0.0025365418	0.6045698925	0.9653225806
0.0025010281	0.6061827957	0.9653225806
0.0024744868	0.6061827957	0.9658602151
0.0024339282	0.6069892473	0.9658602151
0.0024250424	0.6069892473	0.9661290323
0.0024164142	0.6083333333	0.9661290323
0.0024108824	0.6083333333	0.9666666667
0.0024075084	0.6086021505	0.9666666667
0.0024061690	0.6086021505	0.9672043011
0.0023939209	0.6088709677	0.9672043011
0.0023862920	0.6088709677	0.9674731183
0.0023857462	0.6094086022	0.9674731183
0.0023840908	0.6094086022	0.9677419355
0.0023556410	0.6110215054	0.9677419355
0.0023502491	0.6110215054	0.9680107527
0.0023148190	0.6118279570	0.9680107527
0.0023082031	0.6118279570	0.9685483871
0.0022430921	0.6134408602	0.9685483871
0.0022341115	0.6134408602	0.9690860215
0.0022328352	0.6134408602	0.9693548387
0.0022289646	0.6137096774	0.9693548387
0.0022276139	0.6137096774	0.9696236559
0.0022253809	0.6139784946	0.9696236559
0.0022205473	0.6139784946	0.9698924731
0.0021943247	0.6155913978	0.9698924731
0.0021850585	0.6155913978	0.9701612903
0.0021412463	0.6169354839	0.9701612903
0.0021256618	0.6169354839	0.9706989247
0.0021049890	0.6180107527	0.9706989247
0.0020900806	0.6180107527	0.9712365591
0.0020787288	0.6182795699	0.9712365591
0.0020756035	0.6182795699	0.9715053763
0.0020582126	0.6188172043	0.9715053763
0.0020505933	0.6188172043	0.9720430108
0.0020413927	0.6190860215	0.9720430108
0.0020335461	0.6190860215	0.9728494624
0.0020001060	0.6201612903	0.9728494624
0.0019902959	0.6201612903	0.9731182796
0.0019867728	0.6204301075	0.9731182796
0.0019796593	0.6204301075	0.9736559140
0.0019571269	0.6215053763	0.9736559140
0.0019541876	0.6215053763	0.9741935484
0.0019449245	0.6217741935	0.9741935484
0.0019398392	0.6217741935	0.9747311828
0.0018951775	0.6241935484	0.9747311828
0.0018912408	0.6241935484	0.9750000000
0.0018671802	0.6252688172	0.9750000000
0.0018646457	0.6252688172	0.9752688172
0.0018434427	0.6266129032	0.9752688172
0.0018416519	0.6266129032	0.9758064516
0.0018410489	0.6268817204	0.9758064516
0.0018347017	0.6268817204	0.9760752688
0.0017963493	0.6282258065	0.9760752688
0.0017935417	0.6282258065	0.9766129032
0.0017656484	0.6295698925	0.9766129032
0.0017647108	0.6295698925	0.9768817204
0.0017444527	0.6303763441	0.9768817204
0.0017399001	0.6303763441	0.9771505376
0.0017281651	0.6306451613	0.9771505376
0.0017213565	0.6306451613	0.9774193548
0.0016545588	0.6325268817	0.9774193548
0.0016526624	0.6325268817	0.9776881720
0.0016128424	0.6341397849	0.9776881720
0.0016001589	0.6341397849	0.9782258065
0.0015987601	0.6344086022	0.9782258065
0.0015897766	0.6344086022	0.9787634409
0.0015621001	0.6349462366	0.9787634409
0.0015388709	0.6349462366	0.9793010753
0.0015301593	0.6352150538	0.9793010753
0.0015293799	0.6352150538	0.9795698925
0.0015215389	0.6357526882	0.9795698925
0.0015020645	0.6357526882	0.9798387097
0.0014991937	0.6360215054	0.9798387097
0.0014933264	0.6360215054	0.9801075269
0.0014837699	0.6370967742	0.9801075269
0.0014793454	0.6370967742	0.9803763441
0.0014666469	0.6379032258	0.9803763441
0.0014625208	0.6384408602	0.9803763441
0.0014597561	0.6387096774	0.9803763441
0.0014594065	0.6387096774	0.9806451613
0.0014396159	0.6389784946	0.9806451613
0.0014269120	0.6389784946	0.9809139785
0.0014046069	0.6395161290	0.9809139785
0.0014035117	0.6395161290	0.9811827957
0.0013967514	0.6400537634	0.9811827957
0.0013873033	0.6400537634	0.9817204301
0.0013808970	0.6405913978	0.9817204301
0.0013802936	0.6405913978	0.9819892473
0.0013675882	0.6413978495	0.9819892473
0.0013668343	0.6413978495	0.9822580645
0.0013651177	0.6416666667	0.9822580645
0.0013588053	0.6416666667	0.9825268817
0.0013473757	0.6422043011	0.9825268817
0.0013375729	0.6422043011	0.9827956989
0.0013315699	0.6427419355	0.9827956989
0.0013154547	0.6432795699	0.9827956989
0.0013139034	0.6432795699	0.9830645161
0.0012573244	0.6456989247	0.9830645161
0.0012556752	0.6456989247	0.9833333333
0.0012425369	0.6467741935	0.9833333333
0.0012374135	0.6467741935	0.9836021505
0.0012330578	0.6470430108	0.9836021505
0.0012249862	0.6470430108	0.9838709677
0.0012212325	0.6475806452	0.9838709677
0.0012177211	0.6478494624	0.9838709677
0.0012140411	0.6478494624	0.9841397849
0.0011333855	0.6516129032	0.9841397849
0.0011312595	0.6516129032	0.9844086022
0.0010910055	0.6556451613	0.9844086022
0.0010860168	0.6556451613	0.9849462366
0.0010491547	0.6586021505	0.9849462366
0.0010457330	0.6591397849	0.9849462366
0.0010423160	0.6594086022	0.9849462366
0.0010385548	0.6594086022	0.9852150538
0.0008986270	0.6674731183	0.9852150538
0.0008958055	0.6674731183	0.9857526882
0.0008935827	0.6677419355	0.9857526882
0.0008890510	0.6677419355	0.9860215054
0.0008865766	0.6682795699	0.9860215054
0.0008775443	0.6682795699	0.9862903226
0.0008628231	0.6693548387	0.9862903226
0.0008591142	0.6693548387	0.9865591398
0.0007801292	0.6755376344	0.9865591398
0.0007798743	0.6755376344	0.9868279570
0.0007503061	0.6766129032	0.9868279570
0.0007494522	0.6766129032	0.9870967742
0.0007357092	0.6774193548	0.9870967742
0.0007345343	0.6774193548	0.9873655914
0.0007237890	0.6787634409	0.9873655914
0.0007225898	0.6787634409	0.9876344086
0.0006154050	0.6854838710	0.9876344086
0.0006149664	0.6854838710	0.9879032258
0.0005879609	0.6870967742	0.9879032258
0.0005790251	0.6870967742	0.9881720430
0.0005699320	0.6879032258	0.9881720430
0.0005684228	0.6879032258	0.9884408602
0.0005531745	0.6889784946	0.9884408602
0.0005500556	0.6889784946	0.9889784946
0.0005252698	0.6927419355	0.9889784946
0.0005224850	0.6927419355	0.9892473118
0.0005198838	0.6932795699	0.9892473118
0.0005161207	0.6932795699	0.9895161290
0.0004959681	0.6959677419	0.9895161290
0.0004897239	0.6959677419	0.9897849462
0.0004870217	0.6970430108	0.9897849462
0.0004857592	0.6970430108	0.9900537634
0.0004764600	0.6975806452	0.9900537634
0.0004745685	0.6975806452	0.9903225806
0.0004708341	0.6981182796	0.9903225806
0.0004697031	0.6981182796	0.9905913978
0.0004273615	0.7032258065	0.9905913978
0.0004265214	0.7032258065	0.9908602151
0.0004225538	0.7034946237	0.9908602151
0.0004203197	0.7034946237	0.9911290323
0.0004099011	0.7045698925	0.9911290323
0.0004096440	0.7045698925	0.9913978495
0.0003689804	0.7077956989	0.9913978495
0.0003626705	0.7077956989	0.9916666667
0.0003590043	0.7080645161	0.9916666667
0.0003550678	0.7080645161	0.9919354839
0.0003517386	0.7086021505	0.9919354839
0.0003512810	0.7086021505	0.9922043011
0.0003401523	0.7102150538	0.9922043011
0.0003377459	0.7102150538	0.9924731183
0.0003115121	0.7129032258	0.9924731183
0.0003087678	0.7134408602	0.9924731183
0.0002634455	0.7185483871	0.9924731183
0.0002632406	0.7185483871	0.9927419355
0.0002496090	0.7198924731	0.9927419355
0.0002478158	0.7198924731	0.9930107527
0.0002385892	0.7209677419	0.9930107527
0.0002374677	0.7209677419	0.9932795699
0.0002237385	0.7250000000	0.9932795699
0.0002226304	0.7250000000	0.9935483871
0.0001991968	0.7287634409	0.9935483871
0.0001988916	0.7287634409	0.9938172043
0.0001897770	0.7303763441	0.9938172043
0.0001894058	0.7303763441	0.9940860215
0.0001535990	0.7370967742	0.9940860215
0.0001494543	0.7370967742	0.9943548387
0.0001183565	0.7438172043	0.9943548387
0.0001162683	0.7438172043	0.9946236559
0.0001159618	0.7440860215	0.9946236559
0.0001153401	0.7440860215	0.9948924731
0.0001122173	0.7451612903	0.9948924731
0.0001118873	0.7451612903	0.9951612903
0.0001089588	0.7473118280	0.9951612903
0.0001086643	0.7473118280	0.9954301075
0.0000904707	0.7559139785	0.9954301075
0.0000901147	0.7559139785	0.9956989247
0.0000659894	0.7741935484	0.9956989247
0.0000658204	0.7741935484	0.9959677419
0.0000548132	0.7801075269	0.9959677419
0.0000542499	0.7801075269	0.9962365591
0.0000512175	0.7827956989	0.9962365591
0.0000509265	0.7827956989	0.9965053763
0.0000500042	0.7844086022	0.9965053763
0.0000497885	0.7849462366	0.9965053763
0.0000496610	0.7849462366	0.9967741935
0.0000492670	0.7852150538	0.9967741935
0.0000489269	0.7852150538	0.9973118280
0.0000421129	0.7927419355	0.9973118280
0.0000418496	0.7932795699	0.9973118280
0.0000410266	0.7951612903	0.9973118280
0.0000402808	0.7951612903	0.9975806452
0.0000400181	0.7962365591	0.9975806452
0.0000399112	0.7962365591	0.9978494624
0.0000317321	0.8112903226	0.9978494624
0.0000314997	0.8118279570	0.9978494624
0.0000293423	0.8182795699	0.9978494624
0.0000292525	0.8188172043	0.9978494624
0.0000268731	0.8271505376	0.9978494624
0.0000267809	0.8271505376	0.9981182796
0.0000249898	0.8338709677	0.9981182796
0.0000249161	0.8338709677	0.9983870968
0.0000208268	0.8618279570	0.9983870968
0.0000207258	0.8623655914	0.9983870968
0.0000181592	0.8887096774	0.9983870968
0.0000181547	0.8892473118	0.9983870968
0.0000141641	0.9443548387	0.9983870968
0.0000141477	0.9443548387	0.9986559140
0.0000140325	0.9470430108	0.9986559140
0.0000140299	0.9470430108	0.9989247312
0.0000133810	0.9502688172	0.9989247312
0.0000133789	0.9508064516	0.9989247312
0.0000132585	0.9518817204	0.9989247312
0.0000132379	0.9518817204	0.9991935484
0.0000111107	0.9728494624	0.9991935484
0.0000110945	0.9728494624	0.9994623656
0.0000110560	0.9733870968	0.9994623656
0.0000110078	0.9733870968	0.9997311828
0.0000103565	0.9779569892	0.9997311828
0.0000103360	0.9779569892	1.0000000000
0.0000094604	0.9865591398	1.0000000000
0.0000093809	0.9876344086	1.0000000000
0.0000075989	1.0000000000	1.0000000000


==> newData/MatchingSiameseCNNDenseClass-SameObjects-ROCCurve.csv <==
threshold		fpr		tpr
0.9672379494	0.0000000000	0.0002803476
0.9599355459	0.0000000000	0.0748528175
0.9598547816	0.0000000000	0.0754135128
0.9425926805	0.0000000000	0.1269974769
0.9398728609	0.0002836879	0.1269974769
0.9207165241	0.0002836879	0.1320437342
0.9205148816	0.0005673759	0.1320437342
0.9074634314	0.0005673759	0.1334454724
0.9063439965	0.0008510638	0.1334454724
0.9041514397	0.0008510638	0.1345668629
0.9034692049	0.0011347518	0.1345668629
0.9018784165	0.0011347518	0.1351275582
0.8974690437	0.0017021277	0.1351275582
0.8896355033	0.0017021277	0.1368096440
0.8896170855	0.0019858156	0.1368096440
0.8812298775	0.0019858156	0.1398934679
0.8810826540	0.0025531915	0.1398934679
0.8779585958	0.0025531915	0.1415755537
0.8756065965	0.0028368794	0.1415755537
0.8750663996	0.0028368794	0.1418559013
0.8735374212	0.0034042553	0.1418559013
0.8712974787	0.0034042553	0.1424165966
0.8711728454	0.0036879433	0.1424165966
0.8686184883	0.0036879433	0.1429772918
0.8683987856	0.0039716312	0.1429772918
0.8651978374	0.0039716312	0.1452200729
0.8649933338	0.0042553191	0.1452200729
0.8619056344	0.0042553191	0.1471825063
0.8613525033	0.0045390071	0.1471825063
0.8532902598	0.0045390071	0.1497056350
0.8515259624	0.0048226950	0.1497056350
0.8510496020	0.0048226950	0.1502663302
0.8509393334	0.0051063830	0.1502663302
0.8303657770	0.0051063830	0.1550322400
0.8291178346	0.0053900709	0.1550322400
0.8284665942	0.0053900709	0.1553125876
0.8278419375	0.0056737589	0.1553125876
0.8256766796	0.0056737589	0.1564339781
0.8254079223	0.0059574468	0.1564339781
0.8206101060	0.0059574468	0.1583964116
0.8200124502	0.0062411348	0.1583964116
0.8197550774	0.0062411348	0.1592374544
0.8186926842	0.0065248227	0.1592374544
0.8101643920	0.0065248227	0.1628819736
0.8097922802	0.0068085106	0.1628819736
0.7822670937	0.0068085106	0.1679282310
0.7798183560	0.0070921986	0.1679282310
0.7361917496	0.0070921986	0.1738155313
0.7358651161	0.0073758865	0.1738155313
0.7066742778	0.0073758865	0.1794224839
0.7050784230	0.0076595745	0.1794224839
0.6752886772	0.0076595745	0.1847490889
0.6745553017	0.0082269504	0.1847490889
0.6737469435	0.0082269504	0.1850294365
0.6723845005	0.0085106383	0.1850294365
0.6508958340	0.0085106383	0.1892346510
0.6506336331	0.0093617021	0.1892346510
0.6504084468	0.0093617021	0.1903560415
0.6503309608	0.0099290780	0.1903560415
0.6503254175	0.0099290780	0.1906363891
0.6502783895	0.0113475177	0.1906363891
0.6502497196	0.0113475177	0.1917577796
0.6502490044	0.0116312057	0.1917577796
0.6502470374	0.0116312057	0.1920381273
0.6502389908	0.0124822695	0.1920381273
0.6502177715	0.0124822695	0.1923184749
0.6501529813	0.0130496454	0.1923184749
0.6501505375	0.0130496454	0.1925988225
0.6501486897	0.0133333333	0.1925988225
0.6500995755	0.0133333333	0.1940005607
0.6500936747	0.0136170213	0.1940005607
0.6500908732	0.0136170213	0.1942809083
0.6500750780	0.0139007092	0.1942809083
0.6500499249	0.0139007092	0.1951219512
0.6500385404	0.0144680851	0.1951219512
0.6499933600	0.0144680851	0.1959629941
0.6499805450	0.0153191489	0.1959629941
0.6499594450	0.0153191489	0.1962433417
0.6499574184	0.0156028369	0.1962433417
0.6499410868	0.0156028369	0.1965236894
0.6499203444	0.0161702128	0.1965236894
0.6499165297	0.0161702128	0.1970843846
0.6499132514	0.0164539007	0.1970843846
0.6499028802	0.0164539007	0.1973647323
0.6499012113	0.0167375887	0.1973647323
0.6498787999	0.0167375887	0.1984861228
0.6498723626	0.0170212766	0.1984861228
0.6498683095	0.0170212766	0.1987664704
0.6498609781	0.0173049645	0.1987664704
0.6498345733	0.0173049645	0.1996075133
0.6498340964	0.0175886525	0.1996075133
0.6498215795	0.0175886525	0.2001682086
0.6498044729	0.0178723404	0.2001682086
0.6497865319	0.0178723404	0.2010092515
0.6497722864	0.0181560284	0.2010092515
0.6497560740	0.0181560284	0.2012895991
0.6497479677	0.0184397163	0.2012895991
0.6496753693	0.0184397163	0.2035323802
0.6496670246	0.0190070922	0.2035323802
0.6496451497	0.0190070922	0.2046537707
0.6496238112	0.0195744681	0.2046537707
0.6494935155	0.0195744681	0.2094196804
0.6494933963	0.0198581560	0.2094196804
0.6494715810	0.0198581560	0.2116624615
0.6494580507	0.0201418440	0.2116624615
0.6494377255	0.0201418440	0.2133445472
0.6494311690	0.0204255319	0.2133445472
0.6494246125	0.0204255319	0.2141855901
0.6493865252	0.0209929078	0.2141855901
0.6493747830	0.0209929078	0.2147462854
0.6493627429	0.0212765957	0.2147462854
0.6493613720	0.0212765957	0.2150266330
0.6493573785	0.0215602837	0.2150266330
0.6493549347	0.0215602837	0.2153069807
0.6493548751	0.0218439716	0.2153069807
0.6493086219	0.0218439716	0.2181104570
0.6492954493	0.0221276596	0.2181104570
0.6492916346	0.0221276596	0.2183908046
0.6492858529	0.0224113475	0.2183908046
0.6492766142	0.0224113475	0.2197925428
0.6492698789	0.0226950355	0.2197925428
0.6492601037	0.0226950355	0.2203532380
0.6492541432	0.0229787234	0.2203532380
0.6492499709	0.0229787234	0.2206335856
0.6492384672	0.0232624113	0.2206335856
0.6492104530	0.0232624113	0.2214746285
0.6492099166	0.0235460993	0.2214746285
0.6491869688	0.0235460993	0.2234370620
0.6491833329	0.0238297872	0.2234370620
0.6491618752	0.0238297872	0.2237174096
0.6491608620	0.0241134752	0.2237174096
0.6491123438	0.0241134752	0.2253994954
0.6491121054	0.0243971631	0.2253994954
0.6491069198	0.0243971631	0.2262405383
0.6491050124	0.0246808511	0.2262405383
0.6490866542	0.0246808511	0.2268012335
0.6490840912	0.0246808511	0.2273619288
0.6490561962	0.0246808511	0.2287636669
0.6490548849	0.0249645390	0.2287636669
0.6490502954	0.0249645390	0.2290440146
0.6490373015	0.0255319149	0.2290440146
0.6490362883	0.0255319149	0.2293243622
0.6490296125	0.0258156028	0.2293243622
0.6490140557	0.0258156028	0.2301654051
0.6489858627	0.0263829787	0.2301654051
0.6489045024	0.0263829787	0.2368937482
0.6488972902	0.0266666667	0.2368937482
0.6488649249	0.0266666667	0.2377347911
0.6488538384	0.0269503546	0.2377347911
0.6488213539	0.0269503546	0.2391365293
0.6488173008	0.0272340426	0.2391365293
0.6488037109	0.0272340426	0.2399775722
0.6487742662	0.0278014184	0.2399775722
0.6487588286	0.0278014184	0.2413793103
0.6487576962	0.0280851064	0.2413793103
0.6487374902	0.0280851064	0.2425007009
0.6487370133	0.0283687943	0.2425007009
0.6487335563	0.0283687943	0.2427810485
0.6487317681	0.0286524823	0.2427810485
0.6487275958	0.0286524823	0.2430613961
0.6487058997	0.0295035461	0.2430613961
0.6486847997	0.0295035461	0.2444631343
0.6486648321	0.0297872340	0.2444631343
0.6486644149	0.0297872340	0.2447434819
0.6486568451	0.0300709220	0.2447434819
0.6486344934	0.0300709220	0.2472666106
0.6486298442	0.0303546099	0.2472666106
0.6486129165	0.0303546099	0.2481076535
0.6486126781	0.0306382979	0.2481076535
0.6486090422	0.0306382979	0.2486683488
0.6486025453	0.0309219858	0.2486683488
0.6485794783	0.0309219858	0.2500700869
0.6485772729	0.0312056738	0.2500700869
0.6485475898	0.0312056738	0.2534342585
0.6485440731	0.0314893617	0.2534342585
0.6485237479	0.0314893617	0.2548359966
0.6485218406	0.0317730496	0.2548359966
0.6484935880	0.0317730496	0.2565180824
0.6484901309	0.0320567376	0.2565180824
0.6484636664	0.0320567376	0.2573591253
0.6484628320	0.0323404255	0.2573591253
0.6484124064	0.0323404255	0.2612839922
0.6484113932	0.0326241135	0.2612839922
0.6483837962	0.0326241135	0.2632464256
0.6483642459	0.0329078014	0.2632464256
0.6483627558	0.0329078014	0.2638071208
0.6483573318	0.0331914894	0.2638071208
0.6483460069	0.0331914894	0.2646481637
0.6483435035	0.0334751773	0.2646481637
0.6483402252	0.0334751773	0.2649285114
0.6483387351	0.0337588652	0.2649285114
0.6483105421	0.0337588652	0.2663302495
0.6483094096	0.0340425532	0.2663302495
0.6482812762	0.0340425532	0.2685730306
0.6482776999	0.0343262411	0.2685730306
0.6482520103	0.0343262411	0.2710961592
0.6482509375	0.0346099291	0.2710961592
0.6482412219	0.0346099291	0.2722175498
0.6482284665	0.0351773050	0.2722175498
0.6482038498	0.0351773050	0.2730585927
0.6481854916	0.0363120567	0.2730585927
0.6481670141	0.0363120567	0.2738996355
0.6481595039	0.0365957447	0.2738996355
0.6481592059	0.0365957447	0.2741799832
0.6481547356	0.0368794326	0.2741799832
0.6481226683	0.0368794326	0.2750210261
0.6481162310	0.0371631206	0.2750210261
0.6481141448	0.0371631206	0.2753013737
0.6481125355	0.0374468085	0.2753013737
0.6481047273	0.0374468085	0.2764227642
0.6481032372	0.0377304965	0.2764227642
0.6480808258	0.0377304965	0.2789458929
0.6480788589	0.0380141844	0.2789458929
0.6480514407	0.0380141844	0.2809083263
0.6480494738	0.0382978723	0.2809083263
0.6480436921	0.0385815603	0.2811886740
0.6480380893	0.0385815603	0.2820297168
0.6480312943	0.0388652482	0.2820297168
0.6479717493	0.0388652482	0.2865152789
0.6479714513	0.0391489362	0.2865152789
0.6479547024	0.0391489362	0.2870759742
0.6479478478	0.0391489362	0.2876366695
0.6479465365	0.0394326241	0.2876366695
0.6479063630	0.0394326241	0.2890384076
0.6479009986	0.0397163121	0.2890384076
0.6478983164	0.0397163121	0.2893187553
0.6478930116	0.0400000000	0.2893187553
0.6478731036	0.0400000000	0.2907204934
0.6478724480	0.0402836879	0.2907204934
0.6478334069	0.0402836879	0.2932436221
0.6478207707	0.0411347518	0.2932436221
0.6478021145	0.0411347518	0.2940846650
0.6477943063	0.0414184397	0.2940846650
0.6477845311	0.0414184397	0.2943650126
0.6477838755	0.0417021277	0.2943650126
0.6477572918	0.0417021277	0.2968881413
0.6477491260	0.0417021277	0.2974488366
0.6477485895	0.0417021277	0.2977291842
0.6477437615	0.0419858156	0.2977291842
0.6477208734	0.0419858156	0.2991309223
0.6477208138	0.0422695035	0.2991309223
0.6477096677	0.0422695035	0.2996916176
0.6477034688	0.0425531915	0.2999719652
0.6476799846	0.0425531915	0.3019343987
0.6476765871	0.0425531915	0.3024950939
0.6476263404	0.0425531915	0.3072610036
0.6476256251	0.0428368794	0.3072610036
0.6476151347	0.0428368794	0.3078216989
0.6476126313	0.0431205674	0.3078216989
0.6476041079	0.0431205674	0.3086627418
0.6476009488	0.0434042553	0.3086627418
0.6475883126	0.0434042553	0.3095037847
0.6475844979	0.0436879433	0.3095037847
0.6475753784	0.0436879433	0.3106251752
0.6475753188	0.0436879433	0.3111858705
0.6475707889	0.0436879433	0.3114662181
0.6475698352	0.0439716312	0.3114662181
0.6475641131	0.0439716312	0.3125876086
0.6475631595	0.0442553191	0.3125876086
0.6474909782	0.0442553191	0.3181945613
0.6474900246	0.0445390071	0.3181945613
0.6474892497	0.0445390071	0.3184749089
0.6474837661	0.0448226950	0.3184749089
0.6474754810	0.0448226950	0.3195962994
0.6474747658	0.0451063830	0.3195962994
0.6474611163	0.0451063830	0.3207176899
0.6474541426	0.0453900709	0.3207176899
0.6474489570	0.0453900709	0.3215587328
0.6474483013	0.0456737589	0.3215587328
0.6474381089	0.0456737589	0.3226801234
0.6474366188	0.0459574468	0.3226801234
0.6474304795	0.0459574468	0.3229604710
0.6474302411	0.0462411348	0.3229604710
0.6474299431	0.0462411348	0.3232408186
0.6474281549	0.0468085106	0.3232408186
0.6474016905	0.0468085106	0.3254835997
0.6474012136	0.0470921986	0.3254835997
0.6473885179	0.0470921986	0.3263246426
0.6473795772	0.0473758865	0.3263246426
0.6473603249	0.0473758865	0.3280067283
0.6473594904	0.0476595745	0.3280067283
0.6473292708	0.0476595745	0.3308102047
0.6473242044	0.0479432624	0.3308102047
0.6473236084	0.0479432624	0.3310905523
0.6473107934	0.0487943262	0.3310905523
0.6473024487	0.0487943262	0.3319315952
0.6473022103	0.0490780142	0.3319315952
0.6472990513	0.0490780142	0.3327726381
0.6472963095	0.0496453901	0.3327726381
0.6472865343	0.0496453901	0.3352957668
0.6472862959	0.0499290780	0.3352957668
0.6472820044	0.0499290780	0.3361368096
0.6472785473	0.0502127660	0.3364171573
0.6472767591	0.0502127660	0.3366975049
0.6472689509	0.0510638298	0.3366975049
0.6472587585	0.0510638298	0.3383795907
0.6472558975	0.0513475177	0.3383795907
0.6472555399	0.0513475177	0.3386599383
0.6472535729	0.0516312057	0.3386599383
0.6472529769	0.0516312057	0.3392206336
0.6472488642	0.0519148936	0.3392206336
0.6472381353	0.0519148936	0.3406223717
0.6472348571	0.0521985816	0.3406223717
0.6472331882	0.0521985816	0.3409027194
0.6472325921	0.0527659574	0.3409027194
0.6472271681	0.0527659574	0.3411830670
0.6472248435	0.0533333333	0.3411830670
0.6472217441	0.0533333333	0.3417437623
0.6472211480	0.0536170213	0.3417437623
0.6472141743	0.0536170213	0.3425848052
0.6472048163	0.0550354610	0.3425848052
0.6472020149	0.0553191489	0.3428651528
0.6471843719	0.0553191489	0.3442668909
0.6471827626	0.0556028369	0.3442668909
0.6471785903	0.0556028369	0.3451079338
0.6471718550	0.0561702128	0.3451079338
0.6471626163	0.0561702128	0.3467900196
0.6471620202	0.0564539007	0.3470703673
0.6471578479	0.0564539007	0.3476310625
0.6471554041	0.0567375887	0.3476310625
0.6471540332	0.0567375887	0.3481917578
0.6471487880	0.0570212766	0.3481917578
0.6470831633	0.0570212766	0.3549201009
0.6470826864	0.0573049645	0.3549201009
0.6470760703	0.0573049645	0.3560414914
0.6470759511	0.0573049645	0.3566021867
0.6470573545	0.0573049645	0.3582842725
0.6470509768	0.0575886525	0.3582842725
0.6470495462	0.0575886525	0.3585646201
0.6470487714	0.0578723404	0.3585646201
0.6470468640	0.0578723404	0.3594056630
0.6470426321	0.0581560284	0.3594056630
0.6470354795	0.0581560284	0.3602467059
0.6470317841	0.0584397163	0.3602467059
0.6470310688	0.0584397163	0.3605270535
0.6470308304	0.0587234043	0.3605270535
0.6470168829	0.0587234043	0.3613680964
0.6470146775	0.0590070922	0.3613680964
0.6469717622	0.0590070922	0.3655733109
0.6469710469	0.0592907801	0.3655733109
0.6469683647	0.0592907801	0.3661340062
0.6469681859	0.0592907801	0.3666947014
0.6469675899	0.0592907801	0.3669750491
0.6469668746	0.0595744681	0.3669750491
0.6469620466	0.0595744681	0.3672553967
0.6469530463	0.0598581560	0.3672553967
0.6469293833	0.0598581560	0.3700588730
0.6469272375	0.0601418440	0.3700588730
0.6469144225	0.0601418440	0.3703392206
0.6469038129	0.0609929078	0.3703392206
0.6468905807	0.0609929078	0.3728623493
0.6468903422	0.0612765957	0.3728623493
0.6468885541	0.0612765957	0.3731426969
0.6468870640	0.0615602837	0.3731426969
0.6467977166	0.0615602837	0.3807120830
0.6467959285	0.0618439716	0.3807120830
0.6467861533	0.0618439716	0.3829548640
0.6467840672	0.0621276596	0.3829548640
0.6467816234	0.0621276596	0.3835155593
0.6467709541	0.0626950355	0.3835155593
0.6467669606	0.0626950355	0.3837959069
0.6467633247	0.0629787234	0.3837959069
0.6467623711	0.0629787234	0.3840762546
0.6467602849	0.0635460993	0.3840762546
0.6467588544	0.0635460993	0.3846369498
0.6467581987	0.0635460993	0.3849172974
0.6467464566	0.0641134752	0.3849172974
0.6467422843	0.0641134752	0.3854779927
0.6467415094	0.0643971631	0.3854779927
0.6467147470	0.0643971631	0.3905242501
0.6467108130	0.0646808511	0.3905242501
0.6467074752	0.0646808511	0.3908045977
0.6467016339	0.0652482270	0.3908045977
0.6466760039	0.0652482270	0.3936080740
0.6466745734	0.0655319149	0.3936080740
0.6466697454	0.0655319149	0.3944491169
0.6466674805	0.0658156028	0.3944491169
0.6466628909	0.0658156028	0.3950098122
0.6466534138	0.0666666667	0.3950098122
0.6466509700	0.0666666667	0.3955705074
0.6466497779	0.0669503546	0.3955705074
0.6466268897	0.0669503546	0.3978132885
0.6466242075	0.0672340426	0.3978132885
0.6466199756	0.0672340426	0.3994953743
0.6466150880	0.0675177305	0.3994953743
0.6466137171	0.0675177305	0.3997757219
0.6466105580	0.0680851064	0.3997757219
0.6466010809	0.0680851064	0.4014578077
0.6466007233	0.0683687943	0.4014578077
0.6465604305	0.0683687943	0.4053826745
0.6465549469	0.0686524823	0.4053826745
0.6465448141	0.0686524823	0.4059433698
0.6465425491	0.0686524823	0.4067844127
0.6465370059	0.0692198582	0.4067844127
0.6465362906	0.0692198582	0.4073451079
0.6465346217	0.0692198582	0.4076254556
0.6465259194	0.0697872340	0.4076254556
0.6465216875	0.0697872340	0.4079058032
0.6465206146	0.0700709220	0.4079058032
0.6465163827	0.0700709220	0.4087468461
0.6465103626	0.0703546099	0.4087468461
0.6465029120	0.0703546099	0.4098682366
0.6465008259	0.0706382979	0.4098682366
0.6464954019	0.0706382979	0.4104289319
0.6464934945	0.0709219858	0.4104289319
0.6464911103	0.0709219858	0.4107092795
0.6464896798	0.0712056738	0.4107092795
0.6464875340	0.0712056738	0.4109896271
0.6464841962	0.0712056738	0.4115503224
0.6464546919	0.0712056738	0.4149144940
0.6464485526	0.0714893617	0.4149144940
0.6464461684	0.0714893617	0.4151948416
0.6464412808	0.0717730496	0.4151948416
0.6464051604	0.0717730496	0.4182786655
0.6463949680	0.0720567376	0.4182786655
0.6463688612	0.0720567376	0.4210821419
0.6463629007	0.0726241135	0.4210821419
0.6463408470	0.0726241135	0.4233249229
0.6463376284	0.0731914894	0.4233249229
0.6463358998	0.0731914894	0.4241659658
0.6463342905	0.0734751773	0.4241659658
0.6463294029	0.0734751773	0.4252873563
0.6463270783	0.0743262411	0.4252873563
0.6463207603	0.0743262411	0.4264087468
0.6463198662	0.0746099291	0.4264087468
0.6463094950	0.0746099291	0.4272497897
0.6463086605	0.0748936170	0.4272497897
0.6463085413	0.0748936170	0.4280908326
0.6462844014	0.0748936170	0.4311746566
0.6462830901	0.0751773050	0.4311746566
0.6462690830	0.0751773050	0.4328567424
0.6462685466	0.0754609929	0.4328567424
0.6462346911	0.0754609929	0.4367816092
0.6462341547	0.0757446809	0.4367816092
0.6462333798	0.0757446809	0.4373423045
0.6462284327	0.0771631206	0.4373423045
0.6462258697	0.0771631206	0.4381833474
0.6462224126	0.0774468085	0.4381833474
0.6462177038	0.0774468085	0.4387440426
0.6462176442	0.0777304965	0.4387440426
0.6462107897	0.0777304965	0.4404261284
0.6462103724	0.0780141844	0.4404261284
0.6462082267	0.0780141844	0.4407064760
0.6462075114	0.0782978723	0.4407064760
0.6462060809	0.0782978723	0.4412671713
0.6462016702	0.0788652482	0.4412671713
0.6461706161	0.0788652482	0.4463134287
0.6461701989	0.0791489362	0.4463134287
0.6461669207	0.0791489362	0.4468741239
0.6461635232	0.0800000000	0.4468741239
0.6461557150	0.0800000000	0.4474348192
0.6461526752	0.0805673759	0.4474348192
0.6461496949	0.0805673759	0.4485562097
0.6461490989	0.0808510638	0.4485562097
0.6461465359	0.0808510638	0.4488365573
0.6461453438	0.0811347518	0.4488365573
0.6461302042	0.0811347518	0.4505186431
0.6461297870	0.0814184397	0.4505186431
0.6461287737	0.0814184397	0.4507989907
0.6461208463	0.0817021277	0.4507989907
0.6461202502	0.0817021277	0.4510793384
0.6461178660	0.0819858156	0.4510793384
0.6461118460	0.0819858156	0.4516400336
0.6461085677	0.0822695035	0.4516400336
0.6461036205	0.0822695035	0.4522007289
0.6461026073	0.0825531915	0.4522007289
0.6461024880	0.0825531915	0.4524810765
0.6461015940	0.0828368794	0.4527614242
0.6460916996	0.0828368794	0.4541631623
0.6460893154	0.0831205674	0.4541631623
0.6460832357	0.0831205674	0.4550042052
0.6460790634	0.0834042553	0.4550042052
0.6460564137	0.0834042553	0.4564059434
0.6460472941	0.0839716312	0.4564059434
0.6460466385	0.0839716312	0.4569666386
0.6460426450	0.0842553191	0.4569666386
0.6460127831	0.0842553191	0.4592094197
0.6460099816	0.0845390071	0.4592094197
0.6459878683	0.0845390071	0.4614522007
0.6459867358	0.0848226950	0.4614522007
0.6459754705	0.0848226950	0.4620128960
0.6459728479	0.0853900709	0.4620128960
0.6459596753	0.0853900709	0.4645360247
0.6459593773	0.0856737589	0.4645360247
0.6459270716	0.0856737589	0.4662181105
0.6459196806	0.0859574468	0.4662181105
0.6459137201	0.0859574468	0.4670591534
0.6459059715	0.0865248227	0.4670591534
0.6458994150	0.0865248227	0.4684608915
0.6458967924	0.0868085106	0.4684608915
0.6458679438	0.0868085106	0.4704233249
0.6458665133	0.0870921986	0.4704233249
0.6458590627	0.0870921986	0.4709840202
0.6458565593	0.0873758865	0.4709840202
0.6458352804	0.0873758865	0.4726661060
0.6458332539	0.0876595745	0.4726661060
0.6458306909	0.0876595745	0.4729464536
0.6458185911	0.0879432624	0.4729464536
0.6458110213	0.0879432624	0.4732268012
0.6458092928	0.0882269504	0.4732268012
0.6457825899	0.0882269504	0.4749088870
0.6457824111	0.0885106383	0.4749088870
0.6457741261	0.0885106383	0.4760302775
0.6457660794	0.0887943262	0.4760302775
0.6457653642	0.0887943262	0.4763106252
0.6457639337	0.0890780142	0.4763106252
0.6457579136	0.0890780142	0.4768713204
0.6457532644	0.0893617021	0.4768713204
0.6457445621	0.0893617021	0.4774320157
0.6457421184	0.0896453901	0.4774320157
0.6457135677	0.0896453901	0.4796747967
0.6457058191	0.0904964539	0.4796747967
0.6457047462	0.0904964539	0.4799551444
0.6457015872	0.0910638298	0.4799551444
0.6456891298	0.0910638298	0.4805158396
0.6456814408	0.0924822695	0.4805158396
0.6456725001	0.0924822695	0.4816372302
0.6456722617	0.0927659574	0.4816372302
0.6456533074	0.0927659574	0.4835996636
0.6456383467	0.0933333333	0.4835996636
0.6456346512	0.0933333333	0.4841603588
0.6456339955	0.0936170213	0.4841603588
0.6456227899	0.0936170213	0.4850014017
0.6456202865	0.0939007092	0.4850014017
0.6455996633	0.0939007092	0.4866834875
0.6455992460	0.0941843972	0.4866834875
0.6455982327	0.0941843972	0.4869638352
0.6455960274	0.0944680851	0.4869638352
0.6455744505	0.0944680851	0.4886459209
0.6455680728	0.0947517730	0.4886459209
0.6455566883	0.0947517730	0.4897673115
0.6455519199	0.0950354610	0.4897673115
0.6455510259	0.0950354610	0.4900476591
0.6455449462	0.0956028369	0.4900476591
0.6455330849	0.0956028369	0.4911690496
0.6455273032	0.0961702128	0.4911690496
0.6455272436	0.0961702128	0.4914493973
0.6455174088	0.0970212766	0.4914493973
0.6455109119	0.0970212766	0.4925707878
0.6455074549	0.0973049645	0.4925707878
0.6454979777	0.0973049645	0.4931314830
0.6454957724	0.0975886525	0.4934118307
0.6454937458	0.0975886525	0.4939725259
0.6454860568	0.0978723404	0.4939725259
0.6454852819	0.0978723404	0.4942528736
0.6454799175	0.0981560284	0.4942528736
0.6454726458	0.0981560284	0.4953742641
0.6454708576	0.0984397163	0.4953742641
0.6454564929	0.0984397163	0.4967760022
0.6454362869	0.0992907801	0.4967760022
0.6454361677	0.0992907801	0.4970563499
0.6454315186	0.0995744681	0.4970563499
0.6454270482	0.0995744681	0.4981777404
0.6454197168	0.0998581560	0.4981777404
0.6453992128	0.0998581560	0.4998598262
0.6453974843	0.0998581560	0.5004205214
0.6453893781	0.0998581560	0.5015419120
0.6453847885	0.1001418440	0.5015419120
0.6453689933	0.1001418440	0.5026633025
0.6453642845	0.1009929078	0.5026633025
0.6453536153	0.1009929078	0.5035043454
0.6453526616	0.1012765957	0.5035043454
0.6453374624	0.1012765957	0.5046257359
0.6453185678	0.1021276596	0.5046257359
0.6453149319	0.1021276596	0.5049060835
0.6453090906	0.1024113475	0.5049060835
0.6452844143	0.1024113475	0.5060274741
0.6452770233	0.1026950355	0.5060274741
0.6452739239	0.1026950355	0.5063078217
0.6452727914	0.1029787234	0.5063078217
0.6452558041	0.1029787234	0.5065881693
0.6452414989	0.1041134752	0.5065881693
0.6452397108	0.1041134752	0.5071488646
0.6452367306	0.1046808511	0.5071488646
0.6452345252	0.1046808511	0.5074292122
0.6452280283	0.1046808511	0.5079899075
0.6452065706	0.1052482270	0.5079899075
0.6451897621	0.1052482270	0.5091112980
0.6451857090	0.1055319149	0.5091112980
0.6451677680	0.1055319149	0.5096719933
0.6451592445	0.1058156028	0.5096719933
0.6451318264	0.1058156028	0.5107933838
0.6451312900	0.1060992908	0.5107933838
0.6451025009	0.1060992908	0.5121951220
0.6450939775	0.1069503546	0.5121951220
0.6450593472	0.1069503546	0.5135968601
0.6450585127	0.1072340426	0.5135968601
0.6450538635	0.1072340426	0.5141575554
0.6450262666	0.1086524823	0.5141575554
0.6450120211	0.1086524823	0.5152789459
0.6450097561	0.1089361702	0.5152789459
0.6450093985	0.1089361702	0.5155592935
0.6450053453	0.1095035461	0.5155592935
0.6450036168	0.1095035461	0.5158396412
0.6450027823	0.1097872340	0.5158396412
0.6449688673	0.1097872340	0.5169610317
0.6449656487	0.1100709220	0.5169610317
0.6449352503	0.1100709220	0.5194841604
0.6449347138	0.1103546099	0.5194841604
0.6449202299	0.1103546099	0.5197645080
0.6449194551	0.1106382979	0.5197645080
0.6448997259	0.1106382979	0.5211662461
0.6448796391	0.1112056738	0.5211662461
0.6448702812	0.1112056738	0.5217269414
0.6448690891	0.1114893617	0.5217269414
0.6448539495	0.1114893617	0.5231286796
0.6448463202	0.1120567376	0.5231286796
0.6448349953	0.1120567376	0.5245304177
0.6448289752	0.1123404255	0.5245304177
0.6447816491	0.1123404255	0.5256518082
0.6447758079	0.1126241135	0.5256518082
0.6447710395	0.1126241135	0.5267731988
0.6447611451	0.1134751773	0.5267731988
0.6447518468	0.1134751773	0.5276142417
0.6447402835	0.1137588652	0.5276142417
0.6447390318	0.1137588652	0.5278945893
0.6447375417	0.1140425532	0.5278945893
0.6447345018	0.1140425532	0.5284552846
0.6447309852	0.1143262411	0.5287356322
0.6447241306	0.1146099291	0.5287356322
0.6446971893	0.1146099291	0.5298570227
0.6446914077	0.1151773050	0.5298570227
0.6446742415	0.1151773050	0.5315391085
0.6446652412	0.1154609929	0.5315391085
0.6446588039	0.1154609929	0.5318194561
0.6446508169	0.1157446809	0.5318194561
0.6446502209	0.1157446809	0.5320998038
0.6446489692	0.1160283688	0.5320998038
0.6446355581	0.1160283688	0.5323801514
0.6446309090	0.1163120567	0.5323801514
0.6445913911	0.1163120567	0.5343425848
0.6445908546	0.1165957447	0.5343425848
0.6445848942	0.1165957447	0.5346229324
0.6445832253	0.1168794326	0.5346229324
0.6445831656	0.1168794326	0.5349032801
0.6445695758	0.1171631206	0.5349032801
0.6445630193	0.1171631206	0.5354639753
0.6445596814	0.1174468085	0.5354639753
0.6445105672	0.1174468085	0.5391084945
0.6444993615	0.1180141844	0.5391084945
0.6444867253	0.1180141844	0.5399495374
0.6444836855	0.1182978723	0.5399495374
0.6444776654	0.1182978723	0.5405102327
0.6444739699	0.1185815603	0.5405102327
0.6444680095	0.1185815603	0.5416316232
0.6444643140	0.1188652482	0.5416316232
0.6444556117	0.1188652482	0.5421923185
0.6444523335	0.1191489362	0.5421923185
0.6444504261	0.1191489362	0.5427530137
0.6444483399	0.1194326241	0.5427530137
0.6444259286	0.1194326241	0.5444350995
0.6444139481	0.1200000000	0.5444350995
0.6443738341	0.1200000000	0.5461171853
0.6443701386	0.1202836879	0.5461171853
0.6443566084	0.1202836879	0.5466778806
0.6443432570	0.1208510638	0.5466778806
0.6443348527	0.1208510638	0.5469582282
0.6443309784	0.1211347518	0.5469582282
0.6443144679	0.1211347518	0.5477992711
0.6443088055	0.1222695035	0.5477992711
0.6443073153	0.1222695035	0.5483599664
0.6443036199	0.1225531915	0.5483599664
0.6442918181	0.1225531915	0.5486403140
0.6442815065	0.1228368794	0.5486403140
0.6442745924	0.1228368794	0.5489206616
0.6442697644	0.1234042553	0.5489206616
0.6442417502	0.1234042553	0.5503223998
0.6442362666	0.1239716312	0.5503223998
0.6442356706	0.1239716312	0.5506027474
0.6442340612	0.1242553191	0.5506027474
0.6442154050	0.1242553191	0.5522848332
0.6442128420	0.1245390071	0.5522848332
0.6442041993	0.1245390071	0.5525651808
0.6441913843	0.1248226950	0.5525651808
0.6441881657	0.1248226950	0.5531258761
0.6441869736	0.1251063830	0.5531258761
0.6441755891	0.1251063830	0.5556490048
0.6441652179	0.1256737589	0.5556490048
0.6441568732	0.1256737589	0.5562097000
0.6441553235	0.1259574468	0.5562097000
0.6441551447	0.1259574468	0.5564900477
0.6441532969	0.1262411348	0.5564900477
0.6441353559	0.1262411348	0.5573310906
0.6441326141	0.1265248227	0.5573310906
0.6441072822	0.1265248227	0.5606952621
0.6441046596	0.1270921986	0.5606952621
0.6440902352	0.1270921986	0.5615363050
0.6440825462	0.1273758865	0.5615363050
0.6440814137	0.1273758865	0.5620970003
0.6440800428	0.1276595745	0.5620970003
0.6440559626	0.1276595745	0.5637790861
0.6440544128	0.1279432624	0.5637790861
0.6440393925	0.1279432624	0.5649004766
0.6440182924	0.1282269504	0.5649004766
0.6440110207	0.1282269504	0.5654611719
0.6439974904	0.1285106383	0.5654611719
0.6439929008	0.1285106383	0.5660218671
0.6439923048	0.1287943262	0.5660218671
0.6439745426	0.1287943262	0.5668629100
0.6439513564	0.1299290780	0.5668629100
0.6439271569	0.1299290780	0.5677039529
0.6439257860	0.1302127660	0.5677039529
0.6439253688	0.1302127660	0.5679843005
0.6439176798	0.1307801418	0.5679843005
0.6438946128	0.1307801418	0.5682646482
0.6438876987	0.1313475177	0.5682646482
0.6438715458	0.1313475177	0.5693860387
0.6438661814	0.1316312057	0.5693860387
0.6438633204	0.1316312057	0.5696663863
0.6438618302	0.1319148936	0.5696663863
0.6438568830	0.1319148936	0.5702270816
0.6438558102	0.1321985816	0.5702270816
0.6438434124	0.1321985816	0.5713484721
0.6438364387	0.1324822695	0.5713484721
0.6438175440	0.1324822695	0.5716288197
0.6438079476	0.1327659574	0.5716288197
0.6438066959	0.1327659574	0.5719091674
0.6437984705	0.1330496454	0.5719091674
0.6437827945	0.1330496454	0.5721895150
0.6437745690	0.1339007092	0.5721895150
0.6437602043	0.1339007092	0.5730305579
0.6437512636	0.1341843972	0.5730305579
0.6437456608	0.1341843972	0.5735912532
0.6437294483	0.1353191489	0.5735912532
0.6437121630	0.1353191489	0.5752733389
0.6437119246	0.1356028369	0.5752733389
0.6436386704	0.1356028369	0.5794785534
0.6436375976	0.1358865248	0.5794785534
0.6436341405	0.1358865248	0.5803195963
0.6436203122	0.1364539007	0.5803195963
0.6435959935	0.1364539007	0.5811606392
0.6435953379	0.1367375887	0.5811606392
0.6435912251	0.1367375887	0.5817213345
0.6435806155	0.1370212766	0.5820016821
0.6435769796	0.1370212766	0.5825623773
0.6435757875	0.1373049645	0.5825623773
0.6435689330	0.1373049645	0.5828427250
0.6435676813	0.1375886525	0.5828427250
0.6435254812	0.1375886525	0.5834034202
0.6435244679	0.1378723404	0.5834034202
0.6434841156	0.1378723404	0.5848051584
0.6434820890	0.1381560284	0.5848051584
0.6434769630	0.1381560284	0.5850855060
0.6434756517	0.1384397163	0.5850855060
0.6434599161	0.1384397163	0.5859265489
0.6434566975	0.1387234043	0.5859265489
0.6433767676	0.1387234043	0.5892907205
0.6433706880	0.1390070922	0.5892907205
0.6433570981	0.1390070922	0.5898514158
0.6433523297	0.1392907801	0.5898514158
0.6433379650	0.1392907801	0.5901317634
0.6433284879	0.1395744681	0.5901317634
0.6432886124	0.1395744681	0.5912531539
0.6432816386	0.1398581560	0.5912531539
0.6432786584	0.1398581560	0.5918138492
0.6432783008	0.1401418440	0.5918138492
0.6432762742	0.1401418440	0.5920941968
0.6432761550	0.1404255319	0.5920941968
0.6432704329	0.1404255319	0.5923745444
0.6432690620	0.1407092199	0.5923745444
0.6432582736	0.1407092199	0.5929352397
0.6432535648	0.1409929078	0.5929352397
0.6432490945	0.1409929078	0.5932155873
0.6432434916	0.1418439716	0.5932155873
0.6432133317	0.1418439716	0.5943369779
0.6432105899	0.1421276596	0.5943369779
0.6431851983	0.1421276596	0.5960190636
0.6431834102	0.1424113475	0.5960190636
0.6431795359	0.1424113475	0.5962994113
0.6431745291	0.1426950355	0.5965797589
0.6431731582	0.1429787234	0.5965797589
0.6431729198	0.1429787234	0.5968601065
0.6431696415	0.1432624113	0.5968601065
0.6431618333	0.1432624113	0.5974208018
0.6431335211	0.1435460993	0.5974208018
0.6431025863	0.1435460993	0.5979814971
0.6430956721	0.1438297872	0.5979814971
0.6430562735	0.1438297872	0.5988225399
0.6430479884	0.1449645390	0.5988225399
0.6429885030	0.1449645390	0.6013456686
0.6429828405	0.1452482270	0.6013456686
0.6429781318	0.1452482270	0.6019063639
0.6429768205	0.1455319149	0.6019063639
0.6429560781	0.1455319149	0.6021867115
0.6429536343	0.1458156028	0.6021867115
0.6429120302	0.1458156028	0.6047098402
0.6429015398	0.1458156028	0.6052705355
0.6428851485	0.1458156028	0.6058312307
0.6428845525	0.1460992908	0.6058312307
0.6428415179	0.1460992908	0.6075133165
0.6428408623	0.1463829787	0.6075133165
0.6428201199	0.1463829787	0.6080740118
0.6428049803	0.1469503546	0.6080740118
0.6427871585	0.1469503546	0.6094757499
0.6427714229	0.1475177305	0.6094757499
0.6427529454	0.1475177305	0.6105971405
0.6427439451	0.1480851064	0.6105971405
0.6427363753	0.1480851064	0.6114381833
0.6427359581	0.1483687943	0.6114381833
0.6426902413	0.1483687943	0.6122792262
0.6426804066	0.1492198582	0.6122792262
0.6426560283	0.1492198582	0.6136809644
0.6426306367	0.1503546099	0.6136809644
0.6426305175	0.1503546099	0.6139613120
0.6426269412	0.1506382979	0.6139613120
0.6425926089	0.1506382979	0.6148023549
0.6425758600	0.1509219858	0.6148023549
0.6425393224	0.1509219858	0.6162040931
0.6425383091	0.1512056738	0.6162040931
0.6425192952	0.1512056738	0.6170451360
0.6425154209	0.1517730496	0.6170451360
0.6425120234	0.1517730496	0.6176058312
0.6425113082	0.1520567376	0.6176058312
0.6424813867	0.1520567376	0.6195682646
0.6424791217	0.1523404255	0.6195682646
0.6424561143	0.1523404255	0.6201289599
0.6424347162	0.1526241135	0.6201289599
0.6424332261	0.1526241135	0.6204093075
0.6424008012	0.1537588652	0.6204093075
0.6423897743	0.1537588652	0.6215306981
0.6423894763	0.1540425532	0.6215306981
0.6423805356	0.1540425532	0.6218110457
0.6423798800	0.1543262411	0.6218110457
0.6423687339	0.1543262411	0.6226520886
0.6423485279	0.1548936170	0.6226520886
0.6423296928	0.1548936170	0.6240538267
0.6423258185	0.1551773050	0.6240538267
0.6423045993	0.1551773050	0.6248948696
0.6423029304	0.1554609929	0.6248948696
0.6422647834	0.1554609929	0.6257359125
0.6422637701	0.1557446809	0.6257359125
0.6422220469	0.1557446809	0.6276983459
0.6422213316	0.1560283688	0.6276983459
0.6421918273	0.1560283688	0.6288197365
0.6421908140	0.1563120567	0.6288197365
0.6421881914	0.1563120567	0.6293804317
0.6421871781	0.1565957447	0.6293804317
0.6421669722	0.1565957447	0.6307821699
0.6421594620	0.1568794326	0.6307821699
0.6421484947	0.1568794326	0.6313428652
0.6421477199	0.1574468085	0.6313428652
0.6421334743	0.1574468085	0.6319035604
0.6421265006	0.1577304965	0.6319035604
0.6421135068	0.1577304965	0.6321839080
0.6421052217	0.1582978723	0.6321839080
0.6420963407	0.1582978723	0.6324642557
0.6420951486	0.1585815603	0.6324642557
0.6420647502	0.1585815603	0.6338659938
0.6420611739	0.1588652482	0.6338659938
0.6420304179	0.1588652482	0.6349873844
0.6420226097	0.1591489362	0.6349873844
0.6420116425	0.1591489362	0.6352677320
0.6420113444	0.1594326241	0.6352677320
0.6419845819	0.1594326241	0.6363891225
0.6419672370	0.1602836879	0.6363891225
0.6419634223	0.1602836879	0.6366694701
0.6419076324	0.1619858156	0.6366694701
0.6418663859	0.1619858156	0.6383515559
0.6418648362	0.1622695035	0.6383515559
0.6418561935	0.1622695035	0.6391925988
0.6418538094	0.1631205674	0.6391925988
0.6418298483	0.1631205674	0.6400336417
0.6418183446	0.1634042553	0.6400336417
0.6418074369	0.1634042553	0.6405943370
0.6418021917	0.1636879433	0.6405943370
0.6417773366	0.1636879433	0.6414353799
0.6417772174	0.1639716312	0.6414353799
0.6417306662	0.1639716312	0.6433978133
0.6417293549	0.1642553191	0.6433978133
0.6417090297	0.1642553191	0.6439585086
0.6417047381	0.1648226950	0.6439585086
0.6416882277	0.1648226950	0.6445192038
0.6416793466	0.1653900709	0.6445192038
0.6416792274	0.1656737589	0.6445192038
0.6416791677	0.1656737589	0.6447995514
0.6416789293	0.1659574468	0.6447995514
0.6416683793	0.1659574468	0.6453602467
0.6416510940	0.1665248227	0.6453602467
0.6416260004	0.1665248227	0.6459209420
0.6416214705	0.1668085106	0.6459209420
0.6415647864	0.1668085106	0.6473226801
0.6415621042	0.1670921986	0.6473226801
0.6415490508	0.1670921986	0.6476030278
0.6415324211	0.1679432624	0.6476030278
0.6415213346	0.1679432624	0.6487244183
0.6415194869	0.1682269504	0.6487244183
0.6415094137	0.1682269504	0.6495654612
0.6415037513	0.1685106383	0.6495654612
0.6414804459	0.1685106383	0.6506868517
0.6414780617	0.1687943262	0.6506868517
0.6414740682	0.1687943262	0.6509671993
0.6414630413	0.1699290780	0.6509671993
0.6414625645	0.1699290780	0.6512475470
0.6414444447	0.1710638298	0.6512475470
0.6414408684	0.1710638298	0.6518082422
0.6414395571	0.1713475177	0.6518082422
0.6413876414	0.1713475177	0.6540510233
0.6413845420	0.1716312057	0.6540510233
0.6413507462	0.1716312057	0.6554527614
0.6413475275	0.1719148936	0.6554527614
0.6413201690	0.1719148936	0.6562938043
0.6413030624	0.1721985816	0.6562938043
0.6412815452	0.1721985816	0.6579758901
0.6412805319	0.1724822695	0.6579758901
0.6412790418	0.1724822695	0.6582562377
0.6412747502	0.1727659574	0.6582562377
0.6412642598	0.1727659574	0.6585365854
0.6412323713	0.1730496454	0.6585365854
0.6412280798	0.1730496454	0.6590972806
0.6412262917	0.1733333333	0.6590972806
0.6412224770	0.1733333333	0.6593776283
0.6412078738	0.1739007092	0.6593776283
0.6410732865	0.1739007092	0.6621811046
0.6410572529	0.1741843972	0.6621811046
0.6409984231	0.1741843972	0.6644238856
0.6409888864	0.1750354610	0.6644238856
0.6409859061	0.1756028369	0.6644238856
0.6409513354	0.1756028369	0.6658256238
0.6409426332	0.1764539007	0.6658256238
0.6409287453	0.1764539007	0.6661059714
0.6409009099	0.1770212766	0.6661059714
0.6408998370	0.1770212766	0.6663863190
0.6408716440	0.1773049645	0.6663863190
0.6408697367	0.1773049645	0.6666666667
0.6408635378	0.1773049645	0.6672273619
0.6407943964	0.1773049645	0.6703111859
0.6407916546	0.1775886525	0.6703111859
0.6407883167	0.1775886525	0.6705915335
0.6407788396	0.1778723404	0.6705915335
0.6407718658	0.1778723404	0.6711522288
0.6407682300	0.1781560284	0.6711522288
0.6407223344	0.1781560284	0.6717129240
0.6407151818	0.1784397163	0.6717129240
0.6407136917	0.1784397163	0.6719932717
0.6407051086	0.1787234043	0.6719932717
0.6407045126	0.1787234043	0.6722736193
0.6406992078	0.1790070922	0.6722736193
0.6406791806	0.1790070922	0.6728343146
0.6406691074	0.1792907801	0.6728343146
0.6406685710	0.1792907801	0.6731146622
0.6406594515	0.1798581560	0.6731146622
0.6406343579	0.1798581560	0.6745164003
0.6406280994	0.1801418440	0.6745164003
0.6405544281	0.1801418440	0.6759181385
0.6405531764	0.1804255319	0.6759181385
0.6405463815	0.1804255319	0.6764788338
0.6405448318	0.1807092199	0.6764788338
0.6405224204	0.1807092199	0.6778805719
0.6405187249	0.1809929078	0.6778805719
0.6405099034	0.1809929078	0.6784412672
0.6405014992	0.1812765957	0.6784412672
0.6404765844	0.1812765957	0.6787216148
0.6404741406	0.1815602837	0.6787216148
0.6404035687	0.1815602837	0.6812447435
0.6404019594	0.1818439716	0.6812447435
0.6404007673	0.1818439716	0.6818054387
0.6403995752	0.1821276596	0.6818054387
0.6403377056	0.1821276596	0.6834875245
0.6403137445	0.1829787234	0.6834875245
0.6402489543	0.1829787234	0.6854499579
0.6402472854	0.1829787234	0.6860106532
0.6402326822	0.1829787234	0.6865713485
0.6402212381	0.1843971631	0.6865713485
0.6401807666	0.1843971631	0.6888141295
0.6401482224	0.1855319149	0.6888141295
0.6401213408	0.1855319149	0.6902158677
0.6400862932	0.1863829787	0.6902158677
0.6400340199	0.1863829787	0.6916176058
0.6400316954	0.1866666667	0.6916176058
0.6400294900	0.1866666667	0.6918979535
0.6400200725	0.1869503546	0.6918979535
0.6400045156	0.1869503546	0.6927389964
0.6399869919	0.1872340426	0.6927389964
0.6399345994	0.1872340426	0.6938603869
0.6399310231	0.1875177305	0.6938603869
0.6399229169	0.1875177305	0.6947014298
0.6399167776	0.1878014184	0.6947014298
0.6399142742	0.1878014184	0.6949817774
0.6399080157	0.1880851064	0.6949817774
0.6399050951	0.1880851064	0.6952621250
0.6399040222	0.1883687943	0.6952621250
0.6399018168	0.1883687943	0.6955424727
0.6398831606	0.1889361702	0.6955424727
0.6398822665	0.1889361702	0.6958228203
0.6398760676	0.1892198582	0.6961031679
0.6398744583	0.1892198582	0.6963835156
0.6398724914	0.1895035461	0.6963835156
0.6398683786	0.1895035461	0.6966638632
0.6398534179	0.1897872340	0.6966638632
0.6398428679	0.1897872340	0.6972245585
0.6398361325	0.1903546099	0.6972245585
0.6398240924	0.1903546099	0.6977852537
0.6398209333	0.1906382979	0.6977852537
0.6398199201	0.1906382979	0.6983459490
0.6398133039	0.1909219858	0.6983459490
0.6397841573	0.1909219858	0.6986262966
0.6397465467	0.1914893617	0.6986262966
0.6396974325	0.1914893617	0.7000280348
0.6396973133	0.1917730496	0.7000280348
0.6396826506	0.1917730496	0.7008690777
0.6396469474	0.1923404255	0.7008690777
0.6396374106	0.1923404255	0.7014297729
0.6396147609	0.1931914894	0.7014297729
0.6395574808	0.1931914894	0.7031118587
0.6395556927	0.1934751773	0.7031118587
0.6395472884	0.1934751773	0.7036725540
0.6395245194	0.1940425532	0.7036725540
0.6395196319	0.1940425532	0.7039529016
0.6395139098	0.1943262411	0.7039529016
0.6394814253	0.1943262411	0.7045135969
0.6394691467	0.1946099291	0.7045135969
0.6394146681	0.1946099291	0.7059153350
0.6393933296	0.1954609929	0.7059153350
0.6393908858	0.1954609929	0.7061956826
0.6393705010	0.1963120567	0.7061956826
0.6393663883	0.1963120567	0.7064760303
0.6393653750	0.1965957447	0.7064760303
0.6392834783	0.1965957447	0.7075974208
0.6392666698	0.1968794326	0.7075974208
0.6392535567	0.1968794326	0.7078777684
0.6392434835	0.1974468085	0.7078777684
0.6392433643	0.1974468085	0.7081581161
0.6392328739	0.1982978723	0.7081581161
0.6391965151	0.1982978723	0.7084384637
0.6391707063	0.1985815603	0.7084384637
0.6391292214	0.1985815603	0.7092795066
0.6391249299	0.1991489362	0.7092795066
0.6391246915	0.1991489362	0.7095598542
0.6391017437	0.2002836879	0.7095598542
0.6390833855	0.2002836879	0.7106812447
0.6390713453	0.2005673759	0.7106812447
0.6389446855	0.2005673759	0.7126436782
0.6389188170	0.2011347518	0.7126436782
0.6389157772	0.2011347518	0.7129240258
0.6389063001	0.2017021277	0.7129240258
0.6388970017	0.2017021277	0.7134847211
0.6388871074	0.2019858156	0.7134847211
0.6388806105	0.2019858156	0.7137650687
0.6388728619	0.2022695035	0.7137650687
0.6388639808	0.2022695035	0.7146061116
0.6388555169	0.2028368794	0.7146061116
0.6387613416	0.2028368794	0.7162881974
0.6387529969	0.2031205674	0.7162881974
0.6387408376	0.2031205674	0.7168488926
0.6386711001	0.2036879433	0.7168488926
0.6385688782	0.2036879433	0.7193720213
0.6385683417	0.2039716312	0.7193720213
0.6385300756	0.2039716312	0.7202130642
0.6385287046	0.2042553191	0.7202130642
0.6385276914	0.2042553191	0.7204934118
0.6385090351	0.2045390071	0.7204934118
0.6384572387	0.2045390071	0.7224558452
0.6384543777	0.2048226950	0.7224558452
0.6383916140	0.2048226950	0.7241379310
0.6383903623	0.2051063830	0.7241379310
0.6383901238	0.2051063830	0.7244182787
0.6383865476	0.2053900709	0.7244182787
0.6383261681	0.2053900709	0.7263807121
0.6383147836	0.2056737589	0.7263807121
0.6382831931	0.2056737589	0.7275021026
0.6382610202	0.2062411348	0.7275021026
0.6382333040	0.2062411348	0.7280627979
0.6382030845	0.2073758865	0.7280627979
0.6381818056	0.2073758865	0.7286234931
0.6381713748	0.2079432624	0.7286234931
0.6381242275	0.2079432624	0.7300252313
0.6381214857	0.2082269504	0.7300252313
0.6380859613	0.2082269504	0.7305859265
0.6380660534	0.2090780142	0.7305859265
0.6380304098	0.2090780142	0.7311466218
0.6380136013	0.2099290780	0.7311466218
0.6379762292	0.2099290780	0.7317073171
0.6379571557	0.2104964539	0.7317073171
0.6379195452	0.2104964539	0.7322680123
0.6378718615	0.2119148936	0.7322680123
0.6378459930	0.2119148936	0.7339500981
0.6378391981	0.2121985816	0.7339500981
0.6378151774	0.2121985816	0.7345107934
0.6378061771	0.2127659574	0.7345107934
0.6377362609	0.2127659574	0.7361928792
0.6377328038	0.2130496454	0.7361928792
0.6377233863	0.2130496454	0.7364732268
0.6376916766	0.2136170213	0.7364732268
0.6376335621	0.2136170213	0.7378749650
0.6376215219	0.2139007092	0.7378749650
0.6376203895	0.2139007092	0.7381553126
0.6376166344	0.2141843972	0.7381553126
0.6375082135	0.2141843972	0.7395570507
0.6375079751	0.2144680851	0.7395570507
0.6375050545	0.2144680851	0.7398373984
0.6375035048	0.2147517730	0.7398373984
0.6374807358	0.2147517730	0.7401177460
0.6374694705	0.2150354610	0.7401177460
0.6374509335	0.2150354610	0.7412391365
0.6374470592	0.2153191489	0.7412391365
0.6374443769	0.2153191489	0.7415194842
0.6374178529	0.2164539007	0.7415194842
0.6373469234	0.2164539007	0.7437622652
0.6373062730	0.2173049645	0.7437622652
0.6373000145	0.2173049645	0.7443229605
0.6372926831	0.2178723404	0.7443229605
0.6372632384	0.2178723404	0.7451640034
0.6372622848	0.2181560284	0.7451640034
0.6372615099	0.2181560284	0.7454443510
0.6372524500	0.2184397163	0.7454443510
0.6372503042	0.2184397163	0.7457246986
0.6372131109	0.2187234043	0.7457246986
0.6371186376	0.2187234043	0.7471264368
0.6371141672	0.2190070922	0.7471264368
0.6370446086	0.2190070922	0.7488085226
0.6370431781	0.2192907801	0.7488085226
0.6370347142	0.2192907801	0.7490888702
0.6370208263	0.2192907801	0.7496495655
0.6370058656	0.2201418440	0.7496495655
0.6369659901	0.2201418440	0.7507709560
0.6369554400	0.2204255319	0.7507709560
0.6369506121	0.2204255319	0.7510513036
0.6369311810	0.2209929078	0.7510513036
0.6369105577	0.2209929078	0.7518923465
0.6369088292	0.2212765957	0.7518923465
0.6369007230	0.2212765957	0.7521726941
0.6368953586	0.2215602837	0.7521726941
0.6368798614	0.2215602837	0.7524530418
0.6368083954	0.2221276596	0.7524530418
0.6367972493	0.2221276596	0.7527333894
0.6367964745	0.2224113475	0.7527333894
0.6367225051	0.2224113475	0.7541351276
0.6367165446	0.2226950355	0.7541351276
0.6366742849	0.2226950355	0.7544154752
0.6366308331	0.2232624113	0.7544154752
0.6365989447	0.2232624113	0.7560975610
0.6365963817	0.2235460993	0.7560975610
0.6364510059	0.2235460993	0.7583403420
0.6364377141	0.2238297872	0.7583403420
0.6364005804	0.2238297872	0.7591813849
0.6363999844	0.2241134752	0.7591813849
0.6363843083	0.2241134752	0.7597420802
0.6363775134	0.2243971631	0.7597420802
0.6363590360	0.2243971631	0.7603027754
0.6363415718	0.2249645390	0.7603027754
0.6363402009	0.2249645390	0.7605831231
0.6363382339	0.2252482270	0.7605831231
0.6362951994	0.2252482270	0.7611438183
0.6362708807	0.2258156028	0.7611438183
0.6362542510	0.2258156028	0.7619848612
0.6362456679	0.2260992908	0.7619848612
0.6362046003	0.2260992908	0.7631062518
0.6361860633	0.2263829787	0.7631062518
0.6361787319	0.2263829787	0.7633865994
0.6361680031	0.2266666667	0.7633865994
0.6361570954	0.2266666667	0.7636669470
0.6361551881	0.2269503546	0.7636669470
0.6361390352	0.2269503546	0.7639472946
0.6361247301	0.2272340426	0.7639472946
0.6360926032	0.2272340426	0.7650686852
0.6360868216	0.2275177305	0.7650686852
0.6360474229	0.2275177305	0.7656293804
0.6360440254	0.2278014184	0.7656293804
0.6360241771	0.2278014184	0.7661900757
0.6359756589	0.2280851064	0.7661900757
0.6358523965	0.2280851064	0.7678721615
0.6358301640	0.2286524823	0.7678721615
0.6357950568	0.2286524823	0.7684328567
0.6357645988	0.2289361702	0.7684328567
0.6357602477	0.2289361702	0.7687132044
0.6357527971	0.2292198582	0.7687132044
0.6357246041	0.2292198582	0.7695542473
0.6356710196	0.2295035461	0.7695542473
0.6356263161	0.2295035461	0.7709559854
0.6356220245	0.2303546099	0.7709559854
0.6355844140	0.2303546099	0.7715166807
0.6355421543	0.2309219858	0.7715166807
0.6353533864	0.2309219858	0.7754415475
0.6353086233	0.2317730496	0.7754415475
0.6353042126	0.2317730496	0.7757218951
0.6352748871	0.2323404255	0.7757218951
0.6352441311	0.2323404255	0.7765629380
0.6352122426	0.2326241135	0.7765629380
0.6352034211	0.2326241135	0.7771236333
0.6351872683	0.2331914894	0.7771236333
0.6351871490	0.2331914894	0.7774039809
0.6351844072	0.2334751773	0.7774039809
0.6351587772	0.2334751773	0.7779646762
0.6350749135	0.2343262411	0.7779646762
0.6350280643	0.2343262411	0.7785253715
0.6349910498	0.2346099291	0.7785253715
0.6349438429	0.2346099291	0.7788057191
0.6349289417	0.2348936170	0.7788057191
0.6348627806	0.2348936170	0.7793664144
0.6348617077	0.2351773050	0.7793664144
0.6347911954	0.2351773050	0.7802074572
0.6347762346	0.2354609929	0.7802074572
0.6346727014	0.2354609929	0.7818895430
0.6346222758	0.2357446809	0.7818895430
0.6345112324	0.2357446809	0.7832912812
0.6345037222	0.2360283688	0.7832912812
0.6344147325	0.2360283688	0.7846930193
0.6344129443	0.2363120567	0.7846930193
0.6343369484	0.2363120567	0.7858144099
0.6343225837	0.2365957447	0.7858144099
0.6342868805	0.2365957447	0.7866554528
0.6342844367	0.2368794326	0.7866554528
0.6342757344	0.2368794326	0.7869358004
0.6342535615	0.2374468085	0.7869358004
0.6342272758	0.2374468085	0.7872161480
0.6341916919	0.2377304965	0.7872161480
0.6341361403	0.2377304965	0.7886178862
0.6340633631	0.2382978723	0.7886178862
0.6339200735	0.2382978723	0.7897392767
0.6338385344	0.2388652482	0.7897392767
0.6338301301	0.2388652482	0.7900196243
0.6338199377	0.2391489362	0.7900196243
0.6337553859	0.2391489362	0.7917017101
0.6337087750	0.2400000000	0.7917017101
0.6336898208	0.2400000000	0.7919820578
0.6336617470	0.2411347518	0.7919820578
0.6336577535	0.2411347518	0.7922624054
0.6335203052	0.2419858156	0.7922624054
0.6333978772	0.2419858156	0.7942248388
0.6333914399	0.2422695035	0.7942248388
0.6333585382	0.2422695035	0.7950658817
0.6332581043	0.2428368794	0.7950658817
0.6331222057	0.2428368794	0.7978693580
0.6328747272	0.2445390071	0.7978693580
0.6326967478	0.2445390071	0.7987104009
0.6325809360	0.2453900709	0.7987104009
0.6324184537	0.2453900709	0.7998317914
0.6323359013	0.2462411348	0.7998317914
0.6322304606	0.2462411348	0.8012335296
0.6322290897	0.2465248227	0.8012335296
0.6319440007	0.2465248227	0.8037566583
0.6319117546	0.2470921986	0.8037566583
0.6317954659	0.2470921986	0.8043173535
0.6317709684	0.2473758865	0.8043173535
0.6317427158	0.2473758865	0.8048780488
0.6317328811	0.2476595745	0.8048780488
0.6317248344	0.2476595745	0.8051583964
0.6316960454	0.2479432624	0.8051583964
0.6315401196	0.2479432624	0.8062797869
0.6315222383	0.2482269504	0.8062797869
0.6314797401	0.2482269504	0.8068404822
0.6314040422	0.2485106383	0.8068404822
0.6313660741	0.2485106383	0.8074011775
0.6313532591	0.2487943262	0.8074011775
0.6311439872	0.2487943262	0.8093636109
0.6311330199	0.2490780142	0.8093636109
0.6309948564	0.2490780142	0.8102046538
0.6309475303	0.2493617021	0.8102046538
0.6307476163	0.2493617021	0.8121670872
0.6307415962	0.2496453901	0.8121670872
0.6307250857	0.2496453901	0.8130081301
0.6307147145	0.2499290780	0.8130081301
0.6306732893	0.2499290780	0.8138491730
0.6306452155	0.2502127660	0.8138491730
0.6306097507	0.2502127660	0.8141295206
0.6305977106	0.2504964539	0.8141295206
0.6305412650	0.2504964539	0.8144098682
0.6305309534	0.2507801418	0.8144098682
0.6304191351	0.2507801418	0.8155312588
0.6303998232	0.2510638298	0.8155312588
0.6303933263	0.2510638298	0.8160919540
0.6303143501	0.2513475177	0.8160919540
0.6301187277	0.2513475177	0.8180543874
0.6301009059	0.2516312057	0.8180543874
0.6300820112	0.2516312057	0.8183347351
0.6299861670	0.2524822695	0.8183347351
0.6299379468	0.2524822695	0.8186150827
0.6298803687	0.2527659574	0.8186150827
0.6297978759	0.2527659574	0.8191757780
0.6297150254	0.2536170213	0.8191757780
0.6296241879	0.2536170213	0.8197364732
0.6296103001	0.2539007092	0.8197364732
0.6295658946	0.2539007092	0.8205775161
0.6295654774	0.2541843972	0.8205775161
0.6295077205	0.2541843972	0.8219792543
0.6294975877	0.2544680851	0.8219792543
0.6294333935	0.2544680851	0.8236613401
0.6293476224	0.2547517730	0.8236613401
0.6292047501	0.2547517730	0.8250630782
0.6291091442	0.2553191489	0.8250630782
0.6290709376	0.2553191489	0.8259041211
0.6290556192	0.2556028369	0.8259041211
0.6289923787	0.2556028369	0.8264648164
0.6289343238	0.2558865248	0.8264648164
0.6289314628	0.2558865248	0.8267451640
0.6288921833	0.2561702128	0.8267451640
0.6288228631	0.2561702128	0.8275862069
0.6286569834	0.2570212766	0.8275862069
0.6285969019	0.2570212766	0.8278665545
0.6285281181	0.2575886525	0.8278665545
0.6282680035	0.2575886525	0.8292682927
0.6282593012	0.2581560284	0.8292682927
0.6280192733	0.2581560284	0.8312307261
0.6279920936	0.2587234043	0.8312307261
0.6278925538	0.2587234043	0.8317914214
0.6278911829	0.2590070922	0.8317914214
0.6277729869	0.2590070922	0.8329128119
0.6277499795	0.2592907801	0.8329128119
0.6277423501	0.2592907801	0.8331931595
0.6277156472	0.2595744681	0.8331931595
0.6275275350	0.2595744681	0.8337538548
0.6275255680	0.2598581560	0.8337538548
0.6273604631	0.2598581560	0.8351555929
0.6273325682	0.2601418440	0.8351555929
0.6272355318	0.2601418440	0.8357162882
0.6272079349	0.2604255319	0.8357162882
0.6270866394	0.2604255319	0.8365573311
0.6270819306	0.2607092199	0.8365573311
0.6269090176	0.2607092199	0.8376787216
0.6266641021	0.2609929078	0.8376787216
0.6265242100	0.2609929078	0.8388001121
0.6264855862	0.2612765957	0.8388001121
0.6263952851	0.2612765957	0.8393608074
0.6263722777	0.2615602837	0.8393608074
0.6263625026	0.2615602837	0.8396411550
0.6263077855	0.2618439716	0.8396411550
0.6261984706	0.2618439716	0.8404821979
0.6261953712	0.2621276596	0.8404821979
0.6260273457	0.2621276596	0.8418839361
0.6259526014	0.2629787234	0.8418839361
0.6257433295	0.2629787234	0.8435660219
0.6256217957	0.2632624113	0.8435660219
0.6255953312	0.2632624113	0.8441267171
0.6255696416	0.2635460993	0.8441267171
0.6254349947	0.2635460993	0.8444070648
0.6254244447	0.2638297872	0.8444070648
0.6253730059	0.2638297872	0.8449677600
0.6253513098	0.2641134752	0.8449677600
0.6253108978	0.2641134752	0.8455284553
0.6252306700	0.2643971631	0.8455284553
0.6251229048	0.2643971631	0.8463694982
0.6251141429	0.2646808511	0.8463694982
0.6250391603	0.2646808511	0.8472105411
0.6250294447	0.2649645390	0.8472105411
0.6250194311	0.2649645390	0.8474908887
0.6249558926	0.2652482270	0.8474908887
0.6248792410	0.2652482270	0.8477712363
0.6247434020	0.2658156028	0.8477712363
0.6246889234	0.2658156028	0.8480515840
0.6246608496	0.2660992908	0.8480515840
0.6246335506	0.2660992908	0.8483319316
0.6245485544	0.2663829787	0.8483319316
0.6245403290	0.2663829787	0.8486122792
0.6245031357	0.2666666667	0.8486122792
0.6242614985	0.2666666667	0.8497336698
0.6242524981	0.2669503546	0.8497336698
0.6242280006	0.2669503546	0.8500140174
0.6241255403	0.2672340426	0.8500140174
0.6238529682	0.2672340426	0.8511354079
0.6238361001	0.2675177305	0.8511354079
0.6236011386	0.2675177305	0.8530978413
0.6234920025	0.2680851064	0.8530978413
0.6228857040	0.2680851064	0.8556209700
0.6226919889	0.2683687943	0.8556209700
0.6221549511	0.2683687943	0.8573030558
0.6220164895	0.2686524823	0.8573030558
0.6217934489	0.2686524823	0.8584244463
0.6216863990	0.2689361702	0.8584244463
0.6215924621	0.2689361702	0.8592654892
0.6215223074	0.2692198582	0.8592654892
0.6211324930	0.2692198582	0.8598261845
0.6211255789	0.2695035461	0.8598261845
0.6209604144	0.2695035461	0.8603868797
0.6209378839	0.2697872340	0.8603868797
0.6208595634	0.2697872340	0.8609475750
0.6208571196	0.2700709220	0.8609475750
0.6206641793	0.2700709220	0.8617886179
0.6204659939	0.2703546099	0.8617886179
0.6204602122	0.2703546099	0.8620689655
0.6204113960	0.2706382979	0.8620689655
0.6203267574	0.2706382979	0.8623493131
0.6203098297	0.2709219858	0.8623493131
0.6199923158	0.2709219858	0.8629100084
0.6197721958	0.2714893617	0.8629100084
0.6195443273	0.2714893617	0.8634707037
0.6195191145	0.2717730496	0.8634707037
0.6194311380	0.2717730496	0.8640313989
0.6193032265	0.2720567376	0.8640313989
0.6185473204	0.2720567376	0.8659938324
0.6183041334	0.2723404255	0.8659938324
0.6178905368	0.2723404255	0.8673955705
0.6178603172	0.2726241135	0.8673955705
0.6168424487	0.2726241135	0.8696383516
0.6168174148	0.2734751773	0.8696383516
0.6167972684	0.2734751773	0.8699186992
0.6167319417	0.2737588652	0.8699186992
0.6158921719	0.2737588652	0.8721614802
0.6158546209	0.2740425532	0.8721614802
0.6154893637	0.2740425532	0.8730025231
0.6153202653	0.2746099291	0.8730025231
0.6146716475	0.2746099291	0.8752453042
0.6146457195	0.2751773050	0.8752453042
0.6143810153	0.2751773050	0.8760863471
0.6141598821	0.2754609929	0.8760863471
0.6141418219	0.2754609929	0.8763666947
0.6139463186	0.2757446809	0.8763666947
0.6138983369	0.2757446809	0.8766470423
0.6138824224	0.2760283688	0.8766470423
0.6138057113	0.2760283688	0.8772077376
0.6137881279	0.2763120567	0.8772077376
0.6136247516	0.2763120567	0.8774880852
0.6134194732	0.2765957447	0.8774880852
0.6130349040	0.2765957447	0.8783291281
0.6128144264	0.2771631206	0.8783291281
0.6127046347	0.2771631206	0.8786094757
0.6126621366	0.2774468085	0.8786094757
0.6120113730	0.2774468085	0.8794505186
0.6119812131	0.2777304965	0.8794505186
0.6117280126	0.2777304965	0.8797308663
0.6110519767	0.2794326241	0.8797308663
0.6106094122	0.2794326241	0.8802915615
0.6101733446	0.2797163121	0.8802915615
0.6100682020	0.2797163121	0.8805719092
0.6099187136	0.2800000000	0.8805719092
0.6096476912	0.2800000000	0.8808522568
0.6096290350	0.2802836879	0.8808522568
0.6091418266	0.2802836879	0.8819736473
0.6090512276	0.2805673759	0.8819736473
0.6089907289	0.2805673759	0.8822539950
0.6086990833	0.2814184397	0.8822539950
0.6085402966	0.2814184397	0.8825343426
0.6079963446	0.2819858156	0.8825343426
0.6079446077	0.2819858156	0.8828146902
0.6073979139	0.2831205674	0.8828146902
0.6070239544	0.2831205674	0.8839360807
0.6068288684	0.2834042553	0.8839360807
0.6062404513	0.2834042553	0.8850574713
0.6059660912	0.2839716312	0.8850574713
0.6053042412	0.2839716312	0.8858985142
0.6041230559	0.2851063830	0.8858985142
0.6036797762	0.2851063830	0.8861788618
0.6036251783	0.2853900709	0.8861788618
0.6034144163	0.2853900709	0.8870199047
0.6031978130	0.2859574468	0.8870199047
0.6027766466	0.2859574468	0.8881412952
0.6015391946	0.2870921986	0.8881412952
0.6015030146	0.2870921986	0.8887019905
0.6006914377	0.2879432624	0.8887019905
0.6005675793	0.2879432624	0.8889823381
0.6003826261	0.2885106383	0.8889823381
0.6002840400	0.2885106383	0.8892626857
0.5996874571	0.2890780142	0.8892626857
0.5986799002	0.2890780142	0.8898233810
0.5986672044	0.2893617021	0.8898233810
0.5984981060	0.2893617021	0.8901037286
0.5971651673	0.2902127660	0.8901037286
0.5968418121	0.2902127660	0.8909447715
0.5965210795	0.2907801418	0.8909447715
0.5960687399	0.2907801418	0.8915054668
0.5951139927	0.2913475177	0.8915054668
0.5948104262	0.2913475177	0.8923465097
0.5946938396	0.2916312057	0.8923465097
0.5940161943	0.2916312057	0.8931875526
0.5938463807	0.2919148936	0.8931875526
0.5938209891	0.2919148936	0.8934679002
0.5930472016	0.2921985816	0.8934679002
0.5928810835	0.2921985816	0.8937482478
0.5920968056	0.2936170213	0.8937482478
0.5915720463	0.2936170213	0.8940285955
0.5904367566	0.2950354610	0.8940285955
0.5900355577	0.2950354610	0.8948696384
0.5899062157	0.2953191489	0.8948696384
0.5897581577	0.2953191489	0.8951499860
0.5895987749	0.2958865248	0.8951499860
0.5889819860	0.2958865248	0.8954303336
0.5885798335	0.2964539007	0.8954303336
0.5884313583	0.2964539007	0.8957106812
0.5883042216	0.2970212766	0.8957106812
0.5881541967	0.2970212766	0.8959910289
0.5880633593	0.2973049645	0.8959910289
0.5877242088	0.2973049645	0.8965517241
0.5876290202	0.2975886525	0.8965517241
0.5869059563	0.2975886525	0.8968320718
0.5868178606	0.2978723404	0.8968320718
0.5855842829	0.2978723404	0.8993552004
0.5853807330	0.2981560284	0.8993552004
0.5852812529	0.2981560284	0.8996355481
0.5841852427	0.2992907801	0.8996355481
0.5835813284	0.2992907801	0.8999158957
0.5833118558	0.2998581560	0.8999158957
0.5830143094	0.2998581560	0.9004765910
0.5815622211	0.3009929078	0.9004765910
0.5813850760	0.3009929078	0.9007569386
0.5811736584	0.3012765957	0.9007569386
0.5808894038	0.3012765957	0.9010372862
0.5808157325	0.3018439716	0.9010372862
0.5793349743	0.3018439716	0.9013176339
0.5791985393	0.3024113475	0.9013176339
0.5774927139	0.3024113475	0.9018783291
0.5774241090	0.3032624113	0.9018783291
0.5753173828	0.3032624113	0.9032800673
0.5746276379	0.3035460993	0.9032800673
0.5731064677	0.3035460993	0.9038407625
0.5729674697	0.3038297872	0.9038407625
0.5726618171	0.3038297872	0.9041211102
0.5724242330	0.3043971631	0.9041211102
0.5722181797	0.3043971631	0.9044014578
0.5697818995	0.3049645390	0.9044014578
0.5681464672	0.3049645390	0.9049621531
0.5676716566	0.3052482270	0.9049621531
0.5667911768	0.3052482270	0.9052425007
0.5661276579	0.3055319149	0.9052425007
0.5649789572	0.3055319149	0.9058031960
0.5641602874	0.3058156028	0.9058031960
0.5638721585	0.3058156028	0.9063638912
0.5619037151	0.3060992908	0.9063638912
0.5616096258	0.3060992908	0.9074852817
0.5612481833	0.3066666667	0.9074852817
0.5605452061	0.3066666667	0.9080459770
0.5574961901	0.3072340426	0.9080459770
0.5573239326	0.3072340426	0.9086066723
0.5562480092	0.3080851064	0.9086066723
0.5524768233	0.3080851064	0.9108494533
0.5469700694	0.3106382979	0.9108494533
0.5443234444	0.3106382979	0.9122511915
0.5431120992	0.3112056738	0.9122511915
0.5415518880	0.3112056738	0.9136529296
0.5403490663	0.3114893617	0.9136529296
0.5382453203	0.3114893617	0.9142136249
0.5379443765	0.3117730496	0.9142136249
0.5360871553	0.3117730496	0.9144939725
0.5345862508	0.3123404255	0.9144939725
0.5322473049	0.3123404255	0.9153350154
0.5289930701	0.3137588652	0.9153350154
0.5286192298	0.3137588652	0.9156153631
0.5285472274	0.3140425532	0.9156153631
0.5272367597	0.3140425532	0.9167367536
0.5244411826	0.3151773050	0.9167367536
0.5234720707	0.3151773050	0.9172974488
0.5227551460	0.3154609929	0.9172974488
0.5214967728	0.3154609929	0.9181384917
0.5206385851	0.3157446809	0.9181384917
0.5150296688	0.3157446809	0.9192598823
0.5130530596	0.3160283688	0.9192598823
0.5113394260	0.3160283688	0.9201009251
0.5096253753	0.3165957447	0.9201009251
0.5087746382	0.3165957447	0.9209419680
0.5070791245	0.3171631206	0.9209419680
0.5046394467	0.3171631206	0.9215026633
0.5044428706	0.3174468085	0.9215026633
0.5011377335	0.3174468085	0.9220633586
0.5003663898	0.3177304965	0.9220633586
0.4991543293	0.3177304965	0.9223437062
0.4989910722	0.3180141844	0.9223437062
0.4972125590	0.3180141844	0.9234650967
0.4936875105	0.3194326241	0.9234650967
0.4934957325	0.3194326241	0.9243061396
0.4933360219	0.3197163121	0.9243061396
0.4924308956	0.3197163121	0.9245864872
0.4875880778	0.3205673759	0.9245864872
0.4864402711	0.3205673759	0.9248668349
0.4839850366	0.3219858156	0.9248668349
0.4789053202	0.3219858156	0.9257078778
0.4746139348	0.3222695035	0.9257078778
0.4686622322	0.3222695035	0.9268292683
0.4674411416	0.3228368794	0.9268292683
0.4643201828	0.3228368794	0.9273899636
0.4639694691	0.3231205674	0.9273899636
0.4637757838	0.3231205674	0.9276703112
0.4627791345	0.3236879433	0.9276703112
0.4592472911	0.3236879433	0.9287917017
0.4581386149	0.3242553191	0.9287917017
0.4579080343	0.3242553191	0.9290720493
0.4570712447	0.3245390071	0.9290720493
0.4528428316	0.3245390071	0.9301934399
0.4515922070	0.3248226950	0.9301934399
0.4471336007	0.3248226950	0.9313148304
0.4407919645	0.3256737589	0.9313148304
0.4401691556	0.3256737589	0.9315951780
0.4389829934	0.3259574468	0.9315951780
0.4352590144	0.3259574468	0.9318755257
0.4335497022	0.3262411348	0.9318755257
0.4323396385	0.3262411348	0.9321558733
0.4305946231	0.3265248227	0.9321558733
0.4286660850	0.3265248227	0.9324362209
0.4279352725	0.3268085106	0.9324362209
0.4276577532	0.3268085106	0.9327165685
0.4200478196	0.3282269504	0.9327165685
0.4156823158	0.3282269504	0.9329969162
0.4102669954	0.3290780142	0.9329969162
0.4098205566	0.3290780142	0.9332772638
0.4088835120	0.3293617021	0.9332772638
0.4080502987	0.3293617021	0.9335576114
0.4070031047	0.3296453901	0.9335576114
0.4053546488	0.3296453901	0.9338379591
0.4043124020	0.3299290780	0.9338379591
0.4011041820	0.3299290780	0.9341183067
0.3990015388	0.3302127660	0.9341183067
0.3972697258	0.3302127660	0.9346790020
0.3958930373	0.3304964539	0.9346790020
0.3917353153	0.3304964539	0.9349593496
0.3903711140	0.3310638298	0.9349593496
0.3874990046	0.3310638298	0.9355200449
0.3848623633	0.3319148936	0.9355200449
0.3835316598	0.3319148936	0.9358003925
0.3780903220	0.3327659574	0.9358003925
0.3779062331	0.3327659574	0.9360807401
0.3760750294	0.3333333333	0.9360807401
0.3759246171	0.3333333333	0.9363610877
0.3757160008	0.3336170213	0.9363610877
0.3741549850	0.3336170213	0.9369217830
0.3734689951	0.3339007092	0.9369217830
0.3709353507	0.3339007092	0.9374824783
0.3656749129	0.3341843972	0.9374824783
0.3653614819	0.3341843972	0.9377628259
0.3615513444	0.3353191489	0.9377628259
0.3582915664	0.3353191489	0.9380431735
0.3582276106	0.3356028369	0.9380431735
0.3566756845	0.3356028369	0.9386038688
0.3535652757	0.3358865248	0.9386038688
0.3534391820	0.3358865248	0.9388842164
0.3520025015	0.3364539007	0.9388842164
0.3511556387	0.3364539007	0.9391645641
0.3397912681	0.3387234043	0.9391645641
0.3375561833	0.3387234043	0.9400056070
0.3338037133	0.3392907801	0.9400056070
0.3334599137	0.3392907801	0.9402859546
0.3302463591	0.3409929078	0.9402859546
0.3301033378	0.3409929078	0.9405663022
0.3274237812	0.3421276596	0.9405663022
0.3269138038	0.3421276596	0.9408466498
0.3233215213	0.3435460993	0.9408466498
0.3220871985	0.3435460993	0.9414073451
0.3214503825	0.3438297872	0.9414073451
0.3204350471	0.3438297872	0.9416876927
0.3176668286	0.3446808511	0.9416876927
0.3165904582	0.3446808511	0.9419680404
0.3087761402	0.3466666667	0.9419680404
0.3085674345	0.3466666667	0.9422483880
0.3063706458	0.3475177305	0.9422483880
0.3050545156	0.3475177305	0.9428090833
0.3034309149	0.3480851064	0.9428090833
0.3030040562	0.3480851064	0.9433697785
0.2953858674	0.3503546099	0.9433697785
0.2947284579	0.3503546099	0.9439304738
0.2939887345	0.3509219858	0.9439304738
0.2918637395	0.3509219858	0.9444911690
0.2815111279	0.3546099291	0.9444911690
0.2796392441	0.3546099291	0.9450518643
0.2754340470	0.3554609929	0.9450518643
0.2716829479	0.3554609929	0.9458929072
0.2716057003	0.3557446809	0.9458929072
0.2705574036	0.3557446809	0.9461732548
0.2669805586	0.3565957447	0.9461732548
0.2657965720	0.3565957447	0.9464536025
0.2651724517	0.3568794326	0.9464536025
0.2648849189	0.3568794326	0.9467339501
0.2643407881	0.3574468085	0.9467339501
0.2642432749	0.3574468085	0.9470142977
0.2627544403	0.3582978723	0.9470142977
0.2609714270	0.3582978723	0.9472946454
0.2603358030	0.3588652482	0.9472946454
0.2602595985	0.3588652482	0.9475749930
0.2540321350	0.3602836879	0.9475749930
0.2537787259	0.3602836879	0.9478553406
0.2532703280	0.3608510638	0.9478553406
0.2525046170	0.3608510638	0.9481356883
0.2468407601	0.3628368794	0.9481356883
0.2462961376	0.3628368794	0.9484160359
0.2450085729	0.3642553191	0.9484160359
0.2437409461	0.3642553191	0.9486963835
0.2361572981	0.3659574468	0.9486963835
0.2333442271	0.3659574468	0.9489767311
0.2301867753	0.3670921986	0.9489767311
0.2292143404	0.3670921986	0.9492570788
0.2282124013	0.3676595745	0.9492570788
0.2272257060	0.3676595745	0.9495374264
0.2269598693	0.3679432624	0.9495374264
0.2249380946	0.3679432624	0.9500981217
0.2226414531	0.3693617021	0.9500981217
0.2212391347	0.3693617021	0.9503784693
0.2208182067	0.3696453901	0.9503784693
0.2202496231	0.3696453901	0.9506588169
0.2185758799	0.3702127660	0.9506588169
0.2179491371	0.3702127660	0.9512195122
0.2173817307	0.3704964539	0.9512195122
0.2154986262	0.3704964539	0.9514998598
0.2111285776	0.3719148936	0.9514998598
0.2110777199	0.3719148936	0.9517802075
0.2107282430	0.3721985816	0.9517802075
0.2091470361	0.3721985816	0.9523409027
0.2072260082	0.3727659574	0.9523409027
0.2060265541	0.3727659574	0.9529015980
0.2035257518	0.3736170213	0.9529015980
0.2033754438	0.3736170213	0.9531819456
0.2031796426	0.3739007092	0.9531819456
0.2027661353	0.3739007092	0.9534622932
0.2025728971	0.3741843972	0.9534622932
0.2009305209	0.3741843972	0.9540229885
0.1970066875	0.3756028369	0.9540229885
0.1949898154	0.3756028369	0.9545836838
0.1927930862	0.3764539007	0.9545836838
0.1920185983	0.3764539007	0.9548640314
0.1906425804	0.3773049645	0.9548640314
0.1903063059	0.3773049645	0.9551443790
0.1882587820	0.3790070922	0.9551443790
0.1878788322	0.3790070922	0.9557050743
0.1877737045	0.3795744681	0.9557050743
0.1876637340	0.3795744681	0.9559854219
0.1797671765	0.3841134752	0.9559854219
0.1797434539	0.3841134752	0.9562657696
0.1780163348	0.3849645390	0.9562657696
0.1769152284	0.3849645390	0.9565461172
0.1739957482	0.3866666667	0.9565461172
0.1728562862	0.3866666667	0.9573871601
0.1721958071	0.3872340426	0.9573871601
0.1715623587	0.3872340426	0.9576675077
0.1705390513	0.3878014184	0.9576675077
0.1702348441	0.3878014184	0.9579478553
0.1687044203	0.3886524823	0.9579478553
0.1675266027	0.3886524823	0.9587888982
0.1673897952	0.3892198582	0.9587888982
0.1659952104	0.3892198582	0.9590692459
0.1657306701	0.3895035461	0.9590692459
0.1656753123	0.3895035461	0.9593495935
0.1652449369	0.3900709220	0.9593495935
0.1640066206	0.3900709220	0.9596299411
0.1622471213	0.3917730496	0.9596299411
0.1617046595	0.3917730496	0.9599102888
0.1548930556	0.3948936170	0.9599102888
0.1543605626	0.3948936170	0.9604709840
0.1523224413	0.3963120567	0.9604709840
0.1520126015	0.3963120567	0.9607513317
0.1517986506	0.3965957447	0.9607513317
0.1516131312	0.3965957447	0.9610316793
0.1493112296	0.3980141844	0.9610316793
0.1491140723	0.3980141844	0.9613120269
0.1481057256	0.3985815603	0.9613120269
0.1475821137	0.3985815603	0.9615923745
0.1447541565	0.4005673759	0.9615923745
0.1434945166	0.4005673759	0.9621530698
0.1390722841	0.4036879433	0.9621530698
0.1389480829	0.4036879433	0.9624334174
0.1385758817	0.4042553191	0.9624334174
0.1377206594	0.4042553191	0.9627137651
0.1338276267	0.4065248227	0.9627137651
0.1334101409	0.4065248227	0.9629941127
0.1317086667	0.4068085106	0.9629941127
0.1308375597	0.4068085106	0.9632744603
0.1241662502	0.4090780142	0.9632744603
0.1233400479	0.4090780142	0.9641155032
0.1225662827	0.4093617021	0.9641155032
0.1217131019	0.4093617021	0.9646761985
0.1194718033	0.4104964539	0.9646761985
0.1190067753	0.4104964539	0.9652368937
0.1158788130	0.4124822695	0.9652368937
0.1141697764	0.4124822695	0.9657975890
0.1131969765	0.4133333333	0.9657975890
0.1124354005	0.4133333333	0.9660779366
0.1112464443	0.4136170213	0.9660779366
0.1110334992	0.4136170213	0.9663582843
0.1096986532	0.4141843972	0.9663582843
0.1090418771	0.4141843972	0.9666386319
0.1063756570	0.4153191489	0.9666386319
0.1063212231	0.4153191489	0.9669189795
0.1058463156	0.4161702128	0.9669189795
0.1055138633	0.4161702128	0.9671993272
0.1031140462	0.4170212766	0.9671993272
0.1024857089	0.4170212766	0.9674796748
0.0990940556	0.4195744681	0.9674796748
0.0986891091	0.4195744681	0.9677600224
0.0940633714	0.4212765957	0.9677600224
0.0939669311	0.4212765957	0.9680403701
0.0912947580	0.4243971631	0.9680403701
0.0911695808	0.4243971631	0.9683207177
0.0908553898	0.4249645390	0.9683207177
0.0906341597	0.4249645390	0.9686010653
0.0897535086	0.4255319149	0.9686010653
0.0887832716	0.4255319149	0.9691617606
0.0870806724	0.4263829787	0.9691617606
0.0868848562	0.4263829787	0.9694421082
0.0829610229	0.4289361702	0.9694421082
0.0827483609	0.4289361702	0.9700028035
0.0808941051	0.4300709220	0.9700028035
0.0808429420	0.4300709220	0.9702831511
0.0807639062	0.4303546099	0.9702831511
0.0805525705	0.4303546099	0.9705634987
0.0760687739	0.4354609929	0.9705634987
0.0746939480	0.4354609929	0.9708438464
0.0728363097	0.4368794326	0.9708438464
0.0721371546	0.4368794326	0.9711241940
0.0696796030	0.4382978723	0.9711241940
0.0695207641	0.4382978723	0.9714045416
0.0688230023	0.4400000000	0.9714045416
0.0682462007	0.4400000000	0.9716848893
0.0680893287	0.4402836879	0.9716848893
0.0677795187	0.4402836879	0.9719652369
0.0674193725	0.4405673759	0.9719652369
0.0671083778	0.4405673759	0.9722455845
0.0664781108	0.4411347518	0.9722455845
0.0660598353	0.4411347518	0.9725259322
0.0648599714	0.4428368794	0.9725259322
0.0639171153	0.4428368794	0.9730866274
0.0584828518	0.4541843972	0.9730866274
0.0581453815	0.4541843972	0.9733669750
0.0546260998	0.4590070922	0.9733669750
0.0535949245	0.4590070922	0.9736473227
0.0522228815	0.4638297872	0.9736473227
0.0520844422	0.4638297872	0.9739276703
0.0520573258	0.4641134752	0.9739276703
0.0519174971	0.4641134752	0.9742080179
0.0495267883	0.4678014184	0.9742080179
0.0493236706	0.4678014184	0.9744883656
0.0490309969	0.4689361702	0.9744883656
0.0488898754	0.4695035461	0.9744883656
0.0477159135	0.4729078014	0.9744883656
0.0471228622	0.4729078014	0.9747687132
0.0462720729	0.4746099291	0.9747687132
0.0462264717	0.4746099291	0.9750490608
0.0446493030	0.4765957447	0.9750490608
0.0446226522	0.4765957447	0.9753294085
0.0445915014	0.4771631206	0.9753294085
0.0444931798	0.4771631206	0.9756097561
0.0439189672	0.4785815603	0.9756097561
0.0437205732	0.4785815603	0.9758901037
0.0434099734	0.4791489362	0.9758901037
0.0432810150	0.4791489362	0.9761704514
0.0430018380	0.4800000000	0.9761704514
0.0429976955	0.4800000000	0.9764507990
0.0417737179	0.4822695035	0.9764507990
0.0417079479	0.4822695035	0.9767311466
0.0413733870	0.4825531915	0.9767311466
0.0413329713	0.4825531915	0.9770114943
0.0402127951	0.4862411348	0.9770114943
0.0401815027	0.4862411348	0.9772918419
0.0400750674	0.4865248227	0.9772918419
0.0400379635	0.4865248227	0.9775721895
0.0397958159	0.4873758865	0.9775721895
0.0397934280	0.4873758865	0.9778525371
0.0394973606	0.4882269504	0.9778525371
0.0394401327	0.4882269504	0.9781328848
0.0348851420	0.5024113475	0.9781328848
0.0347429886	0.5024113475	0.9784132324
0.0345916227	0.5041134752	0.9784132324
0.0344567075	0.5041134752	0.9789739277
0.0336612798	0.5095035461	0.9789739277
0.0335418023	0.5095035461	0.9792542753
0.0313396268	0.5171631206	0.9792542753
0.0312588215	0.5171631206	0.9795346229
0.0306873042	0.5188652482	0.9795346229
0.0305319317	0.5188652482	0.9800953182
0.0304761175	0.5191489362	0.9800953182
0.0304248966	0.5191489362	0.9803756658
0.0282460470	0.5234042553	0.9803756658
0.0281523224	0.5234042553	0.9806560135
0.0264014788	0.5253900709	0.9806560135
0.0262945481	0.5253900709	0.9809363611
0.0262681767	0.5256737589	0.9809363611
0.0261500869	0.5256737589	0.9812167087
0.0245996993	0.5276595745	0.9812167087
0.0242735334	0.5276595745	0.9814970563
0.0238599330	0.5287943262	0.9814970563
0.0238181148	0.5287943262	0.9817774040
0.0232068934	0.5299290780	0.9817774040
0.0231512748	0.5299290780	0.9820577516
0.0224160030	0.5316312057	0.9820577516
0.0222636405	0.5316312057	0.9823380992
0.0212574396	0.5336170213	0.9823380992
0.0212036651	0.5336170213	0.9826184469
0.0211447831	0.5341843972	0.9826184469
0.0206529070	0.5341843972	0.9828987945
0.0201978050	0.5353191489	0.9828987945
0.0201795809	0.5353191489	0.9831791421
0.0192808565	0.5373049645	0.9831791421
0.0191384386	0.5373049645	0.9834594898
0.0189015698	0.5378723404	0.9834594898
0.0188159849	0.5378723404	0.9837398374
0.0185558703	0.5392907801	0.9837398374
0.0183932036	0.5392907801	0.9840201850
0.0160858780	0.5458156028	0.9840201850
0.0158204623	0.5458156028	0.9843005327
0.0154461106	0.5475177305	0.9843005327
0.0153897442	0.5475177305	0.9845808803
0.0145173538	0.5497872340	0.9845808803
0.0144053698	0.5497872340	0.9848612279
0.0142023303	0.5523404255	0.9848612279
0.0141948350	0.5523404255	0.9851415756
0.0139574427	0.5531914894	0.9851415756
0.0138245756	0.5531914894	0.9854219232
0.0136428531	0.5540425532	0.9854219232
0.0134297209	0.5540425532	0.9857022708
0.0130309975	0.5565957447	0.9857022708
0.0130025605	0.5565957447	0.9859826184
0.0116296932	0.5628368794	0.9859826184
0.0113748172	0.5628368794	0.9862629661
0.0105508771	0.5673758865	0.9862629661
0.0105380323	0.5673758865	0.9865433137
0.0105142426	0.5676595745	0.9865433137
0.0104933428	0.5676595745	0.9871040090
0.0102423690	0.5690780142	0.9871040090
0.0102001736	0.5690780142	0.9873843566
0.0101476209	0.5707801418	0.9873843566
0.0101431105	0.5707801418	0.9876647042
0.0091479775	0.5773049645	0.9876647042
0.0091346055	0.5773049645	0.9879450519
0.0086384509	0.5801418440	0.9879450519
0.0086158738	0.5801418440	0.9882253995
0.0085711749	0.5809929078	0.9882253995
0.0085228793	0.5809929078	0.9885057471
0.0074873352	0.5895035461	0.9885057471
0.0074671293	0.5895035461	0.9887860948
0.0073266374	0.5912056738	0.9887860948
0.0073049734	0.5912056738	0.9890664424
0.0068133050	0.5963120567	0.9890664424
0.0068107597	0.5963120567	0.9893467900
0.0062461472	0.6042553191	0.9893467900
0.0062127956	0.6042553191	0.9896271377
0.0060607931	0.6062411348	0.9896271377
0.0060602068	0.6068085106	0.9896271377
0.0058951806	0.6096453901	0.9896271377
0.0058898344	0.6096453901	0.9899074853
0.0047360389	0.6278014184	0.9899074853
0.0047137765	0.6278014184	0.9901878329
0.0045145690	0.6317730496	0.9901878329
0.0045073959	0.6317730496	0.9904681805
0.0042719385	0.6340425532	0.9904681805
0.0042606373	0.6340425532	0.9907485282
0.0041571613	0.6348936170	0.9907485282
0.0041112234	0.6348936170	0.9910288758
0.0040022791	0.6360283688	0.9910288758
0.0040006754	0.6360283688	0.9913092234
0.0036826758	0.6400000000	0.9913092234
0.0036724759	0.6400000000	0.9915895711
0.0031813933	0.6468085106	0.9915895711
0.0031064691	0.6468085106	0.9924306140
0.0030975183	0.6470921986	0.9924306140
0.0030886435	0.6470921986	0.9927109616
0.0030715624	0.6476595745	0.9927109616
0.0029267806	0.6476595745	0.9932716569
0.0028828047	0.6487943262	0.9932716569
0.0028778114	0.6487943262	0.9935520045
0.0028374093	0.6490780142	0.9935520045
0.0027532564	0.6490780142	0.9943930474
0.0027510787	0.6493617021	0.9943930474
0.0027324453	0.6493617021	0.9946733950
0.0026116548	0.6507801418	0.9946733950
0.0025740173	0.6507801418	0.9952340903
0.0024592141	0.6539007092	0.9952340903
0.0024526641	0.6539007092	0.9955144379
0.0023473396	0.6558865248	0.9955144379
0.0023415256	0.6558865248	0.9960751332
0.0021131882	0.6601418440	0.9960751332
0.0021093385	0.6601418440	0.9963554808
0.0021072938	0.6604255319	0.9963554808
0.0021004544	0.6604255319	0.9966358284
0.0018417115	0.6649645390	0.9966358284
0.0018375306	0.6649645390	0.9969161761
0.0016921350	0.6675177305	0.9969161761
0.0016813418	0.6675177305	0.9974768713
0.0015536738	0.6695035461	0.9974768713
0.0015375357	0.6695035461	0.9977572190
0.0014004756	0.6731914894	0.9977572190
0.0013994923	0.6731914894	0.9980375666
0.0011158016	0.6822695035	0.9980375666
0.0011104658	0.6822695035	0.9983179142
0.0010522297	0.6859574468	0.9983179142
0.0010368831	0.6865248227	0.9983179142
0.0010283710	0.6868085106	0.9983179142
0.0010011189	0.6868085106	0.9985982618
0.0008473808	0.6913475177	0.9985982618
0.0008421318	0.6913475177	0.9988786095
0.0001061440	0.7537588652	0.9988786095
0.0001050376	0.7537588652	0.9991589571
0.0000663380	0.7704964539	0.9991589571
0.0000659108	0.7704964539	0.9994393047
0.0000529693	0.7778723404	0.9994393047
0.0000521977	0.7778723404	0.9997196524
0.0000469001	0.7838297872	0.9997196524
0.0000465653	0.7838297872	1.0000000000
0.0000224380	0.8351773050	1.0000000000
0.0000223911	0.8357446809	1.0000000000
0.0000164823	0.8706382979	1.0000000000
0.0000164607	0.8712056738	1.0000000000
0.0000069931	1.0000000000	1.0000000000


==> newData/MatchingSiameseCNNDenseScore-DiffObjects-ROCCurve.csv <==
threshold		fpr		tpr
1.7811515331	0.0000000000	0.0000000000
0.7811515331	0.0002688172	0.0000000000
0.7770418525	0.0005376344	0.0000000000
0.7758249640	0.0005376344	0.0005376344
0.7540327311	0.0013440860	0.0005376344
0.7524210215	0.0013440860	0.0021505376
0.7512521744	0.0016129032	0.0021505376
0.7497438192	0.0016129032	0.0037634409
0.7496184111	0.0018817204	0.0037634409
0.7467787862	0.0018817204	0.0086021505
0.7467019558	0.0021505376	0.0086021505
0.7452172041	0.0021505376	0.0120967742
0.7451360822	0.0024193548	0.0120967742
0.7416561842	0.0024193548	0.0190860215
0.7416127920	0.0026881720	0.0190860215
0.7395601869	0.0026881720	0.0239247312
0.7394206524	0.0029569892	0.0239247312
0.7387619615	0.0029569892	0.0258064516
0.7386230230	0.0032258065	0.0258064516
0.7385432720	0.0032258065	0.0260752688
0.7382331491	0.0034946237	0.0260752688
0.7371492982	0.0034946237	0.0293010753
0.7371250987	0.0034946237	0.0298387097
0.7367892861	0.0034946237	0.0306451613
0.7365753651	0.0034946237	0.0311827957
0.7360197306	0.0034946237	0.0325268817
0.7359503508	0.0037634409	0.0325268817
0.7350578904	0.0037634409	0.0360215054
0.7350157499	0.0040322581	0.0360215054
0.7317973375	0.0040322581	0.0481182796
0.7314341664	0.0040322581	0.0491935484
0.7306556702	0.0040322581	0.0524193548
0.7305725813	0.0043010753	0.0524193548
0.7301141620	0.0043010753	0.0543010753
0.7300927639	0.0043010753	0.0548387097
0.7297089100	0.0043010753	0.0567204301
0.7296766639	0.0045698925	0.0567204301
0.7276616096	0.0045698925	0.0607526882
0.7276541591	0.0048387097	0.0607526882
0.7274238467	0.0048387097	0.0629032258
0.7273764014	0.0051075269	0.0629032258
0.7239174843	0.0051075269	0.0768817204
0.7239107490	0.0053763441	0.0768817204
0.7237883806	0.0053763441	0.0776881720
0.7237558961	0.0056451613	0.0776881720
0.7218835354	0.0056451613	0.0833333333
0.7218446136	0.0059139785	0.0833333333
0.7213608027	0.0059139785	0.0841397849
0.7213097811	0.0061827957	0.0841397849
0.7212451696	0.0061827957	0.0844086022
0.7210270166	0.0061827957	0.0849462366
0.7209318876	0.0061827957	0.0857526882
0.7209156752	0.0064516129	0.0857526882
0.7207011580	0.0064516129	0.0868279570
0.7206653357	0.0067204301	0.0868279570
0.7199667692	0.0067204301	0.0884408602
0.7199626565	0.0069892473	0.0884408602
0.7157639861	0.0069892473	0.1048387097
0.7157602906	0.0072580645	0.1048387097
0.7154624462	0.0072580645	0.1067204301
0.7154464722	0.0075268817	0.1067204301
0.7151011229	0.0075268817	0.1088709677
0.7150395513	0.0077956989	0.1088709677
0.7150387168	0.0077956989	0.1091397849
0.7150240541	0.0077956989	0.1096774194
0.7148226500	0.0077956989	0.1107526882
0.7148093581	0.0077956989	0.1112903226
0.7145918012	0.0077956989	0.1129032258
0.7145541310	0.0077956989	0.1134408602
0.7135375142	0.0077956989	0.1155913978
0.7135276794	0.0080645161	0.1155913978
0.7129755020	0.0080645161	0.1182795699
0.7127454281	0.0086021505	0.1182795699
0.7121901512	0.0086021505	0.1212365591
0.7121868134	0.0086021505	0.1217741935
0.7114694715	0.0086021505	0.1241935484
0.7114450336	0.0088709677	0.1241935484
0.7101131082	0.0088709677	0.1309139785
0.7100783587	0.0088709677	0.1314516129
0.7094465494	0.0088709677	0.1354838710
0.7094435096	0.0094086022	0.1354838710
0.7088568211	0.0094086022	0.1400537634
0.7088511586	0.0096774194	0.1400537634
0.7088134885	0.0096774194	0.1405913978
0.7087951899	0.0096774194	0.1411290323
0.7087095380	0.0096774194	0.1424731183
0.7086724639	0.0099462366	0.1424731183
0.7084591389	0.0099462366	0.1435483871
0.7083809376	0.0102150538	0.1435483871
0.7080145478	0.0102150538	0.1462365591
0.7079353333	0.0104838710	0.1462365591
0.7064116001	0.0104838710	0.1564516129
0.7063459754	0.0107526882	0.1564516129
0.7053363919	0.0107526882	0.1637096774
0.7053221464	0.0107526882	0.1642473118
0.7046781778	0.0107526882	0.1672043011
0.7046657801	0.0110215054	0.1672043011
0.7041109204	0.0110215054	0.1709677419
0.7040970325	0.0112903226	0.1709677419
0.7040141821	0.0112903226	0.1712365591
0.7040064931	0.0112903226	0.1717741935
0.7031378150	0.0112903226	0.1760752688
0.7030263543	0.0115591398	0.1760752688
0.7028833628	0.0115591398	0.1782258065
0.7028822899	0.0118279570	0.1782258065
0.7027370334	0.0118279570	0.1790322581
0.7026876211	0.0120967742	0.1790322581
0.7025554180	0.0120967742	0.1801075269
0.7025330067	0.0120967742	0.1806451613
0.7024675608	0.0120967742	0.1814516129
0.7024141550	0.0120967742	0.1819892473
0.7019345760	0.0120967742	0.1844086022
0.7018804550	0.0123655914	0.1844086022
0.7018001080	0.0123655914	0.1846774194
0.7017848492	0.0123655914	0.1852150538
0.7017195821	0.0123655914	0.1857526882
0.7016713023	0.0123655914	0.1862903226
0.7015903592	0.0123655914	0.1879032258
0.7015537024	0.0123655914	0.1884408602
0.7013626099	0.0123655914	0.1900537634
0.7013405561	0.0123655914	0.1905913978
0.7012696862	0.0123655914	0.1916666667
0.7012671232	0.0126344086	0.1916666667
0.7006981969	0.0126344086	0.1959677419
0.7006964684	0.0129032258	0.1959677419
0.7001488805	0.0129032258	0.2005376344
0.7001004219	0.0131720430	0.2005376344
0.6993532181	0.0131720430	0.2067204301
0.6993120909	0.0134408602	0.2067204301
0.6992246509	0.0134408602	0.2077956989
0.6992098093	0.0134408602	0.2086021505
0.6988137960	0.0134408602	0.2134408602
0.6988021135	0.0137096774	0.2134408602
0.6979163885	0.0137096774	0.2180107527
0.6978904605	0.0139784946	0.2180107527
0.6968159676	0.0139784946	0.2258064516
0.6967951655	0.0142473118	0.2258064516
0.6967923641	0.0142473118	0.2260752688
0.6967080235	0.0147849462	0.2260752688
0.6962566376	0.0147849462	0.2298387097
0.6962562203	0.0150537634	0.2298387097
0.6958658099	0.0150537634	0.2322580645
0.6957117319	0.0153225806	0.2322580645
0.6952800751	0.0153225806	0.2341397849
0.6952478290	0.0155913978	0.2341397849
0.6932165027	0.0155913978	0.2448924731
0.6931915879	0.0158602151	0.2448924731
0.6925867200	0.0158602151	0.2486559140
0.6925826669	0.0161290323	0.2486559140
0.6923446059	0.0161290323	0.2516129032
0.6923409104	0.0163978495	0.2516129032
0.6898655295	0.0163978495	0.2650537634
0.6898598075	0.0163978495	0.2655913978
0.6889408231	0.0163978495	0.2717741935
0.6889167428	0.0166666667	0.2717741935
0.6884355545	0.0166666667	0.2758064516
0.6884309053	0.0169354839	0.2758064516
0.6881641746	0.0169354839	0.2774193548
0.6881507039	0.0172043011	0.2774193548
0.6881373525	0.0172043011	0.2779569892
0.6880759597	0.0174731183	0.2779569892
0.6879903674	0.0174731183	0.2784946237
0.6879761815	0.0177419355	0.2784946237
0.6876569390	0.0177419355	0.2809139785
0.6876461506	0.0180107527	0.2809139785
0.6873264313	0.0180107527	0.2819892473
0.6873151064	0.0182795699	0.2819892473
0.6869874597	0.0182795699	0.2844086022
0.6868360043	0.0188172043	0.2844086022
0.6865234971	0.0188172043	0.2854838710
0.6864488125	0.0190860215	0.2854838710
0.6861386895	0.0190860215	0.2865591398
0.6861153245	0.0193548387	0.2865591398
0.6860353351	0.0193548387	0.2873655914
0.6860015988	0.0198924731	0.2873655914
0.6856769323	0.0198924731	0.2884408602
0.6856395006	0.0201612903	0.2884408602
0.6852635145	0.0201612903	0.2900537634
0.6852555871	0.0204301075	0.2900537634
0.6847203970	0.0204301075	0.2922043011
0.6847003698	0.0204301075	0.2927419355
0.6846348047	0.0204301075	0.2932795699
0.6846097708	0.0204301075	0.2938172043
0.6842383742	0.0204301075	0.2943548387
0.6842182875	0.0204301075	0.2948924731
0.6828088760	0.0204301075	0.2994623656
0.6827932000	0.0206989247	0.2994623656
0.6820486784	0.0206989247	0.3016129032
0.6819766164	0.0206989247	0.3021505376
0.6809933186	0.0206989247	0.3048387097
0.6809746623	0.0206989247	0.3053763441
0.6809077859	0.0206989247	0.3056451613
0.6806944609	0.0209677419	0.3056451613
0.6800388694	0.0209677419	0.3083333333
0.6799994707	0.0209677419	0.3088709677
0.6787912250	0.0209677419	0.3112903226
0.6787308455	0.0212365591	0.3112903226
0.6778351068	0.0212365591	0.3129032258
0.6778038740	0.0215053763	0.3129032258
0.6776030660	0.0215053763	0.3137096774
0.6775872111	0.0217741935	0.3137096774
0.6761780381	0.0217741935	0.3150537634
0.6761552691	0.0220430108	0.3150537634
0.6758726239	0.0220430108	0.3169354839
0.6758067012	0.0223118280	0.3169354839
0.6757245064	0.0223118280	0.3172043011
0.6756970286	0.0225806452	0.3172043011
0.6756625772	0.0225806452	0.3174731183
0.6756398678	0.0228494624	0.3174731183
0.6749782562	0.0228494624	0.3198924731
0.6749435067	0.0231182796	0.3198924731
0.6746768951	0.0231182796	0.3209677419
0.6745933890	0.0233870968	0.3209677419
0.6729866862	0.0233870968	0.3244623656
0.6729615927	0.0236559140	0.3244623656
0.6706430912	0.0236559140	0.3290322581
0.6702610254	0.0239247312	0.3290322581
0.6698536277	0.0239247312	0.3303763441
0.6697763205	0.0244623656	0.3303763441
0.6693036556	0.0244623656	0.3319892473
0.6692800522	0.0247311828	0.3319892473
0.6687889099	0.0247311828	0.3330645161
0.6686164141	0.0250000000	0.3330645161
0.6685458422	0.0250000000	0.3333333333
0.6683139801	0.0252688172	0.3333333333
0.6678886414	0.0252688172	0.3341397849
0.6676052213	0.0255376344	0.3341397849
0.6669126749	0.0255376344	0.3362903226
0.6665956974	0.0258064516	0.3362903226
0.6664131880	0.0258064516	0.3370967742
0.6662783027	0.0260752688	0.3370967742
0.6655060649	0.0260752688	0.3403225806
0.6654834747	0.0263440860	0.3403225806
0.6648030877	0.0263440860	0.3416666667
0.6647209525	0.0266129032	0.3416666667
0.6639153361	0.0266129032	0.3432795699
0.6637636423	0.0268817204	0.3432795699
0.6634643078	0.0268817204	0.3435483871
0.6631773710	0.0271505376	0.3435483871
0.6620277762	0.0271505376	0.3454301075
0.6620150805	0.0274193548	0.3454301075
0.6610762477	0.0274193548	0.3467741935
0.6609185338	0.0276881720	0.3467741935
0.6601246595	0.0276881720	0.3481182796
0.6600770354	0.0276881720	0.3486559140
0.6595354676	0.0276881720	0.3502688172
0.6594240069	0.0279569892	0.3502688172
0.6592733264	0.0279569892	0.3505376344
0.6591436267	0.0282258065	0.3505376344
0.6581178308	0.0282258065	0.3521505376
0.6580315828	0.0287634409	0.3521505376
0.6567007899	0.0287634409	0.3537634409
0.6564723253	0.0287634409	0.3543010753
0.6554270983	0.0287634409	0.3572580645
0.6554244757	0.0290322581	0.3572580645
0.6542001963	0.0290322581	0.3607526882
0.6541241407	0.0293010753	0.3607526882
0.6512088776	0.0293010753	0.3669354839
0.6510876417	0.0295698925	0.3669354839
0.6502775550	0.0295698925	0.3685483871
0.6502683163	0.0295698925	0.3690860215
0.6500315070	0.0295698925	0.3709677419
0.6496441364	0.0298387097	0.3709677419
0.6493409872	0.0298387097	0.3712365591
0.6492518783	0.0301075269	0.3712365591
0.6486266255	0.0301075269	0.3725806452
0.6481845975	0.0303763441	0.3725806452
0.6477938890	0.0303763441	0.3728494624
0.6475091577	0.0311827957	0.3728494624
0.6471368074	0.0311827957	0.3739247312
0.6470760703	0.0314516129	0.3739247312
0.6458603740	0.0314516129	0.3755376344
0.6454536915	0.0319892473	0.3755376344
0.6446449161	0.0319892473	0.3763440860
0.6445795894	0.0322580645	0.3763440860
0.6420670152	0.0322580645	0.3782258065
0.6416997313	0.0325268817	0.3782258065
0.6412551403	0.0325268817	0.3790322581
0.6411888003	0.0327956989	0.3790322581
0.6405388117	0.0327956989	0.3809139785
0.6405337453	0.0330645161	0.3809139785
0.6400494576	0.0330645161	0.3811827957
0.6396496296	0.0333333333	0.3811827957
0.6390892267	0.0333333333	0.3819892473
0.6390243769	0.0336021505	0.3819892473
0.6386644840	0.0336021505	0.3825268817
0.6382524371	0.0341397849	0.3825268817
0.6377931833	0.0341397849	0.3827956989
0.6373527050	0.0344086022	0.3827956989
0.6371917129	0.0344086022	0.3833333333
0.6371716261	0.0346774194	0.3833333333
0.6370194554	0.0346774194	0.3844086022
0.6364251375	0.0357526882	0.3844086022
0.6359277368	0.0357526882	0.3852150538
0.6358740330	0.0360215054	0.3852150538
0.6355148554	0.0360215054	0.3857526882
0.6353634000	0.0365591398	0.3857526882
0.6341893673	0.0365591398	0.3873655914
0.6338772774	0.0368279570	0.3873655914
0.6337683797	0.0368279570	0.3876344086
0.6336013675	0.0370967742	0.3876344086
0.6326143742	0.0370967742	0.3889784946
0.6326000094	0.0373655914	0.3889784946
0.6319347024	0.0373655914	0.3903225806
0.6318501830	0.0379032258	0.3903225806
0.6310839653	0.0379032258	0.3911290323
0.6310349107	0.0381720430	0.3911290323
0.6308613420	0.0381720430	0.3919354839
0.6303707361	0.0384408602	0.3919354839
0.6302912831	0.0384408602	0.3922043011
0.6301133037	0.0387096774	0.3922043011
0.6294432282	0.0387096774	0.3927419355
0.6293680072	0.0389784946	0.3927419355
0.6289284825	0.0389784946	0.3932795699
0.6285373569	0.0392473118	0.3932795699
0.6281340718	0.0392473118	0.3938172043
0.6281141043	0.0395161290	0.3938172043
0.6269099712	0.0395161290	0.3959677419
0.6268457770	0.0397849462	0.3959677419
0.6268072724	0.0397849462	0.3965053763
0.6265918016	0.0397849462	0.3970430108
0.6257475615	0.0397849462	0.3986559140
0.6257441044	0.0400537634	0.3986559140
0.6253325343	0.0400537634	0.3994623656
0.6252540350	0.0403225806	0.3994623656
0.6250982881	0.0403225806	0.3997311828
0.6243982315	0.0413978495	0.3997311828
0.6243056059	0.0413978495	0.4000000000
0.6236351132	0.0419354839	0.4000000000
0.6233929992	0.0419354839	0.4005376344
0.6233636141	0.0422043011	0.4005376344
0.6231366396	0.0422043011	0.4008064516
0.6228355169	0.0427419355	0.4008064516
0.6221117377	0.0427419355	0.4016129032
0.6219968796	0.0430107527	0.4016129032
0.6203131080	0.0430107527	0.4026881720
0.6201031804	0.0435483871	0.4026881720
0.6199318171	0.0435483871	0.4032258065
0.6199252009	0.0435483871	0.4037634409
0.6193349957	0.0435483871	0.4053763441
0.6185562611	0.0438172043	0.4053763441
0.6170463562	0.0438172043	0.4072580645
0.6169170737	0.0440860215	0.4072580645
0.6138755083	0.0440860215	0.4102150538
0.6138701439	0.0443548387	0.4102150538
0.6137619019	0.0443548387	0.4107526882
0.6130344868	0.0448924731	0.4107526882
0.6126168370	0.0448924731	0.4110215054
0.6125969291	0.0451612903	0.4110215054
0.6124991179	0.0451612903	0.4112903226
0.6123008728	0.0454301075	0.4112903226
0.6122418046	0.0454301075	0.4115591398
0.6119889617	0.0454301075	0.4120967742
0.6118545532	0.0454301075	0.4123655914
0.6117877364	0.0456989247	0.4123655914
0.6114360094	0.0456989247	0.4131720430
0.6109094620	0.0459677419	0.4131720430
0.6105358601	0.0459677419	0.4134408602
0.6104885936	0.0462365591	0.4134408602
0.6101116538	0.0462365591	0.4142473118
0.6093599796	0.0467741935	0.4142473118
0.6088873148	0.0467741935	0.4145161290
0.6087573171	0.0473118280	0.4145161290
0.6083658934	0.0473118280	0.4153225806
0.6076887846	0.0475806452	0.4153225806
0.6073364019	0.0475806452	0.4155913978
0.6072596908	0.0478494624	0.4155913978
0.6056587100	0.0478494624	0.4180107527
0.6054909229	0.0483870968	0.4180107527
0.6051424742	0.0483870968	0.4182795699
0.6046818495	0.0486559140	0.4182795699
0.6045483947	0.0486559140	0.4188172043
0.6039211750	0.0494623656	0.4188172043
0.6036680341	0.0494623656	0.4193548387
0.6036580801	0.0497311828	0.4193548387
0.6032952666	0.0497311828	0.4198924731
0.6032346487	0.0500000000	0.4198924731
0.6031234860	0.0500000000	0.4201612903
0.6030773520	0.0502688172	0.4201612903
0.6029262543	0.0502688172	0.4206989247
0.6027540565	0.0508064516	0.4206989247
0.6021468639	0.0508064516	0.4212365591
0.6013828516	0.0524193548	0.4212365591
0.6011101007	0.0524193548	0.4215053763
0.6007925272	0.0526881720	0.4215053763
0.6004202366	0.0526881720	0.4223118280
0.5997742414	0.0532258065	0.4223118280
0.5996518731	0.0532258065	0.4225806452
0.5993875265	0.0534946237	0.4225806452
0.5991871357	0.0534946237	0.4231182796
0.5991771817	0.0537634409	0.4231182796
0.5990193486	0.0537634409	0.4236559140
0.5983628631	0.0540322581	0.4236559140
0.5977849960	0.0540322581	0.4241935484
0.5977722406	0.0543010753	0.4241935484
0.5976229310	0.0543010753	0.4244623656
0.5976004004	0.0545698925	0.4244623656
0.5975304246	0.0545698925	0.4250000000
0.5969940424	0.0553763441	0.4250000000
0.5965480208	0.0553763441	0.4252688172
0.5965201259	0.0556451613	0.4252688172
0.5960872173	0.0556451613	0.4258064516
0.5958782434	0.0559139785	0.4258064516
0.5956127644	0.0559139785	0.4263440860
0.5945844054	0.0572580645	0.4263440860
0.5944873095	0.0572580645	0.4266129032
0.5943886638	0.0575268817	0.4266129032
0.5943878889	0.0575268817	0.4268817204
0.5942957401	0.0577956989	0.4268817204
0.5941665769	0.0577956989	0.4271505376
0.5938339233	0.0580645161	0.4271505376
0.5932217836	0.0580645161	0.4279569892
0.5931585431	0.0586021505	0.4279569892
0.5930694342	0.0586021505	0.4282258065
0.5928907990	0.0591397849	0.4282258065
0.5911364555	0.0591397849	0.4295698925
0.5908114314	0.0596774194	0.4295698925
0.5908072591	0.0596774194	0.4298387097
0.5907810926	0.0596774194	0.4303763441
0.5905523300	0.0599462366	0.4303763441
0.5905272365	0.0599462366	0.4306451613
0.5904264450	0.0604838710	0.4306451613
0.5893753171	0.0604838710	0.4327956989
0.5891880393	0.0607526882	0.4327956989
0.5890548825	0.0607526882	0.4330645161
0.5885092616	0.0612903226	0.4330645161
0.5882968903	0.0612903226	0.4336021505
0.5881981254	0.0615591398	0.4336021505
0.5877834558	0.0615591398	0.4344086022
0.5874572992	0.0618279570	0.4344086022
0.5860920548	0.0618279570	0.4354838710
0.5859811306	0.0618279570	0.4360215054
0.5852113366	0.0618279570	0.4365591398
0.5851972103	0.0620967742	0.4365591398
0.5849699378	0.0620967742	0.4368279570
0.5845903754	0.0623655914	0.4368279570
0.5842863321	0.0623655914	0.4373655914
0.5840248466	0.0626344086	0.4373655914
0.5837792754	0.0626344086	0.4376344086
0.5835174918	0.0629032258	0.4376344086
0.5820758939	0.0629032258	0.4379032258
0.5817151070	0.0631720430	0.4379032258
0.5807779431	0.0631720430	0.4392473118
0.5802366138	0.0637096774	0.4392473118
0.5798043013	0.0637096774	0.4397849462
0.5796347857	0.0639784946	0.4397849462
0.5796195865	0.0639784946	0.4400537634
0.5794589520	0.0642473118	0.4400537634
0.5789082646	0.0642473118	0.4413978495
0.5787733793	0.0647849462	0.4413978495
0.5781785846	0.0647849462	0.4424731183
0.5778384805	0.0650537634	0.4424731183
0.5751059055	0.0650537634	0.4443548387
0.5749555826	0.0653225806	0.4443548387
0.5746392608	0.0653225806	0.4451612903
0.5744469166	0.0655913978	0.4451612903
0.5738573074	0.0655913978	0.4459677419
0.5737640858	0.0655913978	0.4465053763
0.5728158951	0.0655913978	0.4467741935
0.5725783110	0.0658602151	0.4467741935
0.5720803738	0.0658602151	0.4473118280
0.5720601082	0.0661290323	0.4473118280
0.5719759464	0.0661290323	0.4475806452
0.5719751120	0.0663978495	0.4475806452
0.5717569590	0.0663978495	0.4481182796
0.5711401105	0.0669354839	0.4481182796
0.5705389380	0.0669354839	0.4486559140
0.5701556206	0.0672043011	0.4486559140
0.5693385005	0.0672043011	0.4494623656
0.5688182116	0.0674731183	0.4494623656
0.5687937140	0.0674731183	0.4497311828
0.5686020851	0.0677419355	0.4497311828
0.5677198172	0.0677419355	0.4510752688
0.5675189495	0.0680107527	0.4510752688
0.5670232177	0.0680107527	0.4518817204
0.5669093132	0.0682795699	0.4518817204
0.5661452413	0.0682795699	0.4524193548
0.5657323599	0.0688172043	0.4524193548
0.5642965436	0.0688172043	0.4534946237
0.5640251040	0.0690860215	0.4534946237
0.5637016892	0.0690860215	0.4543010753
0.5635959506	0.0698924731	0.4543010753
0.5633678436	0.0698924731	0.4548387097
0.5630253553	0.0701612903	0.4548387097
0.5624748468	0.0701612903	0.4559139785
0.5624634027	0.0704301075	0.4559139785
0.5618405342	0.0704301075	0.4561827957
0.5617976785	0.0706989247	0.4561827957
0.5616788268	0.0706989247	0.4567204301
0.5615276694	0.0709677419	0.4567204301
0.5614941716	0.0709677419	0.4569892473
0.5614925027	0.0712365591	0.4569892473
0.5614762306	0.0712365591	0.4572580645
0.5611662865	0.0712365591	0.4577956989
0.5611070991	0.0715053763	0.4577956989
0.5600325465	0.0715053763	0.4588709677
0.5596193671	0.0717741935	0.4588709677
0.5587845445	0.0717741935	0.4599462366
0.5586276650	0.0720430108	0.4599462366
0.5581175089	0.0720430108	0.4602150538
0.5567509532	0.0728494624	0.4602150538
0.5559818745	0.0728494624	0.4612903226
0.5555738807	0.0731182796	0.4612903226
0.5550344586	0.0731182796	0.4618279570
0.5543159246	0.0736559140	0.4618279570
0.5539091229	0.0736559140	0.4623655914
0.5534015298	0.0739247312	0.4623655914
0.5526311994	0.0739247312	0.4631720430
0.5523385406	0.0747311828	0.4631720430
0.5521103144	0.0747311828	0.4634408602
0.5518460870	0.0750000000	0.4634408602
0.5515556931	0.0750000000	0.4637096774
0.5509847999	0.0755376344	0.4637096774
0.5505329370	0.0755376344	0.4645161290
0.5503436327	0.0760752688	0.4645161290
0.5484035015	0.0760752688	0.4658602151
0.5477244258	0.0763440860	0.4658602151
0.5477175713	0.0763440860	0.4661290323
0.5475478172	0.0771505376	0.4661290323
0.5461446643	0.0771505376	0.4677419355
0.5458721519	0.0779569892	0.4677419355
0.5448818803	0.0779569892	0.4682795699
0.5447288156	0.0784946237	0.4682795699
0.5445526242	0.0784946237	0.4688172043
0.5440202951	0.0795698925	0.4688172043
0.5432337523	0.0795698925	0.4698924731
0.5432057977	0.0798387097	0.4698924731
0.5429173708	0.0798387097	0.4701612903
0.5425200462	0.0801075269	0.4701612903
0.5422093868	0.0801075269	0.4709677419
0.5421350598	0.0803763441	0.4709677419
0.5411646962	0.0803763441	0.4717741935
0.5406754613	0.0806451613	0.4717741935
0.5375673175	0.0806451613	0.4736559140
0.5374951363	0.0809139785	0.4736559140
0.5368331075	0.0809139785	0.4744623656
0.5357518792	0.0811827957	0.4744623656
0.5351565480	0.0811827957	0.4747311828
0.5341688991	0.0822580645	0.4747311828
0.5341582298	0.0822580645	0.4750000000
0.5338665843	0.0827956989	0.4750000000
0.5336682200	0.0827956989	0.4755376344
0.5324980021	0.0833333333	0.4755376344
0.5322735906	0.0833333333	0.4758064516
0.5321803689	0.0836021505	0.4758064516
0.5315492749	0.0836021505	0.4766129032
0.5302258730	0.0844086022	0.4766129032
0.5278421044	0.0844086022	0.4776881720
0.5268486738	0.0849462366	0.4776881720
0.5266784430	0.0849462366	0.4779569892
0.5260514021	0.0854838710	0.4779569892
0.5256184340	0.0854838710	0.4782258065
0.5254042149	0.0860215054	0.4782258065
0.5247859359	0.0860215054	0.4790322581
0.5240609646	0.0865591398	0.4790322581
0.5239285231	0.0865591398	0.4793010753
0.5234017968	0.0876344086	0.4793010753
0.5202977657	0.0876344086	0.4825268817
0.5200110674	0.0881720430	0.4825268817
0.5179307461	0.0881720430	0.4836021505
0.5177250504	0.0887096774	0.4836021505
0.5151125193	0.0887096774	0.4844086022
0.5142110586	0.0889784946	0.4844086022
0.5130884647	0.0889784946	0.4852150538
0.5125477910	0.0889784946	0.4857526882
0.5124511123	0.0892473118	0.4857526882
0.5123305321	0.0892473118	0.4860215054
0.5117151737	0.0895161290	0.4860215054
0.5084561706	0.0895161290	0.4876344086
0.5078635216	0.0897849462	0.4876344086
0.5074375868	0.0897849462	0.4879032258
0.5071729422	0.0900537634	0.4879032258
0.5067642331	0.0900537634	0.4881720430
0.5066832304	0.0903225806	0.4881720430
0.5064420700	0.0903225806	0.4884408602
0.5058084130	0.0905913978	0.4884408602
0.5026820302	0.0905913978	0.4905913978
0.5018028021	0.0908602151	0.4905913978
0.5001958609	0.0908602151	0.4922043011
0.5001256466	0.0913978495	0.4922043011
0.4986994863	0.0913978495	0.4930107527
0.4980893135	0.0922043011	0.4930107527
0.4968543053	0.0922043011	0.4943548387
0.4967682064	0.0924731183	0.4943548387
0.4958182275	0.0924731183	0.4951612903
0.4956370890	0.0927419355	0.4951612903
0.4954726696	0.0927419355	0.4954301075
0.4952334464	0.0932795699	0.4954301075
0.4947295189	0.0935483871	0.4954301075
0.4938777983	0.0935483871	0.4956989247
0.4933924377	0.0940860215	0.4956989247
0.4933603406	0.0940860215	0.4962365591
0.4925019145	0.0943548387	0.4962365591
0.4924398959	0.0943548387	0.4965053763
0.4914997518	0.0951612903	0.4965053763
0.4913232923	0.0951612903	0.4970430108
0.4912993312	0.0954301075	0.4970430108
0.4910464883	0.0954301075	0.4973118280
0.4899586737	0.0967741935	0.4973118280
0.4898034036	0.0967741935	0.4975806452
0.4894250929	0.0970430108	0.4975806452
0.4892130196	0.0970430108	0.4978494624
0.4883444011	0.0973118280	0.4978494624
0.4879632294	0.0973118280	0.4981182796
0.4879582822	0.0975806452	0.4981182796
0.4872401357	0.0975806452	0.4983870968
0.4870316684	0.0978494624	0.4983870968
0.4868397415	0.0978494624	0.4986559140
0.4865899384	0.0978494624	0.4991935484
0.4862484336	0.0981182796	0.4991935484
0.4856925011	0.0981182796	0.4994623656
0.4852081239	0.0986559140	0.4994623656
0.4844853580	0.0986559140	0.5005376344
0.4833725095	0.0991935484	0.5005376344
0.4833531380	0.0991935484	0.5008064516
0.4828986824	0.0994623656	0.5008064516
0.4823453128	0.0994623656	0.5016129032
0.4821582735	0.0997311828	0.5016129032
0.4812056720	0.0997311828	0.5024193548
0.4809162021	0.1002688172	0.5024193548
0.4808652699	0.1002688172	0.5026881720
0.4799331129	0.1005376344	0.5026881720
0.4789420068	0.1005376344	0.5032258065
0.4787702858	0.1008064516	0.5032258065
0.4780359864	0.1008064516	0.5040322581
0.4780319631	0.1010752688	0.5040322581
0.4773127735	0.1010752688	0.5045698925
0.4769017994	0.1016129032	0.5045698925
0.4758807123	0.1016129032	0.5051075269
0.4758116007	0.1018817204	0.5051075269
0.4752939939	0.1018817204	0.5061827957
0.4752745926	0.1021505376	0.5061827957
0.4748047888	0.1021505376	0.5064516129
0.4747338593	0.1026881720	0.5064516129
0.4744640589	0.1026881720	0.5067204301
0.4743554592	0.1029569892	0.5067204301
0.4734817445	0.1029569892	0.5072580645
0.4734227955	0.1032258065	0.5072580645
0.4725168049	0.1032258065	0.5083333333
0.4721003771	0.1034946237	0.5083333333
0.4720623195	0.1034946237	0.5086021505
0.4720157385	0.1037634409	0.5086021505
0.4711894393	0.1037634409	0.5088709677
0.4709997773	0.1043010753	0.5088709677
0.4707180560	0.1043010753	0.5094086022
0.4700239599	0.1045698925	0.5094086022
0.4694742858	0.1045698925	0.5096774194
0.4692174792	0.1048387097	0.5096774194
0.4684032202	0.1048387097	0.5104838710
0.4682466984	0.1051075269	0.5104838710
0.4677857459	0.1051075269	0.5110215054
0.4664431214	0.1053763441	0.5110215054
0.4650106430	0.1053763441	0.5120967742
0.4638146758	0.1061827957	0.5120967742
0.4634818435	0.1061827957	0.5129032258
0.4611378312	0.1067204301	0.5129032258
0.4588068426	0.1067204301	0.5131720430
0.4584494829	0.1069892473	0.5131720430
0.4579534829	0.1069892473	0.5137096774
0.4573567510	0.1075268817	0.5137096774
0.4563410878	0.1080645161	0.5137096774
0.4558959603	0.1080645161	0.5142473118
0.4556852579	0.1083333333	0.5142473118
0.4545930922	0.1083333333	0.5145161290
0.4540092945	0.1086021505	0.5145161290
0.4533704221	0.1086021505	0.5153225806
0.4527885914	0.1088709677	0.5153225806
0.4513600767	0.1088709677	0.5166666667
0.4509321451	0.1094086022	0.5166666667
0.4508658946	0.1094086022	0.5169354839
0.4492855072	0.1102150538	0.5169354839
0.4490616322	0.1102150538	0.5172043011
0.4486275315	0.1104838710	0.5172043011
0.4484410286	0.1104838710	0.5174731183
0.4482823014	0.1107526882	0.5174731183
0.4477236569	0.1107526882	0.5177419355
0.4470547140	0.1112903226	0.5177419355
0.4467892349	0.1112903226	0.5182795699
0.4466207027	0.1118279570	0.5182795699
0.4461494088	0.1118279570	0.5185483871
0.4460648298	0.1120967742	0.5185483871
0.4427456558	0.1120967742	0.5223118280
0.4418381453	0.1123655914	0.5223118280
0.4416567683	0.1123655914	0.5225806452
0.4413934350	0.1126344086	0.5225806452
0.4407304227	0.1126344086	0.5228494624
0.4404765368	0.1131720430	0.5228494624
0.4400905371	0.1131720430	0.5233870968
0.4370601773	0.1153225806	0.5233870968
0.4368380606	0.1153225806	0.5236559140
0.4364719987	0.1158602151	0.5236559140
0.4363440871	0.1158602151	0.5239247312
0.4358723760	0.1163978495	0.5239247312
0.4357608855	0.1163978495	0.5241935484
0.4357270300	0.1166666667	0.5241935484
0.4355647564	0.1166666667	0.5250000000
0.4352465570	0.1172043011	0.5250000000
0.4349792600	0.1172043011	0.5252688172
0.4349274337	0.1174731183	0.5252688172
0.4347982109	0.1174731183	0.5255376344
0.4347229898	0.1177419355	0.5255376344
0.4340569079	0.1177419355	0.5263440860
0.4335072339	0.1185483871	0.5263440860
0.4330363572	0.1185483871	0.5271505376
0.4323997200	0.1188172043	0.5271505376
0.4320166111	0.1188172043	0.5276881720
0.4309976995	0.1193548387	0.5276881720
0.4309720099	0.1193548387	0.5279569892
0.4309181273	0.1196236559	0.5279569892
0.4298176169	0.1196236559	0.5287634409
0.4297487438	0.1198924731	0.5287634409
0.4294534028	0.1198924731	0.5293010753
0.4294006526	0.1201612903	0.5293010753
0.4283472300	0.1201612903	0.5295698925
0.4282728732	0.1204301075	0.5295698925
0.4280931950	0.1204301075	0.5298387097
0.4276280403	0.1209677419	0.5298387097
0.4266390502	0.1209677419	0.5301075269
0.4256817997	0.1220430108	0.5301075269
0.4253173769	0.1220430108	0.5306451613
0.4252490401	0.1223118280	0.5306451613
0.4237845242	0.1223118280	0.5317204301
0.4212129712	0.1241935484	0.5317204301
0.4204286635	0.1241935484	0.5319892473
0.4200212955	0.1244623656	0.5319892473
0.4199759364	0.1244623656	0.5322580645
0.4189080298	0.1247311828	0.5322580645
0.4183368683	0.1247311828	0.5325268817
0.4175066054	0.1250000000	0.5325268817
0.4170439839	0.1250000000	0.5327956989
0.4165899158	0.1252688172	0.5327956989
0.4158770740	0.1252688172	0.5330645161
0.4132563770	0.1271505376	0.5330645161
0.4122345150	0.1271505376	0.5338709677
0.4117578566	0.1274193548	0.5338709677
0.4113908708	0.1274193548	0.5341397849
0.4111851454	0.1276881720	0.5341397849
0.4101227820	0.1276881720	0.5346774194
0.4092893302	0.1279569892	0.5346774194
0.4088735282	0.1284946237	0.5346774194
0.4087780416	0.1284946237	0.5352150538
0.4084751308	0.1287634409	0.5352150538
0.4077466726	0.1287634409	0.5354838710
0.4076749682	0.1290322581	0.5354838710
0.4067795575	0.1290322581	0.5357526882
0.4062419832	0.1295698925	0.5357526882
0.4038086832	0.1295698925	0.5365591398
0.4004802406	0.1303763441	0.5365591398
0.4004675150	0.1303763441	0.5368279570
0.4003801644	0.1306451613	0.5368279570
0.3993419707	0.1306451613	0.5376344086
0.3981874883	0.1311827957	0.5376344086
0.3965193629	0.1311827957	0.5389784946
0.3944345713	0.1333333333	0.5389784946
0.3943447471	0.1333333333	0.5392473118
0.3938313127	0.1338709677	0.5392473118
0.3935386539	0.1338709677	0.5395161290
0.3924386203	0.1344086022	0.5395161290
0.3917710185	0.1344086022	0.5397849462
0.3873326480	0.1370967742	0.5397849462
0.3866441846	0.1370967742	0.5403225806
0.3853598833	0.1376344086	0.5403225806
0.3850721121	0.1376344086	0.5405913978
0.3836101592	0.1389784946	0.5405913978
0.3830300570	0.1389784946	0.5411290323
0.3800056279	0.1405913978	0.5411290323
0.3786717951	0.1405913978	0.5422043011
0.3777775466	0.1413978495	0.5422043011
0.3776898086	0.1413978495	0.5424731183
0.3707380295	0.1440860215	0.5424731183
0.3701594472	0.1440860215	0.5430107527
0.3667705655	0.1451612903	0.5430107527
0.3667639792	0.1451612903	0.5432795699
0.3642795980	0.1456989247	0.5432795699
0.3639645576	0.1456989247	0.5435483871
0.3635182083	0.1462365591	0.5435483871
0.3629981279	0.1462365591	0.5440860215
0.3624055982	0.1465053763	0.5440860215
0.3612180948	0.1465053763	0.5443548387
0.3573161066	0.1494623656	0.5443548387
0.3560732305	0.1494623656	0.5451612903
0.3551188111	0.1500000000	0.5451612903
0.3543118536	0.1500000000	0.5456989247
0.3536811471	0.1508064516	0.5456989247
0.3527641892	0.1508064516	0.5462365591
0.3526305854	0.1510752688	0.5462365591
0.3526038527	0.1510752688	0.5465053763
0.3515372276	0.1516129032	0.5465053763
0.3505787849	0.1516129032	0.5481182796
0.3503878117	0.1518817204	0.5481182796
0.3503312171	0.1518817204	0.5483870968
0.3499802947	0.1521505376	0.5483870968
0.3499726653	0.1521505376	0.5486559140
0.3498899043	0.1526881720	0.5486559140
0.3494431376	0.1526881720	0.5491935484
0.3459348083	0.1545698925	0.5491935484
0.3454602659	0.1545698925	0.5494623656
0.3443215191	0.1548387097	0.5494623656
0.3435518146	0.1548387097	0.5497311828
0.3394024968	0.1572580645	0.5497311828
0.3386711478	0.1572580645	0.5500000000
0.3386298716	0.1575268817	0.5500000000
0.3384019434	0.1575268817	0.5502688172
0.3360382617	0.1583333333	0.5502688172
0.3356343210	0.1583333333	0.5505376344
0.3352586329	0.1586021505	0.5505376344
0.3351726830	0.1586021505	0.5508064516
0.3348800242	0.1588709677	0.5508064516
0.3347739279	0.1588709677	0.5510752688
0.3345595300	0.1594086022	0.5510752688
0.3343754709	0.1594086022	0.5513440860
0.3340229094	0.1594086022	0.5518817204
0.3334241807	0.1594086022	0.5521505376
0.3334086835	0.1596774194	0.5521505376
0.3315713108	0.1596774194	0.5529569892
0.3313778043	0.1599462366	0.5529569892
0.3310837448	0.1599462366	0.5532258065
0.3307000697	0.1604838710	0.5532258065
0.3300910294	0.1604838710	0.5534946237
0.3290288150	0.1612903226	0.5534946237
0.3287045360	0.1612903226	0.5540322581
0.3279570341	0.1612903226	0.5548387097
0.3268869221	0.1623655914	0.5548387097
0.3262173831	0.1623655914	0.5551075269
0.3246474266	0.1631720430	0.5551075269
0.3223432600	0.1631720430	0.5559139785
0.3222226799	0.1634408602	0.5559139785
0.3219297230	0.1634408602	0.5564516129
0.3216493130	0.1637096774	0.5564516129
0.3206357658	0.1637096774	0.5577956989
0.3200153708	0.1642473118	0.5577956989
0.3199186921	0.1642473118	0.5580645161
0.3189488947	0.1645161290	0.5580645161
0.3188423514	0.1645161290	0.5586021505
0.3183336258	0.1647849462	0.5586021505
0.3180484176	0.1647849462	0.5594086022
0.3177736402	0.1650537634	0.5594086022
0.3177157342	0.1650537634	0.5596774194
0.3161916137	0.1661290323	0.5596774194
0.3153170347	0.1661290323	0.5599462366
0.3131853938	0.1666666667	0.5599462366
0.3129384518	0.1666666667	0.5602150538
0.3129342794	0.1669354839	0.5602150538
0.3128047287	0.1669354839	0.5604838710
0.3120713532	0.1669354839	0.5610215054
0.3120651841	0.1669354839	0.5612903226
0.3115157187	0.1677419355	0.5612903226
0.3098600805	0.1677419355	0.5623655914
0.3091849983	0.1682795699	0.5623655914
0.3088501990	0.1682795699	0.5631720430
0.3076095879	0.1693548387	0.5631720430
0.3074463606	0.1693548387	0.5637096774
0.3067866564	0.1693548387	0.5639784946
0.3065190911	0.1701612903	0.5639784946
0.3063780963	0.1701612903	0.5642473118
0.3049915135	0.1704301075	0.5642473118
0.3048812449	0.1704301075	0.5645161290
0.3047490716	0.1706989247	0.5645161290
0.3047182560	0.1706989247	0.5647849462
0.3044581115	0.1709677419	0.5647849462
0.3042544425	0.1709677419	0.5653225806
0.3037832677	0.1715053763	0.5653225806
0.3037661910	0.1715053763	0.5658602151
0.3036974967	0.1717741935	0.5658602151
0.3024625480	0.1717741935	0.5663978495
0.3016153574	0.1723118280	0.5663978495
0.3013535440	0.1723118280	0.5666666667
0.2999101579	0.1728494624	0.5666666667
0.2998170257	0.1728494624	0.5672043011
0.2979411185	0.1747311828	0.5672043011
0.2976426184	0.1747311828	0.5674731183
0.2957683206	0.1755376344	0.5674731183
0.2956690490	0.1755376344	0.5677419355
0.2946833670	0.1758064516	0.5677419355
0.2943554521	0.1758064516	0.5682795699
0.2923950553	0.1766129032	0.5682795699
0.2921533585	0.1766129032	0.5688172043
0.2907582819	0.1776881720	0.5688172043
0.2904334068	0.1776881720	0.5690860215
0.2895908356	0.1787634409	0.5690860215
0.2894563675	0.1787634409	0.5696236559
0.2892900109	0.1790322581	0.5696236559
0.2892492115	0.1790322581	0.5698924731
0.2889009118	0.1793010753	0.5698924731
0.2887357175	0.1793010753	0.5701612903
0.2884770036	0.1795698925	0.5701612903
0.2875529528	0.1795698925	0.5709677419
0.2869412303	0.1801075269	0.5709677419
0.2866709828	0.1801075269	0.5712365591
0.2865686715	0.1803763441	0.5712365591
0.2864421010	0.1803763441	0.5715053763
0.2855778933	0.1806451613	0.5715053763
0.2854270339	0.1806451613	0.5717741935
0.2852155566	0.1809139785	0.5717741935
0.2849447131	0.1814516129	0.5717741935
0.2834976315	0.1822580645	0.5717741935
0.2830736339	0.1822580645	0.5725806452
0.2815688252	0.1833333333	0.5725806452
0.2801126242	0.1833333333	0.5733870968
0.2773291767	0.1841397849	0.5733870968
0.2769331932	0.1841397849	0.5736559140
0.2757737637	0.1849462366	0.5736559140
0.2754656076	0.1849462366	0.5739247312
0.2753516138	0.1852150538	0.5739247312
0.2751286030	0.1852150538	0.5741935484
0.2747977078	0.1857526882	0.5741935484
0.2740433812	0.1857526882	0.5747311828
0.2739841342	0.1860215054	0.5747311828
0.2719538212	0.1860215054	0.5766129032
0.2708115578	0.1862903226	0.5766129032
0.2680966556	0.1862903226	0.5771505376
0.2676082850	0.1865591398	0.5771505376
0.2669335306	0.1865591398	0.5776881720
0.2653217614	0.1887096774	0.5776881720
0.2649936676	0.1887096774	0.5779569892
0.2649846971	0.1889784946	0.5779569892
0.2635364830	0.1889784946	0.5784946237
0.2634269297	0.1892473118	0.5784946237
0.2619976103	0.1892473118	0.5790322581
0.2604357898	0.1900537634	0.5790322581
0.2596019804	0.1900537634	0.5795698925
0.2590922117	0.1905913978	0.5795698925
0.2586202025	0.1905913978	0.5801075269
0.2579855323	0.1908602151	0.5801075269
0.2576027513	0.1908602151	0.5803763441
0.2549900413	0.1935483871	0.5803763441
0.2548479438	0.1935483871	0.5806451613
0.2538637519	0.1940860215	0.5806451613
0.2534398437	0.1940860215	0.5811827957
0.2521414459	0.1946236559	0.5811827957
0.2519932091	0.1946236559	0.5814516129
0.2519924045	0.1948924731	0.5814516129
0.2514176965	0.1948924731	0.5817204301
0.2512434423	0.1951612903	0.5817204301
0.2511655688	0.1951612903	0.5819892473
0.2506931722	0.1956989247	0.5819892473
0.2495411187	0.1956989247	0.5836021505
0.2490881979	0.1962365591	0.5836021505
0.2490387410	0.1962365591	0.5838709677
0.2487829328	0.1965053763	0.5838709677
0.2473864108	0.1965053763	0.5844086022
0.2457826436	0.1973118280	0.5844086022
0.2455148548	0.1973118280	0.5846774194
0.2449064702	0.1978494624	0.5846774194
0.2439872026	0.1978494624	0.5852150538
0.2439866960	0.1981182796	0.5852150538
0.2436109334	0.1981182796	0.5854838710
0.2435212582	0.1986559140	0.5854838710
0.2435137928	0.1986559140	0.5857526882
0.2431239337	0.1989247312	0.5857526882
0.2409740984	0.1989247312	0.5865591398
0.2405785471	0.1994623656	0.5865591398
0.2396753132	0.1994623656	0.5868279570
0.2396547943	0.1997311828	0.5868279570
0.2385966629	0.1997311828	0.5879032258
0.2365362644	0.2010752688	0.5879032258
0.2363031358	0.2010752688	0.5881720430
0.2350285202	0.2016129032	0.5881720430
0.2328876853	0.2016129032	0.5889784946
0.2325868309	0.2021505376	0.5889784946
0.2323327959	0.2021505376	0.5895161290
0.2315270454	0.2024193548	0.5895161290
0.2309548706	0.2024193548	0.5900537634
0.2296763510	0.2032258065	0.5900537634
0.2295747995	0.2032258065	0.5903225806
0.2294367552	0.2034946237	0.5903225806
0.2285077274	0.2034946237	0.5905913978
0.2284979075	0.2037634409	0.5905913978
0.2280187756	0.2037634409	0.5908602151
0.2258328199	0.2045698925	0.5908602151
0.2255645841	0.2045698925	0.5913978495
0.2254629284	0.2048387097	0.5913978495
0.2253116369	0.2048387097	0.5916666667
0.2225893140	0.2056451613	0.5916666667
0.2218418270	0.2056451613	0.5922043011
0.2217834592	0.2059139785	0.5922043011
0.2210086137	0.2059139785	0.5927419355
0.2208947539	0.2064516129	0.5927419355
0.2204691619	0.2064516129	0.5932795699
0.2193199694	0.2072580645	0.5932795699
0.2192509770	0.2072580645	0.5935483871
0.2178610712	0.2086021505	0.5935483871
0.2173446566	0.2086021505	0.5940860215
0.2165546417	0.2088709677	0.5940860215
0.2146439999	0.2088709677	0.5948924731
0.2142614871	0.2091397849	0.5948924731
0.2140434086	0.2091397849	0.5951612903
0.2139456272	0.2094086022	0.5951612903
0.2138107717	0.2094086022	0.5954301075
0.2136532068	0.2096774194	0.5954301075
0.2136387229	0.2096774194	0.5956989247
0.2126790583	0.2102150538	0.5956989247
0.2124114037	0.2102150538	0.5959677419
0.2122813463	0.2104838710	0.5959677419
0.2117156088	0.2104838710	0.5965053763
0.2113532573	0.2107526882	0.5965053763
0.2113443911	0.2107526882	0.5967741935
0.2101905197	0.2112903226	0.5967741935
0.2093787491	0.2112903226	0.5970430108
0.2084762305	0.2118279570	0.5970430108
0.2083916664	0.2118279570	0.5973118280
0.2075101137	0.2120967742	0.5973118280
0.2063429952	0.2120967742	0.5978494624
0.2061651796	0.2123655914	0.5978494624
0.2031813711	0.2123655914	0.5983870968
0.2026875913	0.2126344086	0.5983870968
0.1999553591	0.2126344086	0.5989247312
0.1993378103	0.2131720430	0.5989247312
0.1982627064	0.2131720430	0.6000000000
0.1965530962	0.2145161290	0.6000000000
0.1959938854	0.2145161290	0.6005376344
0.1959424019	0.2145161290	0.6008064516
0.1958611757	0.2150537634	0.6008064516
0.1944906265	0.2150537634	0.6021505376
0.1942293048	0.2153225806	0.6021505376
0.1938295513	0.2158602151	0.6021505376
0.1937346160	0.2158602151	0.6026881720
0.1935966909	0.2161290323	0.6026881720
0.1925384253	0.2161290323	0.6032258065
0.1924305111	0.2163978495	0.6032258065
0.1922739893	0.2163978495	0.6034946237
0.1922374517	0.2169354839	0.6034946237
0.1920434386	0.2169354839	0.6040322581
0.1916778237	0.2172043011	0.6040322581
0.1914903373	0.2172043011	0.6043010753
0.1910120696	0.2177419355	0.6043010753
0.1885875314	0.2177419355	0.6051075269
0.1876095384	0.2180107527	0.6051075269
0.1861479580	0.2180107527	0.6061827957
0.1850867420	0.2182795699	0.6061827957
0.1844036132	0.2182795699	0.6064516129
0.1834291816	0.2182795699	0.6069892473
0.1833162010	0.2185483871	0.6069892473
0.1831744164	0.2185483871	0.6072580645
0.1807274818	0.2204301075	0.6072580645
0.1805992424	0.2204301075	0.6075268817
0.1800113916	0.2206989247	0.6075268817
0.1793877631	0.2206989247	0.6077956989
0.1792531759	0.2209677419	0.6077956989
0.1781488061	0.2209677419	0.6083333333
0.1774535030	0.2212365591	0.6083333333
0.1771181077	0.2212365591	0.6086021505
0.1770591140	0.2215053763	0.6086021505
0.1758276373	0.2215053763	0.6088709677
0.1750526726	0.2223118280	0.6088709677
0.1738955379	0.2223118280	0.6091397849
0.1733971238	0.2228494624	0.6091397849
0.1724811196	0.2228494624	0.6094086022
0.1721072197	0.2231182796	0.6094086022
0.1718395650	0.2231182796	0.6096774194
0.1709871441	0.2239247312	0.6096774194
0.1700710207	0.2239247312	0.6104838710
0.1698684245	0.2241935484	0.6104838710
0.1694454700	0.2241935484	0.6107526882
0.1693418771	0.2244623656	0.6107526882
0.1687858254	0.2244623656	0.6112903226
0.1686747372	0.2244623656	0.6118279570
0.1655564010	0.2244623656	0.6134408602
0.1650312096	0.2244623656	0.6139784946
0.1647353172	0.2244623656	0.6142473118
0.1647283882	0.2247311828	0.6142473118
0.1646371335	0.2247311828	0.6145161290
0.1639897972	0.2255376344	0.6145161290
0.1625379920	0.2255376344	0.6150537634
0.1623703688	0.2258064516	0.6150537634
0.1620078236	0.2258064516	0.6153225806
0.1616846919	0.2263440860	0.6153225806
0.1615895182	0.2263440860	0.6158602151
0.1612639576	0.2263440860	0.6161290323
0.1602730304	0.2266129032	0.6161290323
0.1550971270	0.2266129032	0.6188172043
0.1549719125	0.2268817204	0.6188172043
0.1511903703	0.2268817204	0.6212365591
0.1511361003	0.2271505376	0.6212365591
0.1505683959	0.2271505376	0.6215053763
0.1503611952	0.2274193548	0.6215053763
0.1500655413	0.2274193548	0.6217741935
0.1497603506	0.2276881720	0.6217741935
0.1477145851	0.2276881720	0.6225806452
0.1473951787	0.2282258065	0.6225806452
0.1471823603	0.2282258065	0.6228494624
0.1467723399	0.2287634409	0.6228494624
0.1461219937	0.2287634409	0.6231182796
0.1460618079	0.2290322581	0.6231182796
0.1419079751	0.2290322581	0.6247311828
0.1415407807	0.2293010753	0.6247311828
0.1411252022	0.2293010753	0.6250000000
0.1411082149	0.2295698925	0.6250000000
0.1402373612	0.2295698925	0.6252688172
0.1398820579	0.2298387097	0.6252688172
0.1360086203	0.2298387097	0.6268817204
0.1358339787	0.2306451613	0.6268817204
0.1350224316	0.2306451613	0.6274193548
0.1349425912	0.2309139785	0.6274193548
0.1345463842	0.2309139785	0.6279569892
0.1338234246	0.2311827957	0.6279569892
0.1327126622	0.2311827957	0.6293010753
0.1326570511	0.2314516129	0.6293010753
0.1319876611	0.2314516129	0.6298387097
0.1309921741	0.2322580645	0.6298387097
0.1309738308	0.2322580645	0.6301075269
0.1307014227	0.2322580645	0.6306451613
0.1292545646	0.2322580645	0.6319892473
0.1288924217	0.2325268817	0.6319892473
0.1286303103	0.2325268817	0.6325268817
0.1262741387	0.2336021505	0.6325268817
0.1260388792	0.2336021505	0.6327956989
0.1254307628	0.2341397849	0.6327956989
0.1237611473	0.2341397849	0.6333333333
0.1236588061	0.2344086022	0.6333333333
0.1235105619	0.2344086022	0.6336021505
0.1228182167	0.2346774194	0.6336021505
0.1224313453	0.2346774194	0.6338709677
0.1215036213	0.2354838710	0.6338709677
0.1211877465	0.2354838710	0.6346774194
0.1208107024	0.2357526882	0.6346774194
0.1206905767	0.2357526882	0.6352150538
0.1204729974	0.2360215054	0.6352150538
0.1202042550	0.2360215054	0.6354838710
0.1193138584	0.2365591398	0.6354838710
0.1184191927	0.2365591398	0.6360215054
0.1182083338	0.2368279570	0.6360215054
0.1180384830	0.2368279570	0.6365591398
0.1177193820	0.2368279570	0.6370967742
0.1175617725	0.2370967742	0.6370967742
0.1174452007	0.2370967742	0.6373655914
0.1167037785	0.2381720430	0.6373655914
0.1162258461	0.2381720430	0.6376344086
0.1158837005	0.2384408602	0.6376344086
0.1153072268	0.2384408602	0.6379032258
0.1151506677	0.2387096774	0.6379032258
0.1141162366	0.2387096774	0.6389784946
0.1138504446	0.2389784946	0.6389784946
0.1134986356	0.2389784946	0.6397849462
0.1127599254	0.2392473118	0.6397849462
0.1126692519	0.2392473118	0.6400537634
0.1117103398	0.2403225806	0.6400537634
0.1112828702	0.2403225806	0.6403225806
0.1103582978	0.2411290323	0.6403225806
0.1095037907	0.2411290323	0.6411290323
0.1088048220	0.2413978495	0.6411290323
0.1085595489	0.2413978495	0.6413978495
0.1080652773	0.2416666667	0.6413978495
0.1075893566	0.2416666667	0.6416666667
0.1074532494	0.2419354839	0.6416666667
0.1067357510	0.2419354839	0.6424731183
0.1065797359	0.2422043011	0.6424731183
0.1065154374	0.2422043011	0.6427419355
0.1060690358	0.2427419355	0.6427419355
0.1059676185	0.2427419355	0.6430107527
0.1049134880	0.2432795699	0.6430107527
0.1048776731	0.2432795699	0.6432795699
0.1042271331	0.2435483871	0.6432795699
0.1041583046	0.2435483871	0.6438172043
0.1041553840	0.2438172043	0.6438172043
0.1026541069	0.2438172043	0.6446236559
0.1026067883	0.2440860215	0.6446236559
0.1021136492	0.2440860215	0.6448924731
0.1020247415	0.2443548387	0.6448924731
0.1009406596	0.2443548387	0.6456989247
0.1008887216	0.2446236559	0.6456989247
0.1006788090	0.2446236559	0.6465053763
0.1001637578	0.2448924731	0.6465053763
0.0994751304	0.2448924731	0.6467741935
0.0991511717	0.2454301075	0.6467741935
0.0990360901	0.2454301075	0.6473118280
0.0985829532	0.2459677419	0.6473118280
0.0977620780	0.2459677419	0.6475806452
0.0975875258	0.2462365591	0.6475806452
0.0967303514	0.2462365591	0.6494623656
0.0966829509	0.2465053763	0.6494623656
0.0963088125	0.2465053763	0.6500000000
0.0962850377	0.2467741935	0.6500000000
0.0958699286	0.2467741935	0.6502688172
0.0957120582	0.2470430108	0.6502688172
0.0956106335	0.2470430108	0.6505376344
0.0955878943	0.2473118280	0.6505376344
0.0955293551	0.2473118280	0.6508064516
0.0953442007	0.2475806452	0.6508064516
0.0951093808	0.2475806452	0.6510752688
0.0949201584	0.2481182796	0.6510752688
0.0948909223	0.2481182796	0.6513440860
0.0948542506	0.2483870968	0.6513440860
0.0943629667	0.2483870968	0.6516129032
0.0933681875	0.2491935484	0.6516129032
0.0932544023	0.2491935484	0.6521505376
0.0931132510	0.2494623656	0.6521505376
0.0927486494	0.2494623656	0.6524193548
0.0926707014	0.2497311828	0.6524193548
0.0926034003	0.2497311828	0.6529569892
0.0924038216	0.2500000000	0.6529569892
0.0897202715	0.2500000000	0.6551075269
0.0893989429	0.2502688172	0.6551075269
0.0893982798	0.2502688172	0.6553763441
0.0889023468	0.2510752688	0.6553763441
0.0886812508	0.2510752688	0.6561827957
0.0881267413	0.2518817204	0.6561827957
0.0877179727	0.2518817204	0.6572580645
0.0871138722	0.2526881720	0.6572580645
0.0867813900	0.2526881720	0.6580645161
0.0867568254	0.2529569892	0.6580645161
0.0863712952	0.2529569892	0.6586021505
0.0859392881	0.2534946237	0.6586021505
0.0854019895	0.2534946237	0.6591397849
0.0850520954	0.2537634409	0.6591397849
0.0845340937	0.2537634409	0.6599462366
0.0844233409	0.2543010753	0.6599462366
0.0842264891	0.2543010753	0.6602150538
0.0830070451	0.2553763441	0.6602150538
0.0828241631	0.2553763441	0.6604838710
0.0827816501	0.2553763441	0.6610215054
0.0812966600	0.2553763441	0.6626344086
0.0808925629	0.2556451613	0.6626344086
0.0803045705	0.2556451613	0.6634408602
0.0801928267	0.2559139785	0.6634408602
0.0800185651	0.2559139785	0.6637096774
0.0799435675	0.2561827957	0.6637096774
0.0794657469	0.2561827957	0.6642473118
0.0789243430	0.2564516129	0.6642473118
0.0787578449	0.2564516129	0.6645161290
0.0783572569	0.2569892473	0.6645161290
0.0782332942	0.2569892473	0.6650537634
0.0781360865	0.2572580645	0.6650537634
0.0777175501	0.2572580645	0.6653225806
0.0773357674	0.2577956989	0.6653225806
0.0765633434	0.2577956989	0.6661290323
0.0764804482	0.2577956989	0.6666666667
0.0742633790	0.2577956989	0.6682795699
0.0741310790	0.2586021505	0.6682795699
0.0737900734	0.2586021505	0.6685483871
0.0736752898	0.2588709677	0.6685483871
0.0734701306	0.2588709677	0.6690860215
0.0727181584	0.2591397849	0.6690860215
0.0713486373	0.2591397849	0.6704301075
0.0713212639	0.2594086022	0.6704301075
0.0709796399	0.2594086022	0.6712365591
0.0706882104	0.2596774194	0.6712365591
0.0706806183	0.2596774194	0.6715053763
0.0703933313	0.2599462366	0.6715053763
0.0692963749	0.2599462366	0.6723118280
0.0678130910	0.2604838710	0.6723118280
0.0673459694	0.2604838710	0.6728494624
0.0672343597	0.2607526882	0.6728494624
0.0671327412	0.2607526882	0.6731182796
0.0668363124	0.2612903226	0.6731182796
0.0666259825	0.2612903226	0.6736559140
0.0662859008	0.2615591398	0.6736559140
0.0662110969	0.2615591398	0.6739247312
0.0660016984	0.2620967742	0.6739247312
0.0658815205	0.2620967742	0.6741935484
0.0658742711	0.2623655914	0.6741935484
0.0658570677	0.2623655914	0.6744623656
0.0654881448	0.2626344086	0.6744623656
0.0652373731	0.2626344086	0.6747311828
0.0650047883	0.2629032258	0.6747311828
0.0648125410	0.2629032258	0.6752688172
0.0645021349	0.2634408602	0.6752688172
0.0644918233	0.2634408602	0.6755376344
0.0643593371	0.2634408602	0.6760752688
0.0640335605	0.2637096774	0.6760752688
0.0631591976	0.2637096774	0.6771505376
0.0631026998	0.2639784946	0.6771505376
0.0628642142	0.2639784946	0.6776881720
0.0627097860	0.2645161290	0.6776881720
0.0620132089	0.2645161290	0.6779569892
0.0619358681	0.2647849462	0.6779569892
0.0616149344	0.2647849462	0.6784946237
0.0614962503	0.2647849462	0.6787634409
0.0610055029	0.2650537634	0.6787634409
0.0609721504	0.2650537634	0.6790322581
0.0608452708	0.2655913978	0.6790322581
0.0591065176	0.2655913978	0.6801075269
0.0590304323	0.2658602151	0.6801075269
0.0585859753	0.2658602151	0.6806451613
0.0585753135	0.2661290323	0.6806451613
0.0583924130	0.2661290323	0.6811827957
0.0581999868	0.2663978495	0.6811827957
0.0576135106	0.2663978495	0.6817204301
0.0574314147	0.2666666667	0.6817204301
0.0565390289	0.2666666667	0.6827956989
0.0553020239	0.2688172043	0.6827956989
0.0552314892	0.2688172043	0.6830645161
0.0551274382	0.2688172043	0.6836021505
0.0550351255	0.2690860215	0.6836021505
0.0549946427	0.2690860215	0.6838709677
0.0549914241	0.2693548387	0.6838709677
0.0544606447	0.2693548387	0.6844086022
0.0541003086	0.2696236559	0.6844086022
0.0538239330	0.2696236559	0.6849462366
0.0533750616	0.2698924731	0.6849462366
0.0528512672	0.2698924731	0.6865591398
0.0527522787	0.2701612903	0.6865591398
0.0527206175	0.2701612903	0.6868279570
0.0523234531	0.2706989247	0.6868279570
0.0516715012	0.2706989247	0.6881720430
0.0514441244	0.2709677419	0.6881720430
0.0504906885	0.2709677419	0.6903225806
0.0500400960	0.2712365591	0.6903225806
0.0490644351	0.2712365591	0.6919354839
0.0489732325	0.2717741935	0.6919354839
0.0489726812	0.2717741935	0.6922043011
0.0489066169	0.2717741935	0.6927419355
0.0485679619	0.2717741935	0.6935483871
0.0484386981	0.2720430108	0.6935483871
0.0481724180	0.2720430108	0.6943548387
0.0480716601	0.2725806452	0.6943548387
0.0476752818	0.2725806452	0.6948924731
0.0476685613	0.2728494624	0.6948924731
0.0469435565	0.2728494624	0.6965053763
0.0469430983	0.2731182796	0.6965053763
0.0468606055	0.2731182796	0.6967741935
0.0468284488	0.2733870968	0.6967741935
0.0466553681	0.2733870968	0.6970430108
0.0463736616	0.2741935484	0.6970430108
0.0463224463	0.2741935484	0.6975806452
0.0457559563	0.2747311828	0.6975806452
0.0456092656	0.2747311828	0.6978494624
0.0451093130	0.2747311828	0.6983870968
0.0449226834	0.2752688172	0.6983870968
0.0449157059	0.2752688172	0.6986559140
0.0448622741	0.2755376344	0.6986559140
0.0446182117	0.2755376344	0.6989247312
0.0445932373	0.2758064516	0.6989247312
0.0445564017	0.2758064516	0.6994623656
0.0442447625	0.2763440860	0.6994623656
0.0441861302	0.2763440860	0.6997311828
0.0439035259	0.2771505376	0.6997311828
0.0437352322	0.2771505376	0.7008064516
0.0436977223	0.2774193548	0.7008064516
0.0434326604	0.2774193548	0.7026881720
0.0432683490	0.2776881720	0.7026881720
0.0431867652	0.2776881720	0.7032258065
0.0431490466	0.2779569892	0.7032258065
0.0430157632	0.2779569892	0.7037634409
0.0429688729	0.2782258065	0.7037634409
0.0428091027	0.2782258065	0.7045698925
0.0426162370	0.2787634409	0.7045698925
0.0425055362	0.2787634409	0.7053763441
0.0424794257	0.2787634409	0.7059139785
0.0422165543	0.2787634409	0.7061827957
0.0421891473	0.2790322581	0.7061827957
0.0418423153	0.2790322581	0.7075268817
0.0418136194	0.2793010753	0.7075268817
0.0417514779	0.2793010753	0.7077956989
0.0417079553	0.2795698925	0.7077956989
0.0416957214	0.2795698925	0.7083333333
0.0415827222	0.2795698925	0.7088709677
0.0415392146	0.2798387097	0.7088709677
0.0410805829	0.2798387097	0.7102150538
0.0409556292	0.2801075269	0.7102150538
0.0406589955	0.2801075269	0.7110215054
0.0406046472	0.2803763441	0.7110215054
0.0404794551	0.2803763441	0.7112903226
0.0402584448	0.2814516129	0.7112903226
0.0402050018	0.2814516129	0.7123655914
0.0401275903	0.2817204301	0.7123655914
0.0400275923	0.2817204301	0.7126344086
0.0398907848	0.2819892473	0.7126344086
0.0397933200	0.2819892473	0.7129032258
0.0397193879	0.2822580645	0.7129032258
0.0396491885	0.2822580645	0.7131720430
0.0395494550	0.2825268817	0.7131720430
0.0392784588	0.2825268817	0.7145161290
0.0390548706	0.2830645161	0.7145161290
0.0388132408	0.2830645161	0.7166666667
0.0387815312	0.2833333333	0.7166666667
0.0387326702	0.2833333333	0.7172043011
0.0385162160	0.2844086022	0.7172043011
0.0384693407	0.2844086022	0.7177419355
0.0376859270	0.2854838710	0.7177419355
0.0375755727	0.2854838710	0.7182795699
0.0374666564	0.2854838710	0.7188172043
0.0373079069	0.2860215054	0.7188172043
0.0372512527	0.2860215054	0.7193548387
0.0371396989	0.2862903226	0.7193548387
0.0370090716	0.2862903226	0.7198924731
0.0370039493	0.2865591398	0.7198924731
0.0367964283	0.2865591398	0.7204301075
0.0367301516	0.2868279570	0.7204301075
0.0362841561	0.2868279570	0.7225806452
0.0360669643	0.2873655914	0.7225806452
0.0360485837	0.2873655914	0.7228494624
0.0360453017	0.2876344086	0.7228494624
0.0358931199	0.2876344086	0.7236559140
0.0354508758	0.2881720430	0.7236559140
0.0350774825	0.2881720430	0.7250000000
0.0349445157	0.2884408602	0.7250000000
0.0348987654	0.2884408602	0.7252688172
0.0348706059	0.2887096774	0.7252688172
0.0348576121	0.2887096774	0.7255376344
0.0348428786	0.2887096774	0.7260752688
0.0347371921	0.2887096774	0.7263440860
0.0345203131	0.2895161290	0.7263440860
0.0344489329	0.2895161290	0.7266129032
0.0343867131	0.2897849462	0.7266129032
0.0340651907	0.2897849462	0.7274193548
0.0340462103	0.2900537634	0.7274193548
0.0338992737	0.2900537634	0.7282258065
0.0338066109	0.2903225806	0.7282258065
0.0334694497	0.2903225806	0.7298387097
0.0333413258	0.2903225806	0.7303763441
0.0332060754	0.2911290323	0.7303763441
0.0331093036	0.2911290323	0.7306451613
0.0330046155	0.2919354839	0.7306451613
0.0325281247	0.2919354839	0.7327956989
0.0323709771	0.2924731183	0.7327956989
0.0322693996	0.2924731183	0.7336021505
0.0321901478	0.2930107527	0.7336021505
0.0319827795	0.2930107527	0.7341397849
0.0317582861	0.2935483871	0.7341397849
0.0314696543	0.2935483871	0.7346774194
0.0312002879	0.2943548387	0.7346774194
0.0307614431	0.2943548387	0.7362903226
0.0307613090	0.2943548387	0.7368279570
0.0307400115	0.2943548387	0.7370967742
0.0307106767	0.2943548387	0.7376344086
0.0306401923	0.2951612903	0.7376344086
0.0305658747	0.2951612903	0.7384408602
0.0305646732	0.2954301075	0.7384408602
0.0304221474	0.2954301075	0.7389784946
0.0303051397	0.2959677419	0.7389784946
0.0302331895	0.2959677419	0.7395161290
0.0301654972	0.2962365591	0.7395161290
0.0301010404	0.2962365591	0.7400537634
0.0300151519	0.2965053763	0.7400537634
0.0299947318	0.2965053763	0.7403225806
0.0296236835	0.2967741935	0.7403225806
0.0296093281	0.2967741935	0.7408602151
0.0295527503	0.2970430108	0.7408602151
0.0290085338	0.2970430108	0.7422043011
0.0289928578	0.2973118280	0.7422043011
0.0287871249	0.2973118280	0.7430107527
0.0285633896	0.2981182796	0.7430107527
0.0284654666	0.2981182796	0.7435483871
0.0284087248	0.2983870968	0.7435483871
0.0282871611	0.2983870968	0.7443548387
0.0281881485	0.2986559140	0.7443548387
0.0281840991	0.2986559140	0.7446236559
0.0281644892	0.2989247312	0.7446236559
0.0281018522	0.2989247312	0.7448924731
0.0280496497	0.2991935484	0.7448924731
0.0279991627	0.2991935484	0.7454301075
0.0279978644	0.2994623656	0.7454301075
0.0279621482	0.2994623656	0.7459677419
0.0276316553	0.3002688172	0.7459677419
0.0274562165	0.3002688172	0.7465053763
0.0274167657	0.3005376344	0.7465053763
0.0273970198	0.3005376344	0.7470430108
0.0271714330	0.3013440860	0.7470430108
0.0271016601	0.3013440860	0.7478494624
0.0270657055	0.3016129032	0.7478494624
0.0270510986	0.3016129032	0.7481182796
0.0269922819	0.3018817204	0.7481182796
0.0268980209	0.3018817204	0.7489247312
0.0268743616	0.3018817204	0.7494623656
0.0268175993	0.3018817204	0.7497311828
0.0267925095	0.3021505376	0.7497311828
0.0267909989	0.3021505376	0.7502688172
0.0267471336	0.3024193548	0.7502688172
0.0267253760	0.3024193548	0.7508064516
0.0267191082	0.3026881720	0.7508064516
0.0267173219	0.3026881720	0.7510752688
0.0266009942	0.3032258065	0.7510752688
0.0264835395	0.3032258065	0.7521505376
0.0264619496	0.3032258065	0.7526881720
0.0264392924	0.3034946237	0.7526881720
0.0261306781	0.3034946237	0.7537634409
0.0261302888	0.3037634409	0.7537634409
0.0259026531	0.3037634409	0.7543010753
0.0257370658	0.3045698925	0.7543010753
0.0257010423	0.3045698925	0.7545698925
0.0256745592	0.3051075269	0.7545698925
0.0256316420	0.3051075269	0.7551075269
0.0255924892	0.3053763441	0.7551075269
0.0254649296	0.3053763441	0.7559139785
0.0254462734	0.3056451613	0.7559139785
0.0254187081	0.3056451613	0.7561827957
0.0253948923	0.3056451613	0.7567204301
0.0253904257	0.3056451613	0.7572580645
0.0253526699	0.3059139785	0.7572580645
0.0252600722	0.3059139785	0.7583333333
0.0251298565	0.3061827957	0.7583333333
0.0250660516	0.3061827957	0.7586021505
0.0249029193	0.3067204301	0.7586021505
0.0248975307	0.3067204301	0.7588709677
0.0247996021	0.3069892473	0.7588709677
0.0247603934	0.3069892473	0.7594086022
0.0244910326	0.3080645161	0.7594086022
0.0244846866	0.3080645161	0.7596774194
0.0243986528	0.3088709677	0.7596774194
0.0243830010	0.3088709677	0.7599462366
0.0243327301	0.3091397849	0.7599462366
0.0242153499	0.3091397849	0.7602150538
0.0240102541	0.3099462366	0.7602150538
0.0240066163	0.3099462366	0.7604838710
0.0239857845	0.3102150538	0.7604838710
0.0239708927	0.3102150538	0.7607526882
0.0239632409	0.3104838710	0.7607526882
0.0239497330	0.3104838710	0.7610215054
0.0239213184	0.3112903226	0.7610215054
0.0239177719	0.3112903226	0.7612903226
0.0237772223	0.3120967742	0.7612903226
0.0236454140	0.3120967742	0.7623655914
0.0236213282	0.3123655914	0.7623655914
0.0236194488	0.3123655914	0.7626344086
0.0235928521	0.3126344086	0.7626344086
0.0235583950	0.3126344086	0.7629032258
0.0233847219	0.3134408602	0.7629032258
0.0231569745	0.3134408602	0.7637096774
0.0230405107	0.3139784946	0.7637096774
0.0229855217	0.3139784946	0.7639784946
0.0228689834	0.3145161290	0.7639784946
0.0228287559	0.3145161290	0.7645161290
0.0228274800	0.3147849462	0.7645161290
0.0226677731	0.3147849462	0.7650537634
0.0226494037	0.3150537634	0.7650537634
0.0225555506	0.3150537634	0.7658602151
0.0225080512	0.3153225806	0.7658602151
0.0224472322	0.3153225806	0.7661290323
0.0223474596	0.3158602151	0.7661290323
0.0222555492	0.3158602151	0.7669354839
0.0218564961	0.3169354839	0.7669354839
0.0217582472	0.3169354839	0.7672043011
0.0217563193	0.3172043011	0.7672043011
0.0215930827	0.3172043011	0.7685483871
0.0215620752	0.3174731183	0.7685483871
0.0214562900	0.3174731183	0.7688172043
0.0213158075	0.3182795699	0.7688172043
0.0212997794	0.3182795699	0.7690860215
0.0212655012	0.3182795699	0.7696236559
0.0212547556	0.3185483871	0.7696236559
0.0212526433	0.3185483871	0.7701612903
0.0212289803	0.3190860215	0.7701612903
0.0211393014	0.3190860215	0.7706989247
0.0210890397	0.3193548387	0.7706989247
0.0210562050	0.3193548387	0.7709677419
0.0210058223	0.3196236559	0.7709677419
0.0209535211	0.3196236559	0.7712365591
0.0207293350	0.3212365591	0.7712365591
0.0207070075	0.3212365591	0.7715053763
0.0206618700	0.3217741935	0.7715053763
0.0204340275	0.3217741935	0.7725806452
0.0204251334	0.3220430108	0.7725806452
0.0202702954	0.3220430108	0.7744623656
0.0202210080	0.3223118280	0.7744623656
0.0202118270	0.3223118280	0.7747311828
0.0201629512	0.3225806452	0.7747311828
0.0200429168	0.3225806452	0.7755376344
0.0199276339	0.3228494624	0.7755376344
0.0198443700	0.3233870968	0.7755376344
0.0198122766	0.3233870968	0.7758064516
0.0198073518	0.3239247312	0.7758064516
0.0197744202	0.3239247312	0.7763440860
0.0197582524	0.3241935484	0.7763440860
0.0196864642	0.3241935484	0.7766129032
0.0196549445	0.3244623656	0.7766129032
0.0195183903	0.3244623656	0.7774193548
0.0194495302	0.3247311828	0.7774193548
0.0194309689	0.3247311828	0.7779569892
0.0193166081	0.3250000000	0.7779569892
0.0192826092	0.3250000000	0.7782258065
0.0192748290	0.3252688172	0.7782258065
0.0192540810	0.3252688172	0.7784946237
0.0190232713	0.3260752688	0.7784946237
0.0190027449	0.3260752688	0.7787634409
0.0189961866	0.3263440860	0.7787634409
0.0187530052	0.3263440860	0.7801075269
0.0186874941	0.3266129032	0.7801075269
0.0186004341	0.3266129032	0.7803763441
0.0185448676	0.3271505376	0.7803763441
0.0184793342	0.3271505376	0.7809139785
0.0184604451	0.3274193548	0.7809139785
0.0184509270	0.3274193548	0.7811827957
0.0183611233	0.3282258065	0.7811827957
0.0182888024	0.3282258065	0.7814516129
0.0181867592	0.3293010753	0.7814516129
0.0180485360	0.3293010753	0.7825268817
0.0180460587	0.3295698925	0.7825268817
0.0179833136	0.3295698925	0.7830645161
0.0179777816	0.3298387097	0.7830645161
0.0179618280	0.3298387097	0.7836021505
0.0179437511	0.3301075269	0.7836021505
0.0179316811	0.3301075269	0.7838709677
0.0179017354	0.3303763441	0.7838709677
0.0177445579	0.3303763441	0.7857526882
0.0177400298	0.3306451613	0.7857526882
0.0176525488	0.3306451613	0.7865591398
0.0176168699	0.3311827957	0.7865591398
0.0175676234	0.3311827957	0.7870967742
0.0175604150	0.3311827957	0.7876344086
0.0175541230	0.3311827957	0.7881720430
0.0174314883	0.3327956989	0.7881720430
0.0174157005	0.3327956989	0.7884408602
0.0173557941	0.3336021505	0.7884408602
0.0173455104	0.3336021505	0.7887096774
0.0173414871	0.3338709677	0.7887096774
0.0173378233	0.3338709677	0.7889784946
0.0173340049	0.3341397849	0.7889784946
0.0173095744	0.3341397849	0.7892473118
0.0172452908	0.3352150538	0.7892473118
0.0172432065	0.3352150538	0.7895161290
0.0172380600	0.3352150538	0.7900537634
0.0171535406	0.3357526882	0.7900537634
0.0171318091	0.3357526882	0.7903225806
0.0171258524	0.3360215054	0.7903225806
0.0170686375	0.3360215054	0.7913978495
0.0170038305	0.3360215054	0.7919354839
0.0169467069	0.3368279570	0.7919354839
0.0168435946	0.3368279570	0.7927419355
0.0167928413	0.3370967742	0.7927419355
0.0167013593	0.3370967742	0.7946236559
0.0166931003	0.3373655914	0.7946236559
0.0166335236	0.3373655914	0.7951612903
0.0166218523	0.3379032258	0.7951612903
0.0165764801	0.3379032258	0.7962365591
0.0165144168	0.3384408602	0.7962365591
0.0164805986	0.3384408602	0.7965053763
0.0164463855	0.3389784946	0.7965053763
0.0164119285	0.3389784946	0.7967741935
0.0164089259	0.3389784946	0.7973118280
0.0162573848	0.3400537634	0.7973118280
0.0161921270	0.3400537634	0.7989247312
0.0161915123	0.3403225806	0.7989247312
0.0159500483	0.3403225806	0.8002688172
0.0159209762	0.3405913978	0.8002688172
0.0158540793	0.3405913978	0.8010752688
0.0157827679	0.3413978495	0.8010752688
0.0157537889	0.3413978495	0.8016129032
0.0157013498	0.3422043011	0.8016129032
0.0156540796	0.3422043011	0.8026881720
0.0156292710	0.3427419355	0.8026881720
0.0155957369	0.3427419355	0.8032258065
0.0155534493	0.3430107527	0.8032258065
0.0155502018	0.3430107527	0.8037634409
0.0155440355	0.3432795699	0.8037634409
0.0155142257	0.3432795699	0.8045698925
0.0155069809	0.3435483871	0.8045698925
0.0154540744	0.3435483871	0.8051075269
0.0154391583	0.3438172043	0.8051075269
0.0154206054	0.3438172043	0.8056451613
0.0154176960	0.3440860215	0.8056451613
0.0154153854	0.3440860215	0.8059139785
0.0153697357	0.3451612903	0.8059139785
0.0153676365	0.3451612903	0.8061827957
0.0153353876	0.3454301075	0.8061827957
0.0153271165	0.3454301075	0.8064516129
0.0153005850	0.3459677419	0.8064516129
0.0152834877	0.3459677419	0.8069892473
0.0152722327	0.3465053763	0.8069892473
0.0152293369	0.3465053763	0.8075268817
0.0151994796	0.3467741935	0.8075268817
0.0151920943	0.3467741935	0.8077956989
0.0151837282	0.3470430108	0.8077956989
0.0151794935	0.3470430108	0.8083333333
0.0151762376	0.3473118280	0.8083333333
0.0151611697	0.3473118280	0.8088709677
0.0151399123	0.3475806452	0.8088709677
0.0151107740	0.3475806452	0.8096774194
0.0150736757	0.3481182796	0.8096774194
0.0150679573	0.3481182796	0.8102150538
0.0150342807	0.3486559140	0.8102150538
0.0150051611	0.3486559140	0.8104838710
0.0150030460	0.3491935484	0.8104838710
0.0150010101	0.3491935484	0.8107526882
0.0149808023	0.3497311828	0.8107526882
0.0149606699	0.3497311828	0.8120967742
0.0149373375	0.3502688172	0.8120967742
0.0149348751	0.3502688172	0.8123655914
0.0148987053	0.3508064516	0.8123655914
0.0148671903	0.3508064516	0.8129032258
0.0148167172	0.3516129032	0.8129032258
0.0148123056	0.3521505376	0.8129032258
0.0148029421	0.3526881720	0.8129032258
0.0146148391	0.3526881720	0.8139784946
0.0146123124	0.3529569892	0.8139784946
0.0146020381	0.3529569892	0.8142473118
0.0145712700	0.3532258065	0.8142473118
0.0145653421	0.3532258065	0.8145161290
0.0145423766	0.3534946237	0.8145161290
0.0145371435	0.3534946237	0.8147849462
0.0145213306	0.3537634409	0.8147849462
0.0145002604	0.3537634409	0.8153225806
0.0144928768	0.3540322581	0.8153225806
0.0144782756	0.3540322581	0.8155913978
0.0144640747	0.3543010753	0.8155913978
0.0144614112	0.3543010753	0.8158602151
0.0144612761	0.3545698925	0.8158602151
0.0144094862	0.3545698925	0.8174731183
0.0143475737	0.3564516129	0.8174731183
0.0142992763	0.3564516129	0.8177419355
0.0142821819	0.3567204301	0.8177419355
0.0142704388	0.3567204301	0.8180107527
0.0142463390	0.3569892473	0.8180107527
0.0142305773	0.3569892473	0.8182795699
0.0141857499	0.3572580645	0.8182795699
0.0141688297	0.3572580645	0.8188172043
0.0141531713	0.3577956989	0.8188172043
0.0141213574	0.3577956989	0.8190860215
0.0141195403	0.3580645161	0.8190860215
0.0141120469	0.3580645161	0.8198924731
0.0140584782	0.3583333333	0.8198924731
0.0140487785	0.3583333333	0.8201612903
0.0140270321	0.3586021505	0.8201612903
0.0139482459	0.3586021505	0.8215053763
0.0139131304	0.3586021505	0.8220430108
0.0139007503	0.3591397849	0.8220430108
0.0138939554	0.3591397849	0.8223118280
0.0138621097	0.3596774194	0.8223118280
0.0138576776	0.3596774194	0.8228494624
0.0138573069	0.3596774194	0.8231182796
0.0138553651	0.3599462366	0.8231182796
0.0138513641	0.3599462366	0.8233870968
0.0138347661	0.3602150538	0.8233870968
0.0138021447	0.3602150538	0.8236559140
0.0137674324	0.3607526882	0.8236559140
0.0137610938	0.3607526882	0.8241935484
0.0137542309	0.3610215054	0.8241935484
0.0137143005	0.3610215054	0.8252688172
0.0136007788	0.3637096774	0.8252688172
0.0135975350	0.3637096774	0.8255376344
0.0135885458	0.3642473118	0.8255376344
0.0135758771	0.3642473118	0.8263440860
0.0134994956	0.3658602151	0.8263440860
0.0134790502	0.3658602151	0.8271505376
0.0134432353	0.3663978495	0.8271505376
0.0134144463	0.3663978495	0.8276881720
0.0134063084	0.3669354839	0.8276881720
0.0133981872	0.3669354839	0.8279569892
0.0133960824	0.3674731183	0.8279569892
0.0133854421	0.3674731183	0.8282258065
0.0133745326	0.3680107527	0.8282258065
0.0133624701	0.3680107527	0.8284946237
0.0133539112	0.3682795699	0.8284946237
0.0133506190	0.3682795699	0.8287634409
0.0133482944	0.3682795699	0.8293010753
0.0133420164	0.3682795699	0.8295698925
0.0133383255	0.3688172043	0.8295698925
0.0133283520	0.3690860215	0.8295698925
0.0133168185	0.3690860215	0.8298387097
0.0132692223	0.3696236559	0.8298387097
0.0132683311	0.3696236559	0.8301075269
0.0132567789	0.3701612903	0.8301075269
0.0131890988	0.3701612903	0.8311827957
0.0131867155	0.3704301075	0.8311827957
0.0131764570	0.3704301075	0.8314516129
0.0131488265	0.3715053763	0.8314516129
0.0131412745	0.3715053763	0.8317204301
0.0131152030	0.3720430108	0.8317204301
0.0131013971	0.3720430108	0.8319892473
0.0130976737	0.3723118280	0.8319892473
0.0130721629	0.3723118280	0.8325268817
0.0130469520	0.3733870968	0.8325268817
0.0130431764	0.3733870968	0.8327956989
0.0130392602	0.3736559140	0.8327956989
0.0130052399	0.3736559140	0.8333333333
0.0130003020	0.3741935484	0.8333333333
0.0129764741	0.3741935484	0.8341397849
0.0129423970	0.3755376344	0.8341397849
0.0129419519	0.3755376344	0.8344086022
0.0129389241	0.3760752688	0.8344086022
0.0129225887	0.3760752688	0.8346774194
0.0129212448	0.3760752688	0.8352150538
0.0129209841	0.3760752688	0.8354838710
0.0129070822	0.3768817204	0.8354838710
0.0129047502	0.3768817204	0.8357526882
0.0128998430	0.3771505376	0.8357526882
0.0128990719	0.3771505376	0.8360215054
0.0128752571	0.3782258065	0.8360215054
0.0128386980	0.3782258065	0.8373655914
0.0128377974	0.3784946237	0.8373655914
0.0128316358	0.3784946237	0.8376344086
0.0128270881	0.3790322581	0.8376344086
0.0128137982	0.3790322581	0.8381720430
0.0128109409	0.3795698925	0.8381720430
0.0127953971	0.3795698925	0.8389784946
0.0127903083	0.3798387097	0.8389784946
0.0127876960	0.3798387097	0.8392473118
0.0127766542	0.3803763441	0.8392473118
0.0127702253	0.3803763441	0.8395161290
0.0127670653	0.3806451613	0.8395161290
0.0127416067	0.3806451613	0.8400537634
0.0127141289	0.3811827957	0.8400537634
0.0126796616	0.3811827957	0.8408602151
0.0126664350	0.3811827957	0.8413978495
0.0126517611	0.3811827957	0.8422043011
0.0126499087	0.3814516129	0.8422043011
0.0126432702	0.3814516129	0.8424731183
0.0126419133	0.3817204301	0.8424731183
0.0126248179	0.3817204301	0.8430107527
0.0126156444	0.3825268817	0.8430107527
0.0126111191	0.3825268817	0.8435483871
0.0126061803	0.3827956989	0.8435483871
0.0125675285	0.3827956989	0.8443548387
0.0125668598	0.3830645161	0.8443548387
0.0125542507	0.3830645161	0.8448924731
0.0125504388	0.3836021505	0.8448924731
0.0125498064	0.3836021505	0.8451612903
0.0125443358	0.3841397849	0.8451612903
0.0125366421	0.3841397849	0.8456989247
0.0125364708	0.3844086022	0.8456989247
0.0125310179	0.3849462366	0.8456989247
0.0125263156	0.3852150538	0.8456989247
0.0125185093	0.3852150538	0.8459677419
0.0125157507	0.3854838710	0.8459677419
0.0125103593	0.3854838710	0.8465053763
0.0124945883	0.3862903226	0.8465053763
0.0124803521	0.3862903226	0.8473118280
0.0124589205	0.3870967742	0.8473118280
0.0124510722	0.3870967742	0.8475806452
0.0124410680	0.3879032258	0.8475806452
0.0124403536	0.3879032258	0.8478494624
0.0124293389	0.3881720430	0.8478494624
0.0124263484	0.3881720430	0.8481182796
0.0124163814	0.3884408602	0.8481182796
0.0124004921	0.3884408602	0.8486559140
0.0123966681	0.3887096774	0.8486559140
0.0123849800	0.3887096774	0.8489247312
0.0123815797	0.3889784946	0.8489247312
0.0123783387	0.3889784946	0.8491935484
0.0123727378	0.3892473118	0.8491935484
0.0123630520	0.3892473118	0.8497311828
0.0123514934	0.3903225806	0.8497311828
0.0123458011	0.3903225806	0.8500000000
0.0123322485	0.3905913978	0.8500000000
0.0123237036	0.3905913978	0.8508064516
0.0123165017	0.3905913978	0.8513440860
0.0123088770	0.3908602151	0.8513440860
0.0123074735	0.3908602151	0.8516129032
0.0123067722	0.3911290323	0.8516129032
0.0122980699	0.3911290323	0.8518817204
0.0122932289	0.3913978495	0.8518817204
0.0122613320	0.3913978495	0.8529569892
0.0122537930	0.3916666667	0.8529569892
0.0122304987	0.3916666667	0.8540322581
0.0121996710	0.3930107527	0.8540322581
0.0121931108	0.3930107527	0.8548387097
0.0121765519	0.3935483871	0.8548387097
0.0121755889	0.3935483871	0.8551075269
0.0121717239	0.3938172043	0.8551075269
0.0121576060	0.3938172043	0.8556451613
0.0121535286	0.3938172043	0.8559139785
0.0121296337	0.3943548387	0.8559139785
0.0121186217	0.3943548387	0.8569892473
0.0121169323	0.3943548387	0.8575268817
0.0121144271	0.3946236559	0.8575268817
0.0121121509	0.3946236559	0.8580645161
0.0121027511	0.3951612903	0.8580645161
0.0121023068	0.3951612903	0.8583333333
0.0120991543	0.3951612903	0.8588709677
0.0120982202	0.3954301075	0.8588709677
0.0120526841	0.3954301075	0.8604838710
0.0120331552	0.3956989247	0.8604838710
0.0120180752	0.3956989247	0.8615591398
0.0119960373	0.3965053763	0.8615591398
0.0119900303	0.3965053763	0.8618279570
0.0119864717	0.3967741935	0.8618279570
0.0119804032	0.3967741935	0.8623655914
0.0119633973	0.3973118280	0.8623655914
0.0119614191	0.3973118280	0.8626344086
0.0118247997	0.4010752688	0.8626344086
0.0118196849	0.4010752688	0.8629032258
0.0118163265	0.4013440860	0.8629032258
0.0118072769	0.4013440860	0.8645161290
0.0117979832	0.4018817204	0.8645161290
0.0117493616	0.4018817204	0.8661290323
0.0117437094	0.4024193548	0.8661290323
0.0117435819	0.4024193548	0.8663978495
0.0117320931	0.4032258065	0.8663978495
0.0117184287	0.4032258065	0.8672043011
0.0117099117	0.4034946237	0.8672043011
0.0117072854	0.4034946237	0.8674731183
0.0116901444	0.4043010753	0.8674731183
0.0116840750	0.4043010753	0.8682795699
0.0116623882	0.4048387097	0.8682795699
0.0116472952	0.4048387097	0.8690860215
0.0116450284	0.4051075269	0.8690860215
0.0116388062	0.4051075269	0.8693548387
0.0116373422	0.4053763441	0.8693548387
0.0116364425	0.4053763441	0.8696236559
0.0116318585	0.4053763441	0.8701612903
0.0116027305	0.4053763441	0.8709677419
0.0115793487	0.4056451613	0.8709677419
0.0115687065	0.4056451613	0.8717741935
0.0115543688	0.4059139785	0.8717741935
0.0115499692	0.4059139785	0.8720430108
0.0115396744	0.4075268817	0.8720430108
0.0115381517	0.4075268817	0.8723118280
0.0115328068	0.4080645161	0.8723118280
0.0115237981	0.4080645161	0.8731182796
0.0115108946	0.4086021505	0.8731182796
0.0114759235	0.4086021505	0.8739247312
0.0114755081	0.4086021505	0.8744623656
0.0114462869	0.4086021505	0.8755376344
0.0113980584	0.4096774194	0.8755376344
0.0113895675	0.4096774194	0.8763440860
0.0113877263	0.4096774194	0.8768817204
0.0113870334	0.4096774194	0.8771505376
0.0113352742	0.4110215054	0.8771505376
0.0113117546	0.4110215054	0.8776881720
0.0112901758	0.4126344086	0.8776881720
0.0112901600	0.4126344086	0.8779569892
0.0112899793	0.4129032258	0.8779569892
0.0112720933	0.4129032258	0.8787634409
0.0112633063	0.4131720430	0.8787634409
0.0112621216	0.4131720430	0.8790322581
0.0112383114	0.4145161290	0.8790322581
0.0112377452	0.4145161290	0.8793010753
0.0112063223	0.4150537634	0.8793010753
0.0111758597	0.4150537634	0.8801075269
0.0111612575	0.4155913978	0.8801075269
0.0111570535	0.4155913978	0.8803763441
0.0111404201	0.4158602151	0.8803763441
0.0111099314	0.4158602151	0.8819892473
0.0110571021	0.4169354839	0.8819892473
0.0110493768	0.4169354839	0.8822580645
0.0110475281	0.4172043011	0.8822580645
0.0110283308	0.4172043011	0.8827956989
0.0110145733	0.4177419355	0.8827956989
0.0109912809	0.4177419355	0.8833333333
0.0109683359	0.4185483871	0.8833333333
0.0109426212	0.4185483871	0.8838709677
0.0109416144	0.4188172043	0.8838709677
0.0109191602	0.4188172043	0.8844086022
0.0109148091	0.4190860215	0.8844086022
0.0109015154	0.4190860215	0.8846774194
0.0109010730	0.4193548387	0.8846774194
0.0108850645	0.4193548387	0.8849462366
0.0108685708	0.4196236559	0.8849462366
0.0108650336	0.4196236559	0.8852150538
0.0108530233	0.4201612903	0.8852150538
0.0108379899	0.4201612903	0.8857526882
0.0108085535	0.4212365591	0.8857526882
0.0108083803	0.4212365591	0.8860215054
0.0107795382	0.4223118280	0.8860215054
0.0107729295	0.4223118280	0.8862903226
0.0107653197	0.4231182796	0.8862903226
0.0107261576	0.4231182796	0.8868279570
0.0107150720	0.4239247312	0.8868279570
0.0107081141	0.4239247312	0.8873655914
0.0107073467	0.4241935484	0.8873655914
0.0106887948	0.4241935484	0.8879032258
0.0106563810	0.4255376344	0.8879032258
0.0106305070	0.4255376344	0.8884408602
0.0106128836	0.4255376344	0.8889784946
0.0105935344	0.4260752688	0.8889784946
0.0105842818	0.4260752688	0.8895161290
0.0105842026	0.4263440860	0.8895161290
0.0105723841	0.4263440860	0.8900537634
0.0105529679	0.4268817204	0.8900537634
0.0105282068	0.4268817204	0.8905913978
0.0105254799	0.4274193548	0.8905913978
0.0104769673	0.4274193548	0.8908602151
0.0104644485	0.4279569892	0.8908602151
0.0104533751	0.4279569892	0.8913978495
0.0103597352	0.4298387097	0.8913978495
0.0103523657	0.4298387097	0.8919354839
0.0103470078	0.4301075269	0.8919354839
0.0103387050	0.4301075269	0.8922043011
0.0103182634	0.4306451613	0.8922043011
0.0103145093	0.4306451613	0.8924731183
0.0103099449	0.4309139785	0.8924731183
0.0103001799	0.4309139785	0.8927419355
0.0102196457	0.4325268817	0.8927419355
0.0101964474	0.4325268817	0.8930107527
0.0101603596	0.4341397849	0.8930107527
0.0101482579	0.4341397849	0.8932795699
0.0101434598	0.4346774194	0.8932795699
0.0101266727	0.4346774194	0.8940860215
0.0101259463	0.4349462366	0.8940860215
0.0101106297	0.4349462366	0.8943548387
0.0101049095	0.4354838710	0.8943548387
0.0101018669	0.4354838710	0.8948924731
0.0100607667	0.4360215054	0.8948924731
0.0100485263	0.4360215054	0.8954301075
0.0099847205	0.4373655914	0.8954301075
0.0099799745	0.4373655914	0.8959677419
0.0099640908	0.4379032258	0.8959677419
0.0099482518	0.4379032258	0.8965053763
0.0099441335	0.4381720430	0.8965053763
0.0099349460	0.4381720430	0.8970430108
0.0099269012	0.4384408602	0.8970430108
0.0098925279	0.4384408602	0.8981182796
0.0098730056	0.4395161290	0.8981182796
0.0098643489	0.4395161290	0.8986559140
0.0098508699	0.4397849462	0.8986559140
0.0098389797	0.4397849462	0.8989247312
0.0098368945	0.4400537634	0.8989247312
0.0098214075	0.4400537634	0.8994623656
0.0098138014	0.4403225806	0.8994623656
0.0097793592	0.4403225806	0.9002688172
0.0097388811	0.4408602151	0.9002688172
0.0097360956	0.4408602151	0.9008064516
0.0097009065	0.4419354839	0.9008064516
0.0096654771	0.4419354839	0.9016129032
0.0096498756	0.4422043011	0.9016129032
0.0096299862	0.4422043011	0.9021505376
0.0096030012	0.4427419355	0.9021505376
0.0095325876	0.4427419355	0.9043010753
0.0095325243	0.4430107527	0.9043010753
0.0095165512	0.4430107527	0.9045698925
0.0095161190	0.4432795699	0.9045698925
0.0095054647	0.4432795699	0.9048387097
0.0095050111	0.4435483871	0.9048387097
0.0094971312	0.4435483871	0.9051075269
0.0094749313	0.4440860215	0.9051075269
0.0094676344	0.4440860215	0.9053763441
0.0094010103	0.4475806452	0.9053763441
0.0093705570	0.4475806452	0.9056451613
0.0093651358	0.4478494624	0.9056451613
0.0093313977	0.4478494624	0.9061827957
0.0093022315	0.4497311828	0.9061827957
0.0092806444	0.4497311828	0.9064516129
0.0092414180	0.4502688172	0.9064516129
0.0092295362	0.4502688172	0.9067204301
0.0092006158	0.4502688172	0.9072580645
0.0091628879	0.4502688172	0.9077956989
0.0091454843	0.4505376344	0.9077956989
0.0091024050	0.4505376344	0.9086021505
0.0090957405	0.4513440860	0.9086021505
0.0090878196	0.4513440860	0.9088709677
0.0090812091	0.4518817204	0.9088709677
0.0090754004	0.4518817204	0.9091397849
0.0090691894	0.4521505376	0.9091397849
0.0090123210	0.4521505376	0.9099462366
0.0089780390	0.4526881720	0.9099462366
0.0089738872	0.4526881720	0.9104838710
0.0089177405	0.4543010753	0.9104838710
0.0088515002	0.4543010753	0.9110215054
0.0088272821	0.4553763441	0.9110215054
0.0088249082	0.4553763441	0.9112903226
0.0088098021	0.4559139785	0.9112903226
0.0087874243	0.4559139785	0.9118279570
0.0087787639	0.4564516129	0.9118279570
0.0087693920	0.4564516129	0.9120967742
0.0086762570	0.4586021505	0.9120967742
0.0086399289	0.4586021505	0.9123655914
0.0086308671	0.4591397849	0.9123655914
0.0086117042	0.4591397849	0.9126344086
0.0085857334	0.4594086022	0.9126344086
0.0085466215	0.4594086022	0.9131720430
0.0085382573	0.4596774194	0.9131720430
0.0083624469	0.4596774194	0.9161290323
0.0083452826	0.4599462366	0.9161290323
0.0083175208	0.4599462366	0.9166666667
0.0083117215	0.4602150538	0.9166666667
0.0082781604	0.4602150538	0.9172043011
0.0082265064	0.4612903226	0.9172043011
0.0082229357	0.4612903226	0.9174731183
0.0081929378	0.4620967742	0.9174731183
0.0081691472	0.4620967742	0.9180107527
0.0081641870	0.4623655914	0.9180107527
0.0081640016	0.4623655914	0.9188172043
0.0080947215	0.4639784946	0.9188172043
0.0080917859	0.4639784946	0.9190860215
0.0080891373	0.4642473118	0.9190860215
0.0080416966	0.4642473118	0.9196236559
0.0080396840	0.4645161290	0.9196236559
0.0079750074	0.4645161290	0.9201612903
0.0079721399	0.4647849462	0.9201612903
0.0079638185	0.4647849462	0.9206989247
0.0079621831	0.4650537634	0.9206989247
0.0079035554	0.4650537634	0.9215053763
0.0079001607	0.4653225806	0.9215053763
0.0078834873	0.4653225806	0.9217741935
0.0078616515	0.4658602151	0.9217741935
0.0078487415	0.4658602151	0.9225806452
0.0078300526	0.4663978495	0.9225806452
0.0078228693	0.4663978495	0.9231182796
0.0078029423	0.4663978495	0.9233870968
0.0076874876	0.4674731183	0.9233870968
0.0076799975	0.4674731183	0.9236559140
0.0076434035	0.4680107527	0.9236559140
0.0075740293	0.4680107527	0.9244623656
0.0075704204	0.4682795699	0.9244623656
0.0075149760	0.4682795699	0.9250000000
0.0074811336	0.4693548387	0.9250000000
0.0074758884	0.4693548387	0.9252688172
0.0074683027	0.4696236559	0.9252688172
0.0074442425	0.4696236559	0.9263440860
0.0073481323	0.4709677419	0.9263440860
0.0072823460	0.4709677419	0.9268817204
0.0072605670	0.4712365591	0.9268817204
0.0071797199	0.4712365591	0.9274193548
0.0071671065	0.4720430108	0.9274193548
0.0071515427	0.4720430108	0.9279569892
0.0071361000	0.4728494624	0.9279569892
0.0071109915	0.4728494624	0.9284946237
0.0070737116	0.4744623656	0.9284946237
0.0070735877	0.4744623656	0.9287634409
0.0070423461	0.4750000000	0.9287634409
0.0069816248	0.4750000000	0.9298387097
0.0069466857	0.4755376344	0.9298387097
0.0069170883	0.4755376344	0.9301075269
0.0069078961	0.4760752688	0.9301075269
0.0068959733	0.4760752688	0.9303763441
0.0068723643	0.4763440860	0.9303763441
0.0068504154	0.4763440860	0.9309139785
0.0068009705	0.4768817204	0.9309139785
0.0067974348	0.4768817204	0.9311827957
0.0067447727	0.4774193548	0.9311827957
0.0067089964	0.4774193548	0.9317204301
0.0066967923	0.4774193548	0.9322580645
0.0065596430	0.4784946237	0.9322580645
0.0065045687	0.4784946237	0.9330645161
0.0064518028	0.4793010753	0.9330645161
0.0064308504	0.4793010753	0.9333333333
0.0064040553	0.4803763441	0.9333333333
0.0063141012	0.4803763441	0.9349462366
0.0063110534	0.4806451613	0.9349462366
0.0062988438	0.4806451613	0.9354838710
0.0062679453	0.4814516129	0.9354838710
0.0062308987	0.4814516129	0.9357526882
0.0061637759	0.4822580645	0.9357526882
0.0061451881	0.4822580645	0.9360215054
0.0061328383	0.4827956989	0.9360215054
0.0061318730	0.4827956989	0.9362903226
0.0061143027	0.4833333333	0.9362903226
0.0061095869	0.4833333333	0.9365591398
0.0061074705	0.4836021505	0.9365591398
0.0061057056	0.4836021505	0.9368279570
0.0060350671	0.4841397849	0.9368279570
0.0059867539	0.4841397849	0.9376344086
0.0059686936	0.4846774194	0.9376344086
0.0059559541	0.4846774194	0.9384408602
0.0059374375	0.4852150538	0.9384408602
0.0059356536	0.4852150538	0.9387096774
0.0059178118	0.4860215054	0.9387096774
0.0059018098	0.4860215054	0.9389784946
0.0058878916	0.4865591398	0.9389784946
0.0058848192	0.4865591398	0.9395161290
0.0058825184	0.4870967742	0.9395161290
0.0058639124	0.4870967742	0.9397849462
0.0058607887	0.4873655914	0.9397849462
0.0058537750	0.4873655914	0.9400537634
0.0057387291	0.4884408602	0.9400537634
0.0057337251	0.4884408602	0.9405913978
0.0057055475	0.4889784946	0.9405913978
0.0056877430	0.4889784946	0.9408602151
0.0056718816	0.4897849462	0.9408602151
0.0056173699	0.4897849462	0.9413978495
0.0056093102	0.4900537634	0.9413978495
0.0056070364	0.4905913978	0.9413978495
0.0056046150	0.4908602151	0.9413978495
0.0055969693	0.4908602151	0.9416666667
0.0055250530	0.4924731183	0.9416666667
0.0055125118	0.4924731183	0.9419354839
0.0054915892	0.4932795699	0.9419354839
0.0054862066	0.4932795699	0.9422043011
0.0054523405	0.4946236559	0.9422043011
0.0053974208	0.4946236559	0.9430107527
0.0053687119	0.4954301075	0.9430107527
0.0053634713	0.4954301075	0.9432795699
0.0053580538	0.4956989247	0.9432795699
0.0053571463	0.4956989247	0.9435483871
0.0053334776	0.4970430108	0.9435483871
0.0053250855	0.4970430108	0.9438172043
0.0053071785	0.4975806452	0.9438172043
0.0052937185	0.4975806452	0.9440860215
0.0052877530	0.4981182796	0.9440860215
0.0052559311	0.4981182796	0.9448924731
0.0052520833	0.4983870968	0.9448924731
0.0052495231	0.4983870968	0.9451612903
0.0052027991	0.5000000000	0.9451612903
0.0051789116	0.5000000000	0.9454301075
0.0051759281	0.5002688172	0.9454301075
0.0051156413	0.5002688172	0.9467741935
0.0051152431	0.5005376344	0.9467741935
0.0050690016	0.5005376344	0.9473118280
0.0050386828	0.5010752688	0.9473118280
0.0050199903	0.5010752688	0.9475806452
0.0050124694	0.5013440860	0.9475806452
0.0050098207	0.5013440860	0.9478494624
0.0049873972	0.5021505376	0.9478494624
0.0049787015	0.5021505376	0.9481182796
0.0049651680	0.5026881720	0.9481182796
0.0049402444	0.5026881720	0.9486559140
0.0048819319	0.5034946237	0.9486559140
0.0048469640	0.5034946237	0.9489247312
0.0048298202	0.5045698925	0.9489247312
0.0047831787	0.5045698925	0.9500000000
0.0047779400	0.5048387097	0.9500000000
0.0047724834	0.5048387097	0.9502688172
0.0047562132	0.5048387097	0.9513440860
0.0047124275	0.5048387097	0.9521505376
0.0046843565	0.5061827957	0.9521505376
0.0046808915	0.5061827957	0.9524193548
0.0046502366	0.5069892473	0.9524193548
0.0046418216	0.5069892473	0.9529569892
0.0046144337	0.5080645161	0.9529569892
0.0045965463	0.5080645161	0.9534946237
0.0045848214	0.5091397849	0.9534946237
0.0045770612	0.5091397849	0.9537634409
0.0045372685	0.5112903226	0.9537634409
0.0045334431	0.5112903226	0.9540322581
0.0044986745	0.5123655914	0.9540322581
0.0044956217	0.5123655914	0.9545698925
0.0044659032	0.5131720430	0.9545698925
0.0044462685	0.5131720430	0.9548387097
0.0044326163	0.5134408602	0.9548387097
0.0044317809	0.5134408602	0.9551075269
0.0043741949	0.5145161290	0.9551075269
0.0043726480	0.5145161290	0.9553763441
0.0043385038	0.5153225806	0.9553763441
0.0043254481	0.5153225806	0.9561827957
0.0042751180	0.5163978495	0.9561827957
0.0042494852	0.5163978495	0.9567204301
0.0042363964	0.5166666667	0.9567204301
0.0042304643	0.5166666667	0.9569892473
0.0042296574	0.5169354839	0.9569892473
0.0042044972	0.5169354839	0.9577956989
0.0042022318	0.5172043011	0.9577956989
0.0041852319	0.5172043011	0.9580645161
0.0041554798	0.5182795699	0.9580645161
0.0041400385	0.5182795699	0.9586021505
0.0041322331	0.5188172043	0.9586021505
0.0041201082	0.5188172043	0.9594086022
0.0041095354	0.5190860215	0.9594086022
0.0041052829	0.5190860215	0.9596774194
0.0041035833	0.5193548387	0.9596774194
0.0040801391	0.5193548387	0.9599462366
0.0040721116	0.5196236559	0.9599462366
0.0040655341	0.5196236559	0.9602150538
0.0040451661	0.5198924731	0.9602150538
0.0040318556	0.5198924731	0.9604838710
0.0040251380	0.5201612903	0.9604838710
0.0040017259	0.5201612903	0.9607526882
0.0039866283	0.5204301075	0.9607526882
0.0039837076	0.5204301075	0.9610215054
0.0039682137	0.5209677419	0.9610215054
0.0039518434	0.5209677419	0.9612903226
0.0039073336	0.5225806452	0.9612903226
0.0038974131	0.5225806452	0.9615591398
0.0038709997	0.5233870968	0.9615591398
0.0038705932	0.5233870968	0.9618279570
0.0038575213	0.5239247312	0.9618279570
0.0038437247	0.5239247312	0.9623655914
0.0038426367	0.5241935484	0.9623655914
0.0038396064	0.5241935484	0.9626344086
0.0038367093	0.5244623656	0.9626344086
0.0038285516	0.5250000000	0.9626344086
0.0038026387	0.5263440860	0.9626344086
0.0037817620	0.5263440860	0.9634408602
0.0037525906	0.5279569892	0.9634408602
0.0037459971	0.5279569892	0.9637096774
0.0037286689	0.5284946237	0.9637096774
0.0037238379	0.5284946237	0.9642473118
0.0037144048	0.5293010753	0.9642473118
0.0037114788	0.5293010753	0.9645161290
0.0036978684	0.5301075269	0.9645161290
0.0036968973	0.5301075269	0.9647849462
0.0036739362	0.5317204301	0.9647849462
0.0036733481	0.5317204301	0.9650537634
0.0036698617	0.5319892473	0.9650537634
0.0036513973	0.5319892473	0.9655913978
0.0036347555	0.5330645161	0.9655913978
0.0036314998	0.5330645161	0.9661290323
0.0036182974	0.5333333333	0.9661290323
0.0036175048	0.5333333333	0.9663978495
0.0036084619	0.5338709677	0.9663978495
0.0035899130	0.5338709677	0.9669354839
0.0035777027	0.5341397849	0.9669354839
0.0035573887	0.5341397849	0.9677419355
0.0035293919	0.5360215054	0.9677419355
0.0035226133	0.5360215054	0.9680107527
0.0035212827	0.5362903226	0.9680107527
0.0035206920	0.5362903226	0.9682795699
0.0035027543	0.5368279570	0.9682795699
0.0034808100	0.5368279570	0.9685483871
0.0034711901	0.5376344086	0.9685483871
0.0034600415	0.5376344086	0.9693548387
0.0034224631	0.5387096774	0.9693548387
0.0034201236	0.5387096774	0.9696236559
0.0034134649	0.5392473118	0.9696236559
0.0034093196	0.5392473118	0.9698924731
0.0034041214	0.5395161290	0.9698924731
0.0034005628	0.5395161290	0.9701612903
0.0033988697	0.5397849462	0.9701612903
0.0033764327	0.5397849462	0.9706989247
0.0033735135	0.5400537634	0.9706989247
0.0033423651	0.5400537634	0.9709677419
0.0033084343	0.5408602151	0.9709677419
0.0032808476	0.5408602151	0.9712365591
0.0032365324	0.5416666667	0.9712365591
0.0032266746	0.5416666667	0.9717741935
0.0032257363	0.5419354839	0.9717741935
0.0032002954	0.5419354839	0.9723118280
0.0031871416	0.5422043011	0.9723118280
0.0031840270	0.5422043011	0.9728494624
0.0031242869	0.5438172043	0.9728494624
0.0031102591	0.5438172043	0.9731182796
0.0030917856	0.5443548387	0.9731182796
0.0030840058	0.5443548387	0.9733870968
0.0030692664	0.5448924731	0.9733870968
0.0030626669	0.5448924731	0.9736559140
0.0030573239	0.5454301075	0.9736559140
0.0030438562	0.5454301075	0.9739247312
0.0030353651	0.5459677419	0.9739247312
0.0030296105	0.5459677419	0.9744623656
0.0029890253	0.5481182796	0.9744623656
0.0029875266	0.5481182796	0.9747311828
0.0029750876	0.5483870968	0.9747311828
0.0029741940	0.5483870968	0.9750000000
0.0029617613	0.5494623656	0.9750000000
0.0029534709	0.5494623656	0.9755376344
0.0029502499	0.5500000000	0.9755376344
0.0029199617	0.5508064516	0.9755376344
0.0029116771	0.5508064516	0.9758064516
0.0028627247	0.5518817204	0.9758064516
0.0028538718	0.5518817204	0.9760752688
0.0028500028	0.5518817204	0.9768817204
0.0028075993	0.5529569892	0.9768817204
0.0027876918	0.5529569892	0.9776881720
0.0027453299	0.5540322581	0.9776881720
0.0027441566	0.5540322581	0.9779569892
0.0027316539	0.5548387097	0.9779569892
0.0027133038	0.5548387097	0.9782258065
0.0025876728	0.5591397849	0.9782258065
0.0025821540	0.5591397849	0.9784946237
0.0025778911	0.5596774194	0.9784946237
0.0025499067	0.5596774194	0.9790322581
0.0025458073	0.5599462366	0.9790322581
0.0025454827	0.5599462366	0.9793010753
0.0024896765	0.5612903226	0.9793010753
0.0024890087	0.5612903226	0.9795698925
0.0024012751	0.5642473118	0.9795698925
0.0023939232	0.5647849462	0.9795698925
0.0023762453	0.5647849462	0.9801075269
0.0023553888	0.5653225806	0.9801075269
0.0023517737	0.5653225806	0.9803763441
0.0023199641	0.5677419355	0.9803763441
0.0023144807	0.5677419355	0.9806451613
0.0023107105	0.5680107527	0.9806451613
0.0023047577	0.5680107527	0.9811827957
0.0022693260	0.5690860215	0.9811827957
0.0022639623	0.5690860215	0.9814516129
0.0022629222	0.5693548387	0.9814516129
0.0022531783	0.5693548387	0.9819892473
0.0022275373	0.5704301075	0.9819892473
0.0022103870	0.5704301075	0.9825268817
0.0022093293	0.5709677419	0.9825268817
0.0021634076	0.5725806452	0.9825268817
0.0021485465	0.5725806452	0.9830645161
0.0021419881	0.5728494624	0.9830645161
0.0021363471	0.5728494624	0.9833333333
0.0021234762	0.5733870968	0.9833333333
0.0021212921	0.5733870968	0.9836021505
0.0021210446	0.5736559140	0.9836021505
0.0021186711	0.5736559140	0.9838709677
0.0021165884	0.5739247312	0.9838709677
0.0021119046	0.5739247312	0.9844086022
0.0021059427	0.5744623656	0.9844086022
0.0021047015	0.5744623656	0.9846774194
0.0020925684	0.5747311828	0.9846774194
0.0020873444	0.5747311828	0.9849462366
0.0020712249	0.5750000000	0.9849462366
0.0020572981	0.5750000000	0.9852150538
0.0019967544	0.5768817204	0.9852150538
0.0019953696	0.5768817204	0.9854838710
0.0019693091	0.5774193548	0.9854838710
0.0019655358	0.5774193548	0.9857526882
0.0019584247	0.5779569892	0.9857526882
0.0019440850	0.5782258065	0.9857526882
0.0019401929	0.5782258065	0.9860215054
0.0019382529	0.5782258065	0.9865591398
0.0019321193	0.5782258065	0.9868279570
0.0018985982	0.5803763441	0.9868279570
0.0018953453	0.5803763441	0.9870967742
0.0018738938	0.5822580645	0.9870967742
0.0018694033	0.5822580645	0.9873655914
0.0018241283	0.5844086022	0.9873655914
0.0018202204	0.5844086022	0.9876344086
0.0017951004	0.5857526882	0.9876344086
0.0017906271	0.5857526882	0.9879032258
0.0017750002	0.5865591398	0.9879032258
0.0017722489	0.5865591398	0.9881720430
0.0016929810	0.5903225806	0.9881720430
0.0016820880	0.5908602151	0.9881720430
0.0016743890	0.5913978495	0.9881720430
0.0016615101	0.5913978495	0.9884408602
0.0015973611	0.5954301075	0.9884408602
0.0015957998	0.5954301075	0.9887096774
0.0015857711	0.5959677419	0.9887096774
0.0015754858	0.5959677419	0.9892473118
0.0015054682	0.6002688172	0.9892473118
0.0015037741	0.6002688172	0.9895161290
0.0014555778	0.6029569892	0.9895161290
0.0014536703	0.6029569892	0.9897849462
0.0014524477	0.6032258065	0.9897849462
0.0014510640	0.6032258065	0.9900537634
0.0014506328	0.6034946237	0.9900537634
0.0014468926	0.6034946237	0.9903225806
0.0014395118	0.6040322581	0.9903225806
0.0014369293	0.6040322581	0.9905913978
0.0014088034	0.6061827957	0.9905913978
0.0014083305	0.6061827957	0.9908602151
0.0014042325	0.6064516129	0.9908602151
0.0013937743	0.6064516129	0.9913978495
0.0013641858	0.6091397849	0.9913978495
0.0013549654	0.6091397849	0.9922043011
0.0013547667	0.6094086022	0.9922043011
0.0013498616	0.6094086022	0.9924731183
0.0013104504	0.6142473118	0.9924731183
0.0013096306	0.6142473118	0.9927419355
0.0012532658	0.6190860215	0.9927419355
0.0012526541	0.6190860215	0.9930107527
0.0012383602	0.6204301075	0.9930107527
0.0012352908	0.6204301075	0.9932795699
0.0012248619	0.6223118280	0.9932795699
0.0012244846	0.6228494624	0.9932795699
0.0012224370	0.6236559140	0.9932795699
0.0012179386	0.6236559140	0.9935483871
0.0011762640	0.6298387097	0.9935483871
0.0011756053	0.6298387097	0.9938172043
0.0011378570	0.6376344086	0.9938172043
0.0011363345	0.6376344086	0.9940860215
0.0011272599	0.6387096774	0.9940860215
0.0011249342	0.6392473118	0.9940860215
0.0010386285	0.6534946237	0.9940860215
0.0010372013	0.6534946237	0.9943548387
0.0010130646	0.6594086022	0.9943548387
0.0010127254	0.6594086022	0.9946236559
0.0009315073	0.6747311828	0.9946236559
0.0009305390	0.6747311828	0.9948924731
0.0009244706	0.6768817204	0.9948924731
0.0009239502	0.6768817204	0.9951612903
0.0009230250	0.6771505376	0.9951612903
0.0009225933	0.6771505376	0.9954301075
0.0008580891	0.6868279570	0.9954301075
0.0008556487	0.6868279570	0.9956989247
0.0008441069	0.6889784946	0.9956989247
0.0008403399	0.6889784946	0.9959677419
0.0007754432	0.7045698925	0.9959677419
0.0007730481	0.7045698925	0.9962365591
0.0007508891	0.7080645161	0.9962365591
0.0007505321	0.7086021505	0.9962365591
0.0007163190	0.7161290323	0.9962365591
0.0007161020	0.7161290323	0.9965053763
0.0006908610	0.7217741935	0.9965053763
0.0006888677	0.7217741935	0.9967741935
0.0006782202	0.7233870968	0.9967741935
0.0006779704	0.7233870968	0.9970430108
0.0006254093	0.7387096774	0.9970430108
0.0006252564	0.7392473118	0.9970430108
0.0006233075	0.7397849462	0.9970430108
0.0006200919	0.7397849462	0.9973118280
0.0005534661	0.7626344086	0.9973118280
0.0005531653	0.7626344086	0.9975806452
0.0005300569	0.7712365591	0.9975806452
0.0005294590	0.7717741935	0.9975806452
0.0005208508	0.7747311828	0.9975806452
0.0005188566	0.7747311828	0.9978494624
0.0005009056	0.7814516129	0.9978494624
0.0004982506	0.7814516129	0.9981182796
0.0004913339	0.7849462366	0.9981182796
0.0004888747	0.7854838710	0.9981182796
0.0004881819	0.7862903226	0.9981182796
0.0004863022	0.7862903226	0.9983870968
0.0004371969	0.8013440860	0.9983870968
0.0004368771	0.8013440860	0.9986559140
0.0004362394	0.8018817204	0.9986559140
0.0004360980	0.8024193548	0.9986559140
0.0004252091	0.8064516129	0.9986559140
0.0004239896	0.8064516129	0.9989247312
0.0004131542	0.8107526882	0.9989247312
0.0004128892	0.8107526882	0.9991935484
0.0004076493	0.8137096774	0.9991935484
0.0004074317	0.8137096774	0.9994623656
0.0003864722	0.8217741935	0.9994623656
0.0003844695	0.8217741935	0.9997311828
0.0003590137	0.8330645161	0.9997311828
0.0003587038	0.8330645161	1.0000000000
0.0003262292	0.8470430108	1.0000000000
0.0003261387	0.8475806452	1.0000000000
0.0003231794	0.8494623656	1.0000000000
0.0003226616	0.8500000000	1.0000000000
0.0002892356	0.8712365591	1.0000000000
0.0002891548	0.8717741935	1.0000000000
0.0002553767	0.8892473118	1.0000000000
0.0002548657	0.8903225806	1.0000000000
0.0002336942	0.9013440860	1.0000000000
0.0002336122	0.9018817204	1.0000000000
0.0000165752	0.9983870968	1.0000000000
0.0000157809	0.9989247312	1.0000000000
0.0000126154	1.0000000000	1.0000000000


==> newData/MatchingSiameseCNNDenseScore-SameObjects-ROCCurve.csv <==
threshold		fpr		tpr
0.8690989017	0.0000000000	0.0002803476
0.8676081896	0.0000000000	0.0423324923
0.8676072955	0.0002836879	0.0423324923
0.8675001264	0.0002836879	0.0451359686
0.8674968481	0.0002836879	0.0456966639
0.8670412898	0.0002836879	0.0625175217
0.8670269251	0.0002836879	0.0630782170
0.8651170135	0.0002836879	0.1028875806
0.8650748134	0.0002836879	0.1034482759
0.8591252565	0.0002836879	0.1267171292
0.8590252399	0.0005673759	0.1267171292
0.8581402302	0.0005673759	0.1275581721
0.8581352234	0.0008510638	0.1275581721
0.8567283154	0.0008510638	0.1314830390
0.8565742373	0.0011347518	0.1314830390
0.8565403223	0.0011347518	0.1317633866
0.8564015031	0.0014184397	0.1317633866
0.8561133742	0.0014184397	0.1323240819
0.8552660942	0.0028368794	0.1323240819
0.8551306725	0.0028368794	0.1326044295
0.8551222086	0.0031205674	0.1326044295
0.8548352718	0.0031205674	0.1328847771
0.8547272682	0.0034042553	0.1328847771
0.8546357751	0.0034042553	0.1334454724
0.8541319370	0.0039716312	0.1334454724
0.8540531993	0.0039716312	0.1337258200
0.8534615636	0.0053900709	0.1337258200
0.8534315228	0.0053900709	0.1340061676
0.8523652554	0.0068085106	0.1340061676
0.8516926765	0.0068085106	0.1348472105
0.8512499928	0.0079432624	0.1348472105
0.8512217999	0.0079432624	0.1351275582
0.8511427045	0.0082269504	0.1351275582
0.8506106138	0.0082269504	0.1359686011
0.8503519297	0.0085106383	0.1359686011
0.8503443599	0.0085106383	0.1362489487
0.8502860665	0.0090780142	0.1362489487
0.8500944376	0.0090780142	0.1370899916
0.8500088453	0.0093617021	0.1370899916
0.8498311639	0.0093617021	0.1384917297
0.8497955203	0.0096453901	0.1384917297
0.8497887254	0.0096453901	0.1387720774
0.8496797681	0.0102127660	0.1387720774
0.8490783572	0.0102127660	0.1410148584
0.8490703702	0.0104964539	0.1410148584
0.8489080667	0.0104964539	0.1415755537
0.8488794565	0.0107801418	0.1415755537
0.8488141894	0.0107801418	0.1418559013
0.8487553596	0.0110638298	0.1418559013
0.8486545086	0.0110638298	0.1424165966
0.8485308886	0.0116312057	0.1424165966
0.8483489156	0.0116312057	0.1429772918
0.8483365774	0.0119148936	0.1429772918
0.8483331203	0.0119148936	0.1432576395
0.8483068943	0.0121985816	0.1432576395
0.8479136229	0.0121985816	0.1452200729
0.8478607535	0.0124822695	0.1452200729
0.8472284675	0.0124822695	0.1491449397
0.8472234607	0.0127659574	0.1491449397
0.8463151455	0.0127659574	0.1567143258
0.8463113904	0.0130496454	0.1567143258
0.8463016748	0.0130496454	0.1569946734
0.8462563157	0.0133333333	0.1569946734
0.8450123072	0.0133333333	0.1662461452
0.8449777365	0.0136170213	0.1662461452
0.8449731469	0.0136170213	0.1668068405
0.8449723125	0.0139007092	0.1668068405
0.8449068069	0.0139007092	0.1670871881
0.8448323011	0.0144680851	0.1670871881
0.8439462781	0.0144680851	0.1757779647
0.8439381719	0.0147517730	0.1757779647
0.8438749313	0.0147517730	0.1763386599
0.8438697457	0.0150354610	0.1763386599
0.8436765075	0.0150354610	0.1774600505
0.8436594605	0.0153191489	0.1774600505
0.8413863778	0.0153191489	0.1970843846
0.8413634300	0.0153191489	0.1976450799
0.8412852287	0.0153191489	0.1990468181
0.8412374854	0.0156028369	0.1990468181
0.8410063982	0.0156028369	0.2004485562
0.8409689665	0.0158865248	0.2004485562
0.8392582536	0.0158865248	0.2080179422
0.8391729593	0.0161702128	0.2080179422
0.8390244246	0.0161702128	0.2094196804
0.8388462663	0.0167375887	0.2094196804
0.8378884196	0.0167375887	0.2139052425
0.8378184438	0.0170212766	0.2139052425
0.8374169469	0.0170212766	0.2158676759
0.8372726440	0.0173049645	0.2158676759
0.8367954493	0.0173049645	0.2186711522
0.8367500305	0.0175886525	0.2186711522
0.8293386698	0.0175886525	0.2388561817
0.8290854096	0.0178723404	0.2388561817
0.8212883472	0.0178723404	0.2562377348
0.8209643364	0.0181560284	0.2562377348
0.8203561306	0.0181560284	0.2570787777
0.8202914596	0.0184397163	0.2570787777
0.8198313117	0.0184397163	0.2596019064
0.8196602464	0.0187234043	0.2596019064
0.8192760944	0.0187234043	0.2618446874
0.8189806938	0.0190070922	0.2618446874
0.8182809353	0.0190070922	0.2626857303
0.8181875944	0.0192907801	0.2626857303
0.8177011609	0.0192907801	0.2640874685
0.8176986575	0.0195744681	0.2640874685
0.8173225522	0.0195744681	0.2646481637
0.8172079921	0.0198581560	0.2646481637
0.8139798045	0.0198581560	0.2677319877
0.8139625788	0.0201418440	0.2677319877
0.8137816191	0.0201418440	0.2682926829
0.8134538531	0.0204255319	0.2682926829
0.8125290871	0.0204255319	0.2694140735
0.8123705983	0.0207092199	0.2694140735
0.8118960261	0.0207092199	0.2699747687
0.8118702769	0.0209929078	0.2699747687
0.8114905953	0.0209929078	0.2702551163
0.8112524152	0.0212765957	0.2702551163
0.8061720729	0.0212765957	0.2736192879
0.8061481714	0.0215602837	0.2736192879
0.8060615659	0.0215602837	0.2741799832
0.8059144616	0.0218439716	0.2741799832
0.8041468263	0.0218439716	0.2753013737
0.8039674163	0.0221276596	0.2753013737
0.8032480478	0.0221276596	0.2761424166
0.8031800389	0.0224113475	0.2761424166
0.8007062078	0.0224113475	0.2803476311
0.8005840182	0.0226950355	0.2803476311
0.7997554541	0.0226950355	0.2814690216
0.7991998792	0.0232624113	0.2814690216
0.7981393933	0.0232624113	0.2825904121
0.7978618741	0.0235460993	0.2825904121
0.7882741690	0.0235460993	0.2918418839
0.7874851227	0.0238297872	0.2918418839
0.7868765593	0.0238297872	0.2924025792
0.7862836719	0.0241134752	0.2924025792
0.7849109769	0.0241134752	0.2940846650
0.7847341299	0.0243971631	0.2940846650
0.7845396399	0.0243971631	0.2943650126
0.7845067978	0.0246808511	0.2943650126
0.7835586667	0.0246808511	0.2960470984
0.7832697034	0.0252482270	0.2960470984
0.7812830806	0.0252482270	0.2982898795
0.7810463309	0.0255319149	0.2982898795
0.7779527903	0.0255319149	0.3002523129
0.7777908444	0.0258156028	0.3002523129
0.7761306763	0.0258156028	0.3010933558
0.7759835720	0.0260992908	0.3010933558
0.7753272057	0.0260992908	0.3022147463
0.7752032876	0.0263829787	0.3022147463
0.7696375847	0.0263829787	0.3069806560
0.7696080804	0.0266666667	0.3069806560
0.7689809799	0.0266666667	0.3075413513
0.7688554525	0.0269503546	0.3075413513
0.7682573795	0.0269503546	0.3083823942
0.7681236267	0.0272340426	0.3083823942
0.7671313286	0.0272340426	0.3092234371
0.7667188644	0.0275177305	0.3092234371
0.7641147375	0.0275177305	0.3111858705
0.7639558911	0.0280851064	0.3111858705
0.7617433071	0.0280851064	0.3139893468
0.7609245777	0.0283687943	0.3139893468
0.7602182031	0.0283687943	0.3156714326
0.7597333789	0.0289361702	0.3156714326
0.7590456605	0.0289361702	0.3165124755
0.7589849234	0.0292198582	0.3165124755
0.7586457729	0.0292198582	0.3170731707
0.7585553527	0.0295035461	0.3170731707
0.7547366619	0.0295035461	0.3223997757
0.7545947433	0.0297872340	0.3223997757
0.7539370060	0.0297872340	0.3232408186
0.7538233399	0.0300709220	0.3232408186
0.7537557483	0.0300709220	0.3235211662
0.7537109256	0.0303546099	0.3235211662
0.7535384297	0.0303546099	0.3254835997
0.7535223365	0.0306382979	0.3254835997
0.7534657121	0.0306382979	0.3266049902
0.7534509301	0.0309219858	0.3266049902
0.7533386946	0.0309219858	0.3294084665
0.7533162832	0.0314893617	0.3294084665
0.7531956434	0.0314893617	0.3316512475
0.7531811595	0.0317730496	0.3316512475
0.7531223297	0.0317730496	0.3324922904
0.7531094551	0.0320567376	0.3324922904
0.7530668974	0.0320567376	0.3338940286
0.7530577183	0.0326241135	0.3338940286
0.7529909611	0.0326241135	0.3364171573
0.7529854178	0.0329078014	0.3364171573
0.7529439330	0.0329078014	0.3378188954
0.7529257536	0.0331914894	0.3378188954
0.7528755069	0.0331914894	0.3395009812
0.7528406978	0.0334751773	0.3395009812
0.7528393269	0.0334751773	0.3397813288
0.7528383732	0.0337588652	0.3397813288
0.7527326941	0.0337588652	0.3434258481
0.7527233958	0.0340425532	0.3434258481
0.7527194619	0.0340425532	0.3439865433
0.7527135015	0.0343262411	0.3439865433
0.7526494861	0.0343262411	0.3453882815
0.7526470423	0.0346099291	0.3453882815
0.7526125908	0.0346099291	0.3467900196
0.7526111007	0.0348936170	0.3467900196
0.7524629831	0.0348936170	0.3532380151
0.7524448633	0.0354609929	0.3532380151
0.7523474693	0.0354609929	0.3560414914
0.7523463964	0.0357446809	0.3560414914
0.7522937059	0.0357446809	0.3585646201
0.7522897124	0.0360283688	0.3585646201
0.7521996498	0.0360283688	0.3610877488
0.7521909475	0.0363120567	0.3610877488
0.7521378994	0.0363120567	0.3630501822
0.7521279454	0.0365957447	0.3630501822
0.7521226406	0.0365957447	0.3633305299
0.7521080971	0.0368794326	0.3633305299
0.7520182133	0.0368794326	0.3672553967
0.7519840598	0.0371631206	0.3672553967
0.7518946528	0.0371631206	0.3694981777
0.7518896461	0.0374468085	0.3694981777
0.7518481612	0.0374468085	0.3700588730
0.7518479228	0.0377304965	0.3700588730
0.7518246174	0.0377304965	0.3703392206
0.7518177629	0.0380141844	0.3703392206
0.7517924309	0.0380141844	0.3708999159
0.7517854571	0.0382978723	0.3708999159
0.7517830729	0.0382978723	0.3711802635
0.7517758608	0.0388652482	0.3711802635
0.7517665625	0.0388652482	0.3717409588
0.7517526746	0.0391489362	0.3717409588
0.7516593933	0.0391489362	0.3737033922
0.7516377568	0.0394326241	0.3737033922
0.7514893413	0.0394326241	0.3776282590
0.7514846325	0.0397163121	0.3776282590
0.7514819503	0.0397163121	0.3779086067
0.7514812350	0.0400000000	0.3779086067
0.7514637709	0.0400000000	0.3784693019
0.7514520884	0.0402836879	0.3784693019
0.7514419556	0.0402836879	0.3790299972
0.7514372468	0.0405673759	0.3790299972
0.7513514161	0.0405673759	0.3829548640
0.7513497472	0.0408510638	0.3829548640
0.7513369322	0.0408510638	0.3835155593
0.7513202429	0.0414184397	0.3835155593
0.7513031960	0.0414184397	0.3840762546
0.7513001561	0.0414184397	0.3846369498
0.7512857914	0.0414184397	0.3849172974
0.7512812018	0.0417021277	0.3849172974
0.7512798905	0.0417021277	0.3851976451
0.7512755990	0.0419858156	0.3851976451
0.7512419224	0.0419858156	0.3865993832
0.7512350082	0.0422695035	0.3865993832
0.7512089610	0.0422695035	0.3877207738
0.7512032390	0.0425531915	0.3877207738
0.7511999607	0.0425531915	0.3880011214
0.7511850595	0.0428368794	0.3880011214
0.7511010766	0.0428368794	0.3894028595
0.7510927320	0.0431205674	0.3894028595
0.7510766387	0.0431205674	0.3899635548
0.7510578036	0.0436879433	0.3899635548
0.7510300875	0.0436879433	0.3908045977
0.7510036230	0.0439716312	0.3908045977
0.7509137988	0.0439716312	0.3924866835
0.7509027123	0.0442553191	0.3924866835
0.7508345842	0.0442553191	0.3944491169
0.7508293986	0.0445390071	0.3944491169
0.7507575154	0.0445390071	0.3975329408
0.7507402301	0.0451063830	0.3975329408
0.7507256269	0.0451063830	0.3986543314
0.7507213354	0.0453900709	0.3986543314
0.7506975532	0.0453900709	0.3994953743
0.7506946921	0.0456737589	0.3994953743
0.7506868243	0.0456737589	0.4000560695
0.7506842017	0.0462411348	0.4000560695
0.7506659031	0.0462411348	0.4006167648
0.7506498098	0.0465248227	0.4006167648
0.7505448461	0.0465248227	0.4028595458
0.7505415678	0.0468085106	0.4028595458
0.7505227923	0.0468085106	0.4037005887
0.7505139112	0.0470921986	0.4037005887
0.7504377961	0.0470921986	0.4048219793
0.7504258156	0.0476595745	0.4048219793
0.7503232360	0.0476595745	0.4098682366
0.7503147721	0.0479432624	0.4098682366
0.7502014041	0.0479432624	0.4109896271
0.7501501441	0.0493617021	0.4109896271
0.7501377463	0.0493617021	0.4115503224
0.7500858903	0.0496453901	0.4115503224
0.7498973012	0.0496453901	0.4154751892
0.7498945594	0.0499290780	0.4154751892
0.7498404384	0.0499290780	0.4174376227
0.7497991323	0.0502127660	0.4174376227
0.7497596145	0.0502127660	0.4194000561
0.7497590780	0.0504964539	0.4194000561
0.7494530082	0.0504964539	0.4264087468
0.7494229674	0.0507801418	0.4264087468
0.7493355870	0.0507801418	0.4283711803
0.7493180037	0.0510638298	0.4283711803
0.7492914796	0.0510638298	0.4292122232
0.7492648959	0.0516312057	0.4292122232
0.7492390871	0.0516312057	0.4300532660
0.7492369413	0.0519148936	0.4300532660
0.7491260767	0.0519148936	0.4322960471
0.7491162419	0.0521985816	0.4322960471
0.7491098046	0.0521985816	0.4328567424
0.7490835786	0.0527659574	0.4328567424
0.7490711808	0.0527659574	0.4331370900
0.7490448356	0.0530496454	0.4331370900
0.7490146756	0.0530496454	0.4339781329
0.7490139008	0.0533333333	0.4339781329
0.7489692569	0.0533333333	0.4367816092
0.7489670515	0.0536170213	0.4367816092
0.7489071488	0.0536170213	0.4387440426
0.7488901019	0.0539007092	0.4387440426
0.7488687038	0.0539007092	0.4395850855
0.7488632202	0.0541843972	0.4395850855
0.7488514781	0.0541843972	0.4398654331
0.7488386631	0.0544680851	0.4398654331
0.7487845421	0.0544680851	0.4412671713
0.7487616539	0.0547517730	0.4412671713
0.7486617565	0.0547517730	0.4435099523
0.7486568093	0.0553191489	0.4435099523
0.7486273646	0.0553191489	0.4446313429
0.7486272454	0.0556028369	0.4446313429
0.7486116290	0.0556028369	0.4454723858
0.7486099601	0.0558865248	0.4454723858
0.7484959364	0.0558865248	0.4502382955
0.7484952211	0.0561702128	0.4502382955
0.7484502792	0.0561702128	0.4519203813
0.7484499812	0.0564539007	0.4519203813
0.7483103275	0.0564539007	0.4547238576
0.7483028769	0.0567375887	0.4547238576
0.7482671738	0.0567375887	0.4572469863
0.7482621670	0.0570212766	0.4572469863
0.7482401133	0.0570212766	0.4575273339
0.7482159734	0.0575886525	0.4575273339
0.7482100725	0.0575886525	0.4583683768
0.7482079268	0.0578723404	0.4583683768
0.7482039332	0.0578723404	0.4586487244
0.7481773496	0.0584397163	0.4586487244
0.7481675744	0.0584397163	0.4589290720
0.7481601238	0.0587234043	0.4589290720
0.7481106520	0.0587234043	0.4600504626
0.7481052279	0.0590070922	0.4600504626
0.7479926944	0.0590070922	0.4622932436
0.7479905486	0.0592907801	0.4622932436
0.7479782701	0.0592907801	0.4625735913
0.7479744554	0.0598581560	0.4625735913
0.7479630709	0.0598581560	0.4628539389
0.7479404807	0.0601418440	0.4628539389
0.7479097843	0.0601418440	0.4636949818
0.7479073405	0.0601418440	0.4642556770
0.7478765249	0.0601418440	0.4653770676
0.7478705049	0.0607092199	0.4653770676
0.7478666902	0.0607092199	0.4656574152
0.7478169203	0.0607092199	0.4662181105
0.7478122711	0.0609929078	0.4662181105
0.7478111982	0.0609929078	0.4664984581
0.7477934361	0.0612765957	0.4667788057
0.7477330565	0.0612765957	0.4681805439
0.7477158904	0.0615602837	0.4681805439
0.7476594448	0.0615602837	0.4709840202
0.7476518750	0.0618439716	0.4709840202
0.7475986481	0.0618439716	0.4729464536
0.7475871444	0.0621276596	0.4729464536
0.7475689054	0.0621276596	0.4735071489
0.7475531697	0.0629787234	0.4735071489
0.7475447655	0.0629787234	0.4737874965
0.7475308180	0.0632624113	0.4737874965
0.7474972606	0.0632624113	0.4743481918
0.7474917173	0.0635460993	0.4743481918
0.7474591136	0.0635460993	0.4763106252
0.7474525571	0.0638297872	0.4763106252
0.7474015951	0.0638297872	0.4777123633
0.7473906279	0.0643971631	0.4777123633
0.7473779917	0.0643971631	0.4779927110
0.7473462820	0.0652482270	0.4779927110
0.7473040819	0.0652482270	0.4788337539
0.7472977042	0.0655319149	0.4788337539
0.7472870350	0.0655319149	0.4793944491
0.7471138239	0.0655319149	0.4824782731
0.7470977902	0.0658156028	0.4824782731
0.7470859885	0.0658156028	0.4827586207
0.7470799088	0.0660992908	0.4827586207
0.7470394969	0.0660992908	0.4838800112
0.7470362782	0.0663829787	0.4838800112
0.7468489408	0.0663829787	0.4883655733
0.7468333244	0.0666666667	0.4883655733
0.7468251586	0.0666666667	0.4889262686
0.7468045950	0.0669503546	0.4889262686
0.7467952967	0.0669503546	0.4894869638
0.7467936277	0.0672340426	0.4894869638
0.7467861176	0.0672340426	0.4903280067
0.7467823625	0.0675177305	0.4903280067
0.7467030287	0.0675177305	0.4936921783
0.7466931939	0.0678014184	0.4936921783
0.7466122508	0.0678014184	0.4956546117
0.7465910912	0.0680851064	0.4956546117
0.7465637922	0.0680851064	0.4967760022
0.7465538979	0.0683687943	0.4967760022
0.7465012074	0.0683687943	0.4978973928
0.7464832664	0.0686524823	0.4978973928
0.7464113832	0.0686524823	0.4987384357
0.7464007735	0.0689361702	0.4987384357
0.7463892698	0.0689361702	0.4992991309
0.7463851571	0.0692198582	0.4992991309
0.7462866306	0.0692198582	0.5018222596
0.7462794781	0.0695035461	0.5018222596
0.7462695241	0.0695035461	0.5021026072
0.7462564707	0.0697872340	0.5021026072
0.7462400198	0.0697872340	0.5029436501
0.7462193370	0.0703546099	0.5029436501
0.7460655570	0.0703546099	0.5068685170
0.7460580468	0.0706382979	0.5068685170
0.7459298968	0.0706382979	0.5107933838
0.7459295988	0.0709219858	0.5107933838
0.7458164692	0.0709219858	0.5116344267
0.7457958460	0.0712056738	0.5116344267
0.7452389002	0.0712056738	0.5239697225
0.7452065945	0.0717730496	0.5239697225
0.7452049851	0.0717730496	0.5242500701
0.7452013493	0.0720567376	0.5242500701
0.7451137304	0.0720567376	0.5267731988
0.7450864911	0.0729078014	0.5267731988
0.7450748086	0.0729078014	0.5270535464
0.7450679541	0.0731914894	0.5270535464
0.7449923754	0.0731914894	0.5292963274
0.7449703813	0.0734751773	0.5292963274
0.7449542880	0.0734751773	0.5295766751
0.7449434400	0.0737588652	0.5295766751
0.7449337244	0.0737588652	0.5298570227
0.7449122667	0.0740425532	0.5298570227
0.7448272109	0.0740425532	0.5320998038
0.7447300553	0.0743262411	0.5320998038
0.7446910143	0.0743262411	0.5326604990
0.7446871400	0.0746099291	0.5326604990
0.7446578741	0.0746099291	0.5332211943
0.7446506619	0.0748936170	0.5332211943
0.7445132732	0.0748936170	0.5357443230
0.7444652915	0.0754609929	0.5357443230
0.7443156838	0.0754609929	0.5388281469
0.7443049550	0.0757446809	0.5388281469
0.7442497015	0.0757446809	0.5393888422
0.7442425489	0.0760283688	0.5393888422
0.7442246079	0.0760283688	0.5396691898
0.7442131042	0.0765957447	0.5396691898
0.7441595793	0.0765957447	0.5402298851
0.7441591620	0.0768794326	0.5402298851
0.7441174984	0.0768794326	0.5416316232
0.7441173792	0.0771631206	0.5416316232
0.7441170216	0.0771631206	0.5419119708
0.7440985441	0.0774468085	0.5419119708
0.7440643907	0.0774468085	0.5424726661
0.7440581918	0.0777304965	0.5424726661
0.7440289259	0.0777304965	0.5433137090
0.7440205216	0.0780141844	0.5433137090
0.7439942956	0.0780141844	0.5444350995
0.7439862490	0.0782978723	0.5444350995
0.7438633442	0.0782978723	0.5469582282
0.7438046336	0.0785815603	0.5469582282
0.7436153889	0.0785815603	0.5497617045
0.7435662150	0.0791489362	0.5497617045
0.7434689999	0.0791489362	0.5511634427
0.7434538007	0.0794326241	0.5511634427
0.7433385253	0.0794326241	0.5542472666
0.7433359623	0.0797163121	0.5542472666
0.7433273792	0.0797163121	0.5545276142
0.7433248162	0.0800000000	0.5545276142
0.7433114052	0.0800000000	0.5548079619
0.7433109879	0.0802836879	0.5548079619
0.7432547808	0.0802836879	0.5559293524
0.7432320118	0.0805673759	0.5559293524
0.7432257533	0.0805673759	0.5562097000
0.7432229519	0.0808510638	0.5562097000
0.7429399490	0.0808510638	0.5592935240
0.7429302335	0.0814184397	0.5592935240
0.7427845001	0.0814184397	0.5612559574
0.7427371740	0.0817021277	0.5612559574
0.7427226305	0.0817021277	0.5620970003
0.7427107692	0.0819858156	0.5620970003
0.7426760793	0.0819858156	0.5629380432
0.7426711917	0.0822695035	0.5629380432
0.7425510287	0.0822695035	0.5649004766
0.7425487638	0.0825531915	0.5649004766
0.7423435450	0.0825531915	0.5674236053
0.7423043847	0.0828368794	0.5674236053
0.7423032522	0.0828368794	0.5677039529
0.7423027754	0.0831205674	0.5677039529
0.7422141433	0.0831205674	0.5691056911
0.7422128916	0.0834042553	0.5691056911
0.7421444654	0.0834042553	0.5699467340
0.7421277165	0.0836879433	0.5699467340
0.7420097589	0.0836879433	0.5724698626
0.7419889569	0.0836879433	0.5730305579
0.7419866323	0.0839716312	0.5730305579
0.7416254878	0.0839716312	0.5780768153
0.7415086627	0.0842553191	0.5780768153
0.7414961457	0.0842553191	0.5783571629
0.7414843440	0.0845390071	0.5783571629
0.7413781285	0.0845390071	0.5805999439
0.7413697839	0.0848226950	0.5805999439
0.7413530946	0.0848226950	0.5811606392
0.7413388491	0.0851063830	0.5811606392
0.7408535480	0.0851063830	0.5839641155
0.7408151031	0.0853900709	0.5839641155
0.7406052351	0.0853900709	0.5862068966
0.7405636311	0.0856737589	0.5862068966
0.7404280901	0.0856737589	0.5878889823
0.7404136062	0.0859574468	0.5878889823
0.7403238416	0.0859574468	0.5901317634
0.7402849197	0.0862411348	0.5901317634
0.7401460409	0.0862411348	0.5912531539
0.7401413321	0.0865248227	0.5912531539
0.7398856878	0.0865248227	0.5923745444
0.7398677468	0.0870921986	0.5923745444
0.7398328781	0.0870921986	0.5926548921
0.7397920489	0.0873758865	0.5926548921
0.7394511104	0.0873758865	0.5962994113
0.7394056320	0.0876595745	0.5962994113
0.7390711904	0.0876595745	0.5991028876
0.7390266061	0.0882269504	0.5991028876
0.7387298346	0.0882269504	0.6013456686
0.7387189865	0.0885106383	0.6013456686
0.7385237813	0.0885106383	0.6033081020
0.7384867072	0.0887943262	0.6033081020
0.7384440899	0.0887943262	0.6038687973
0.7384341955	0.0890780142	0.6038687973
0.7383013964	0.0890780142	0.6061115784
0.7381259203	0.0896453901	0.6061115784
0.7380264997	0.0896453901	0.6072329689
0.7380002141	0.0899290780	0.6072329689
0.7379607558	0.0899290780	0.6080740118
0.7379242778	0.0902127660	0.6080740118
0.7377774119	0.0902127660	0.6091954023
0.7377622724	0.0902127660	0.6097560976
0.7376801968	0.0902127660	0.6111578357
0.7376673222	0.0904964539	0.6111578357
0.7376127839	0.0904964539	0.6125595739
0.7375558615	0.0910638298	0.6125595739
0.7374770045	0.0910638298	0.6142416597
0.7374551892	0.0913475177	0.6142416597
0.7374244332	0.0913475177	0.6145220073
0.7373644710	0.0919148936	0.6145220073
0.7372826934	0.0919148936	0.6159237454
0.7372241616	0.0924822695	0.6159237454
0.7372137308	0.0924822695	0.6162040931
0.7371966839	0.0927659574	0.6162040931
0.7371789217	0.0927659574	0.6164844407
0.7371074557	0.0933333333	0.6164844407
0.7370118499	0.0933333333	0.6167647883
0.7369956970	0.0936170213	0.6167647883
0.7368947864	0.0936170213	0.6170451360
0.7368109226	0.0939007092	0.6170451360
0.7367256880	0.0939007092	0.6184468741
0.7366860509	0.0941843972	0.6184468741
0.7366753817	0.0941843972	0.6187272218
0.7366121411	0.0947517730	0.6187272218
0.7363682389	0.0947517730	0.6204093075
0.7363006473	0.0950354610	0.6204093075
0.7361202240	0.0950354610	0.6209700028
0.7360870242	0.0953191489	0.6209700028
0.7360739708	0.0953191489	0.6212503504
0.7360572815	0.0958865248	0.6212503504
0.7360292077	0.0958865248	0.6215306981
0.7359359860	0.0964539007	0.6215306981
0.7358937860	0.0964539007	0.6223717410
0.7358769178	0.0967375887	0.6223717410
0.7357696295	0.0967375887	0.6237734791
0.7357652187	0.0970212766	0.6237734791
0.7355681658	0.0970212766	0.6260162602
0.7355482578	0.0973049645	0.6260162602
0.7355302572	0.0973049645	0.6265769554
0.7354775667	0.0978723404	0.6265769554
0.7354727387	0.0978723404	0.6268573031
0.7354161739	0.0984397163	0.6268573031
0.7352291346	0.0984397163	0.6288197365
0.7352082133	0.0987234043	0.6288197365
0.7348451018	0.0987234043	0.6307821699
0.7348440886	0.0990070922	0.6307821699
0.7347806096	0.0990070922	0.6310625175
0.7347805500	0.0992907801	0.6310625175
0.7347260118	0.0992907801	0.6319035604
0.7347176671	0.0995744681	0.6319035604
0.7346166372	0.0995744681	0.6324642557
0.7345645428	0.0998581560	0.6324642557
0.7345640063	0.0998581560	0.6327446033
0.7345366478	0.1001418440	0.6327446033
0.7344346046	0.1001418440	0.6335856462
0.7343648076	0.1012765957	0.6335856462
0.7342222929	0.1012765957	0.6344266891
0.7340372205	0.1026950355	0.6344266891
0.7338750958	0.1026950355	0.6352677320
0.7338221073	0.1032624113	0.6352677320
0.7336516380	0.1032624113	0.6358284272
0.7336288691	0.1035460993	0.6358284272
0.7336203456	0.1035460993	0.6361087749
0.7335851789	0.1038297872	0.6361087749
0.7335649133	0.1038297872	0.6363891225
0.7335332036	0.1041134752	0.6363891225
0.7330079079	0.1041134752	0.6394729465
0.7329935431	0.1043971631	0.6394729465
0.7329148650	0.1043971631	0.6405943370
0.7329078913	0.1046808511	0.6405943370
0.7326489091	0.1046808511	0.6428371180
0.7325783968	0.1049645390	0.6428371180
0.7325624824	0.1049645390	0.6431174657
0.7325077057	0.1052482270	0.6431174657
0.7322606444	0.1052482270	0.6453602467
0.7321963906	0.1055319149	0.6453602467
0.7321566939	0.1055319149	0.6456405943
0.7320526838	0.1058156028	0.6456405943
0.7319582701	0.1058156028	0.6464816372
0.7318558693	0.1060992908	0.6464816372
0.7318318486	0.1060992908	0.6470423325
0.7317934632	0.1063829787	0.6470423325
0.7317532897	0.1063829787	0.6473226801
0.7317516804	0.1066666667	0.6473226801
0.7313927412	0.1066666667	0.6492851135
0.7313557267	0.1069503546	0.6492851135
0.7310875058	0.1069503546	0.6518082422
0.7309676409	0.1072340426	0.6518082422
0.7307731509	0.1072340426	0.6532099804
0.7307684422	0.1075177305	0.6532099804
0.7307472825	0.1075177305	0.6534903280
0.7306885123	0.1078014184	0.6534903280
0.7306554317	0.1078014184	0.6537706756
0.7306342721	0.1080851064	0.6537706756
0.7305502892	0.1080851064	0.6540510233
0.7305312753	0.1083687943	0.6540510233
0.7303772569	0.1083687943	0.6557331091
0.7303754687	0.1086524823	0.6557331091
0.7300087810	0.1086524823	0.6574151948
0.7300037742	0.1089361702	0.6574151948
0.7295277715	0.1089361702	0.6604990188
0.7295134068	0.1092198582	0.6604990188
0.7294555902	0.1092198582	0.6613400617
0.7293359637	0.1095035461	0.6613400617
0.7292515635	0.1095035461	0.6616204093
0.7291021347	0.1100709220	0.6616204093
0.7290053368	0.1100709220	0.6624614522
0.7289763093	0.1103546099	0.6624614522
0.7289007306	0.1103546099	0.6630221475
0.7288442254	0.1109219858	0.6630221475
0.7288041711	0.1109219858	0.6633024951
0.7287983894	0.1112056738	0.6633024951
0.7287929654	0.1112056738	0.6635828427
0.7287590504	0.1117730496	0.6635828427
0.7286205292	0.1117730496	0.6647042332
0.7285170555	0.1120567376	0.6647042332
0.7282459140	0.1120567376	0.6661059714
0.7280970812	0.1123404255	0.6661059714
0.7280661464	0.1123404255	0.6666666667
0.7280568480	0.1126241135	0.6666666667
0.7276570201	0.1126241135	0.6689094477
0.7275971174	0.1131914894	0.6689094477
0.7275768518	0.1131914894	0.6691897953
0.7274885774	0.1137588652	0.6691897953
0.7273845077	0.1137588652	0.6703111859
0.7273404002	0.1140425532	0.6703111859
0.7273293734	0.1140425532	0.6705915335
0.7272753716	0.1143262411	0.6705915335
0.7271997929	0.1143262411	0.6708718811
0.7271480560	0.1146099291	0.6708718811
0.7271189094	0.1146099291	0.6714325764
0.7270949483	0.1148936170	0.6714325764
0.7269783616	0.1148936170	0.6717129240
0.7269642949	0.1151773050	0.6717129240
0.7268416882	0.1151773050	0.6733950098
0.7268343568	0.1154609929	0.6733950098
0.7268089056	0.1154609929	0.6736753574
0.7267622948	0.1160283688	0.6736753574
0.7265549898	0.1160283688	0.6742360527
0.7264519334	0.1163120567	0.6742360527
0.7264165878	0.1163120567	0.6745164003
0.7263252735	0.1165957447	0.6745164003
0.7262855172	0.1165957447	0.6750770956
0.7262783051	0.1168794326	0.6750770956
0.7262008786	0.1168794326	0.6753574432
0.7261226773	0.1171631206	0.6753574432
0.7260311842	0.1171631206	0.6767591814
0.7260272503	0.1174468085	0.6767591814
0.7258890867	0.1174468085	0.6773198766
0.7258530259	0.1177304965	0.6773198766
0.7255421281	0.1177304965	0.6787216148
0.7254690528	0.1182978723	0.6787216148
0.7254548073	0.1182978723	0.6790019624
0.7254238725	0.1185815603	0.6790019624
0.7252230048	0.1185815603	0.6804037006
0.7250875831	0.1191489362	0.6804037006
0.7245662808	0.1191489362	0.6837678722
0.7245330811	0.1194326241	0.6837678722
0.7244146466	0.1194326241	0.6840482198
0.7243905663	0.1197163121	0.6840482198
0.7239928246	0.1197163121	0.6857303056
0.7239745855	0.1200000000	0.6857303056
0.7235738635	0.1200000000	0.6865713485
0.7235105038	0.1202836879	0.6865713485
0.7232961655	0.1202836879	0.6876927390
0.7232890129	0.1205673759	0.6876927390
0.7228885293	0.1205673759	0.6899355200
0.7228809595	0.1208510638	0.6899355200
0.7226877809	0.1208510638	0.6904962153
0.7225912809	0.1211347518	0.6904962153
0.7223641276	0.1211347518	0.6921783011
0.7223444581	0.1214184397	0.6921783011
0.7223144770	0.1214184397	0.6924586487
0.7222157121	0.1219858156	0.6924586487
0.7221295834	0.1219858156	0.6932996916
0.7220893502	0.1222695035	0.6932996916
0.7220442295	0.1222695035	0.6935800392
0.7220096588	0.1225531915	0.6935800392
0.7219636440	0.1225531915	0.6938603869
0.7219141126	0.1228368794	0.6938603869
0.7219097614	0.1228368794	0.6941407345
0.7218113542	0.1236879433	0.6941407345
0.7213126421	0.1236879433	0.6961031679
0.7212524414	0.1239716312	0.6961031679
0.7209508419	0.1239716312	0.6975049061
0.7209070325	0.1242553191	0.6975049061
0.7208829522	0.1242553191	0.6980656013
0.7207609415	0.1245390071	0.6980656013
0.7204330564	0.1245390071	0.6991869919
0.7203928828	0.1248226950	0.6991869919
0.7202605605	0.1248226950	0.7000280348
0.7202054858	0.1251063830	0.7000280348
0.7198227048	0.1251063830	0.7008690777
0.7197954059	0.1256737589	0.7008690777
0.7196996212	0.1256737589	0.7011494253
0.7196299434	0.1259574468	0.7011494253
0.7195475698	0.1259574468	0.7019904682
0.7195384502	0.1259574468	0.7025511634
0.7190970778	0.1259574468	0.7042332492
0.7190588117	0.1262411348	0.7042332492
0.7188484073	0.1262411348	0.7056349874
0.7187191248	0.1270921986	0.7056349874
0.7185052037	0.1270921986	0.7064760303
0.7184668183	0.1273758865	0.7064760303
0.7183605433	0.1273758865	0.7073170732
0.7182048559	0.1276595745	0.7073170732
0.7175975442	0.1276595745	0.7095598542
0.7175410390	0.1279432624	0.7095598542
0.7172652483	0.1279432624	0.7101205495
0.7168469429	0.1290780142	0.7101205495
0.7168374062	0.1290780142	0.7104008971
0.7168254852	0.1293617021	0.7104008971
0.7165408134	0.1293617021	0.7118026353
0.7165063620	0.1296453901	0.7118026353
0.7164574862	0.1296453901	0.7120829829
0.7162120342	0.1302127660	0.7120829829
0.7159503102	0.1302127660	0.7126436782
0.7158961296	0.1304964539	0.7126436782
0.7158344984	0.1304964539	0.7132043734
0.7156888843	0.1313475177	0.7132043734
0.7139806151	0.1313475177	0.7204934118
0.7139469385	0.1316312057	0.7204934118
0.7137798667	0.1316312057	0.7207737595
0.7136385441	0.1321985816	0.7207737595
0.7135413885	0.1321985816	0.7216148024
0.7134589553	0.1327659574	0.7216148024
0.7134082317	0.1327659574	0.7218951500
0.7133857608	0.1330496454	0.7218951500
0.7133278251	0.1330496454	0.7221754976
0.7132698298	0.1333333333	0.7221754976
0.7131105661	0.1333333333	0.7227361929
0.7130501270	0.1339007092	0.7227361929
0.7126097679	0.1339007092	0.7244182787
0.7124982476	0.1341843972	0.7244182787
0.7124576569	0.1341843972	0.7246986263
0.7123283744	0.1344680851	0.7246986263
0.7114439011	0.1344680851	0.7266610597
0.7113008499	0.1353191489	0.7266610597
0.7112805843	0.1353191489	0.7269414073
0.7112261653	0.1356028369	0.7269414073
0.7103019953	0.1356028369	0.7303055789
0.7102265358	0.1358865248	0.7303055789
0.7101885676	0.1358865248	0.7305859265
0.7100824118	0.1370212766	0.7305859265
0.7100186944	0.1370212766	0.7308662742
0.7098912001	0.1373049645	0.7308662742
0.7097009420	0.1373049645	0.7322680123
0.7096783519	0.1375886525	0.7322680123
0.7094427943	0.1375886525	0.7328287076
0.7093532085	0.1381560284	0.7328287076
0.7092857957	0.1381560284	0.7333894029
0.7091997266	0.1387234043	0.7333894029
0.7090641856	0.1387234043	0.7339500981
0.7088756561	0.1390070922	0.7339500981
0.7084217668	0.1390070922	0.7359125315
0.7082729936	0.1392907801	0.7359125315
0.7080284357	0.1392907801	0.7370339221
0.7079886794	0.1395744681	0.7370339221
0.7076767683	0.1395744681	0.7375946173
0.7075824738	0.1398581560	0.7375946173
0.7075007558	0.1398581560	0.7384356602
0.7071474791	0.1401418440	0.7384356602
0.7070789337	0.1401418440	0.7389963555
0.7070023417	0.1407092199	0.7389963555
0.7067656517	0.1407092199	0.7395570507
0.7064953446	0.1412765957	0.7395570507
0.7061211467	0.1412765957	0.7415194842
0.7059033513	0.1415602837	0.7415194842
0.7058948874	0.1415602837	0.7417998318
0.7058308125	0.1418439716	0.7417998318
0.7057806849	0.1418439716	0.7423605271
0.7057326436	0.1424113475	0.7423605271
0.7056730390	0.1424113475	0.7429212223
0.7055310607	0.1429787234	0.7429212223
0.7052624226	0.1429787234	0.7437622652
0.7052395344	0.1432624113	0.7437622652
0.7051967978	0.1432624113	0.7440426128
0.7051560879	0.1438297872	0.7440426128
0.7048975825	0.1438297872	0.7457246986
0.7047187090	0.1443971631	0.7457246986
0.7045071721	0.1443971631	0.7460050463
0.7045010328	0.1446808511	0.7460050463
0.7038459778	0.1446808511	0.7479674797
0.7035680413	0.1452482270	0.7479674797
0.7028619647	0.1452482270	0.7510513036
0.7028227448	0.1458156028	0.7510513036
0.7028055191	0.1458156028	0.7513316512
0.7027744055	0.1460992908	0.7513316512
0.7027042508	0.1460992908	0.7521726941
0.7026476264	0.1463829787	0.7521726941
0.7025688887	0.1463829787	0.7527333894
0.7025341392	0.1466666667	0.7527333894
0.7024421692	0.1466666667	0.7530137370
0.7022237182	0.1469503546	0.7530137370
0.7021191716	0.1469503546	0.7535744323
0.7020434141	0.1472340426	0.7535744323
0.7019592524	0.1472340426	0.7544154752
0.7019289136	0.1475177305	0.7544154752
0.7018042207	0.1475177305	0.7555368657
0.7017861009	0.1478014184	0.7555368657
0.7017248869	0.1478014184	0.7558172133
0.7015956044	0.1483687943	0.7558172133
0.7015104890	0.1483687943	0.7560975610
0.7014320493	0.1486524823	0.7560975610
0.7003962994	0.1486524823	0.7605831231
0.7002376318	0.1492198582	0.7605831231
0.7001827359	0.1492198582	0.7608634707
0.7001346946	0.1495035461	0.7608634707
0.6998584270	0.1495035461	0.7625455565
0.6998316646	0.1497872340	0.7625455565
0.6993920207	0.1497872340	0.7673114662
0.6993306279	0.1503546099	0.7673114662
0.6991555095	0.1503546099	0.7675918138
0.6991358399	0.1509219858	0.7675918138
0.6990925074	0.1509219858	0.7684328567
0.6990901828	0.1512056738	0.7684328567
0.6990899444	0.1512056738	0.7687132044
0.6990745068	0.1514893617	0.7687132044
0.6974982619	0.1514893617	0.7768432857
0.6974630952	0.1520567376	0.7768432857
0.6970145702	0.1520567376	0.7793664144
0.6969513893	0.1523404255	0.7793664144
0.6968971491	0.1523404255	0.7796467620
0.6968926787	0.1526241135	0.7796467620
0.6966031194	0.1526241135	0.7810485001
0.6965052485	0.1529078014	0.7810485001
0.6959792972	0.1529078014	0.7832912812
0.6958674192	0.1534751773	0.7832912812
0.6955844760	0.1534751773	0.7844126717
0.6955775619	0.1537588652	0.7844126717
0.6945003867	0.1537588652	0.7894589291
0.6942775846	0.1540425532	0.7894589291
0.6941736937	0.1540425532	0.7897392767
0.6941285729	0.1543262411	0.7897392767
0.6940945387	0.1543262411	0.7900196243
0.6940665841	0.1546099291	0.7900196243
0.6934883595	0.1546099291	0.7917017101
0.6933906674	0.1548936170	0.7917017101
0.6927262545	0.1548936170	0.7936641435
0.6925826669	0.1551773050	0.7936641435
0.6922784448	0.1551773050	0.7945051864
0.6920922399	0.1554609929	0.7945051864
0.6916176081	0.1554609929	0.7961872722
0.6914783120	0.1560283688	0.7961872722
0.6902666092	0.1560283688	0.7987104009
0.6898490787	0.1563120567	0.7987104009
0.6897675395	0.1563120567	0.7992710962
0.6894934177	0.1580141844	0.7992710962
0.6892991662	0.1580141844	0.7995514438
0.6891586185	0.1582978723	0.7995514438
0.6880695224	0.1582978723	0.8012335296
0.6877562404	0.1588652482	0.8012335296
0.6870505214	0.1588652482	0.8029156154
0.6863186359	0.1594326241	0.8029156154
0.6861057878	0.1594326241	0.8037566583
0.6859848499	0.1600000000	0.8037566583
0.6847335100	0.1600000000	0.8048780488
0.6845983267	0.1602836879	0.8048780488
0.6843368411	0.1602836879	0.8051583964
0.6840363741	0.1605673759	0.8051583964
0.6832041740	0.1605673759	0.8059994393
0.6830416322	0.1608510638	0.8059994393
0.6830389500	0.1608510638	0.8062797869
0.6826214790	0.1611347518	0.8062797869
0.6818011999	0.1611347518	0.8082422204
0.6816812754	0.1614184397	0.8082422204
0.6813592315	0.1614184397	0.8093636109
0.6804977059	0.1631205674	0.8093636109
0.6803751588	0.1631205674	0.8096439585
0.6790801883	0.1645390071	0.8096439585
0.6789551973	0.1645390071	0.8099243061
0.6783536673	0.1651063830	0.8099243061
0.6782320142	0.1651063830	0.8104850014
0.6780034304	0.1653900709	0.8104850014
0.6779822707	0.1653900709	0.8107653490
0.6774240136	0.1659574468	0.8107653490
0.6774005890	0.1659574468	0.8110456967
0.6766265035	0.1662411348	0.8110456967
0.6762571931	0.1662411348	0.8116063919
0.6762059331	0.1665248227	0.8116063919
0.6741630435	0.1665248227	0.8146902159
0.6731368303	0.1670921986	0.8146902159
0.6730380654	0.1670921986	0.8149705635
0.6730154157	0.1673758865	0.8149705635
0.6727219224	0.1673758865	0.8158116064
0.6724951863	0.1679432624	0.8158116064
0.6723711491	0.1679432624	0.8160919540
0.6722215414	0.1682269504	0.8160919540
0.6719224453	0.1682269504	0.8163723017
0.6717329621	0.1685106383	0.8163723017
0.6716698408	0.1685106383	0.8166526493
0.6714156866	0.1687943262	0.8166526493
0.6709562540	0.1687943262	0.8177740398
0.6707714200	0.1690780142	0.8177740398
0.6688786745	0.1690780142	0.8194561256
0.6687617302	0.1693617021	0.8194561256
0.6687285900	0.1693617021	0.8200168209
0.6686160564	0.1696453901	0.8200168209
0.6682268381	0.1696453901	0.8214185590
0.6682252884	0.1699290780	0.8214185590
0.6669748425	0.1699290780	0.8219792543
0.6661606431	0.1699290780	0.8231006448
0.6661106944	0.1704964539	0.8231006448
0.6647727489	0.1704964539	0.8247827306
0.6647648811	0.1707801418	0.8247827306
0.6634050012	0.1707801418	0.8264648164
0.6632611752	0.1713475177	0.8264648164
0.6631252170	0.1713475177	0.8267451640
0.6627868414	0.1719148936	0.8267451640
0.6623173356	0.1719148936	0.8284272498
0.6621241570	0.1721985816	0.8284272498
0.6615293622	0.1721985816	0.8289879451
0.6614105701	0.1727659574	0.8289879451
0.6609958410	0.1727659574	0.8292682927
0.6607909799	0.1730496454	0.8292682927
0.6602832079	0.1730496454	0.8295486403
0.6601989269	0.1736170213	0.8295486403
0.6601904035	0.1736170213	0.8298289879
0.6601252556	0.1739007092	0.8298289879
0.6600835919	0.1739007092	0.8301093356
0.6594182253	0.1747517730	0.8301093356
0.6589361429	0.1747517730	0.8317914214
0.6586628556	0.1753191489	0.8317914214
0.6579065323	0.1753191489	0.8329128119
0.6575952172	0.1756028369	0.8329128119
0.6573656797	0.1756028369	0.8331931595
0.6564628482	0.1764539007	0.8331931595
0.6558037996	0.1764539007	0.8340342024
0.6557797790	0.1767375887	0.8340342024
0.6546798348	0.1767375887	0.8348752453
0.6546199322	0.1770212766	0.8348752453
0.6539881825	0.1770212766	0.8357162882
0.6538292170	0.1773049645	0.8357162882
0.6524484754	0.1773049645	0.8365573311
0.6516272426	0.1778723404	0.8365573311
0.6515058279	0.1778723404	0.8368376787
0.6494332552	0.1792907801	0.8368376787
0.6493294835	0.1792907801	0.8371180264
0.6490994692	0.1798581560	0.8371180264
0.6488740444	0.1798581560	0.8373983740
0.6487135291	0.1801418440	0.8373983740
0.6486266255	0.1801418440	0.8376787216
0.6486059427	0.1804255319	0.8376787216
0.6476525068	0.1804255319	0.8388001121
0.6473442316	0.1812765957	0.8388001121
0.6470922828	0.1812765957	0.8390804598
0.6470153928	0.1815602837	0.8390804598
0.6456356049	0.1815602837	0.8410428932
0.6455215216	0.1818439716	0.8410428932
0.6448915005	0.1818439716	0.8416035884
0.6442959309	0.1821276596	0.8416035884
0.6427327991	0.1821276596	0.8421642837
0.6425305009	0.1826950355	0.8421642837
0.6422587037	0.1826950355	0.8424446313
0.6420871019	0.1829787234	0.8424446313
0.6418536305	0.1829787234	0.8427249790
0.6399138570	0.1852482270	0.8427249790
0.6398602128	0.1852482270	0.8430053266
0.6390280128	0.1866666667	0.8430053266
0.6373697519	0.1866666667	0.8438463695
0.6373014450	0.1869503546	0.8438463695
0.6349882483	0.1869503546	0.8444070648
0.6327949166	0.1875177305	0.8444070648
0.6325253248	0.1875177305	0.8446874124
0.6323134303	0.1878014184	0.8446874124
0.6321936846	0.1878014184	0.8449677600
0.6303718686	0.1900709220	0.8449677600
0.6297248602	0.1900709220	0.8455284553
0.6292383671	0.1903546099	0.8455284553
0.6290044188	0.1903546099	0.8460891505
0.6285482049	0.1909219858	0.8460891505
0.6283796430	0.1909219858	0.8463694982
0.6282093525	0.1912056738	0.8463694982
0.6280637383	0.1912056738	0.8466498458
0.6279348731	0.1914893617	0.8466498458
0.6277205944	0.1914893617	0.8469301934
0.6276553869	0.1917730496	0.8469301934
0.6270570159	0.1917730496	0.8472105411
0.6265994310	0.1920567376	0.8472105411
0.6263474822	0.1920567376	0.8474908887
0.6261315942	0.1926241135	0.8474908887
0.6256616712	0.1926241135	0.8477712363
0.6256238818	0.1929078014	0.8477712363
0.6245071888	0.1929078014	0.8486122792
0.6232181191	0.1931914894	0.8486122792
0.6227415204	0.1931914894	0.8488926269
0.6227098703	0.1934751773	0.8488926269
0.6225423217	0.1934751773	0.8491729745
0.6221607924	0.1940425532	0.8491729745
0.6211646199	0.1940425532	0.8497336698
0.6209449768	0.1943262411	0.8497336698
0.6203344464	0.1943262411	0.8502943650
0.6200166345	0.1946099291	0.8502943650
0.6198856235	0.1946099291	0.8508550603
0.6189421415	0.1948936170	0.8508550603
0.6182867289	0.1948936170	0.8514157555
0.6171080470	0.1951773050	0.8514157555
0.6170431376	0.1951773050	0.8516961032
0.6169760227	0.1954609929	0.8516961032
0.6163110137	0.1954609929	0.8522567984
0.6155793667	0.1965957447	0.8522567984
0.6154506803	0.1965957447	0.8525371461
0.6153583527	0.1968794326	0.8525371461
0.6147395372	0.1968794326	0.8530978413
0.6134552956	0.1982978723	0.8530978413
0.6119567752	0.1982978723	0.8536585366
0.6094149947	0.1988652482	0.8536585366
0.6069719791	0.1988652482	0.8550602747
0.6063999534	0.1997163121	0.8550602747
0.6055629253	0.1997163121	0.8553406224
0.6055119038	0.2000000000	0.8553406224
0.6050418019	0.2000000000	0.8556209700
0.6048143506	0.2002836879	0.8556209700
0.6042640805	0.2002836879	0.8561816653
0.6040583849	0.2005673759	0.8561816653
0.6020737886	0.2005673759	0.8570227082
0.6020485163	0.2008510638	0.8570227082
0.5994570851	0.2008510638	0.8589851416
0.5993250012	0.2011347518	0.8589851416
0.5992412567	0.2011347518	0.8592654892
0.5982630849	0.2014184397	0.8592654892
0.5970460176	0.2014184397	0.8606672274
0.5965893865	0.2022695035	0.8606672274
0.5950607061	0.2022695035	0.8617886179
0.5943186283	0.2031205674	0.8617886179
0.5941992402	0.2031205674	0.8620689655
0.5929760337	0.2036879433	0.8620689655
0.5927124023	0.2036879433	0.8626296608
0.5925430059	0.2039716312	0.8626296608
0.5919661522	0.2039716312	0.8631903560
0.5891159773	0.2056737589	0.8631903560
0.5887052417	0.2056737589	0.8634707037
0.5873980522	0.2065248227	0.8634707037
0.5837181807	0.2065248227	0.8654331371
0.5834074616	0.2068085106	0.8654331371
0.5825499296	0.2068085106	0.8659938324
0.5825157762	0.2070921986	0.8659938324
0.5819165111	0.2070921986	0.8662741800
0.5819100142	0.2073758865	0.8662741800
0.5799881816	0.2073758865	0.8673955705
0.5796014071	0.2076595745	0.8673955705
0.5778266788	0.2076595745	0.8690776563
0.5762466192	0.2085106383	0.8690776563
0.5740214586	0.2085106383	0.8696383516
0.5737090707	0.2087943262	0.8696383516
0.5732676387	0.2087943262	0.8699186992
0.5732495785	0.2093617021	0.8699186992
0.5731806755	0.2093617021	0.8701990468
0.5724617839	0.2096453901	0.8701990468
0.5716805458	0.2096453901	0.8710400897
0.5715885162	0.2099290780	0.8710400897
0.5697315931	0.2099290780	0.8718811326
0.5692453384	0.2102127660	0.8718811326
0.5692452788	0.2102127660	0.8721614802
0.5686773658	0.2107801418	0.8721614802
0.5665071011	0.2107801418	0.8727221755
0.5655924082	0.2113475177	0.8727221755
0.5637146831	0.2113475177	0.8730025231
0.5617707968	0.2127659574	0.8730025231
0.5592953563	0.2127659574	0.8741239137
0.5574104190	0.2139007092	0.8741239137
0.5572214127	0.2139007092	0.8744042613
0.5540962219	0.2153191489	0.8744042613
0.5524259806	0.2153191489	0.8749649565
0.5516275764	0.2156028369	0.8749649565
0.5500113964	0.2156028369	0.8763666947
0.5491365194	0.2164539007	0.8763666947
0.5473756194	0.2164539007	0.8772077376
0.5468187928	0.2173049645	0.8772077376
0.5459299684	0.2173049645	0.8780487805
0.5452232957	0.2181560284	0.8780487805
0.5451105237	0.2181560284	0.8783291281
0.5450167060	0.2184397163	0.8783291281
0.5445821881	0.2184397163	0.8786094757
0.5442671180	0.2190070922	0.8786094757
0.5438294411	0.2190070922	0.8791701710
0.5430529118	0.2198581560	0.8791701710
0.5424392223	0.2198581560	0.8794505186
0.5420467257	0.2204255319	0.8794505186
0.5417111516	0.2204255319	0.8800112139
0.5411423445	0.2209929078	0.8800112139
0.5405063629	0.2209929078	0.8802915615
0.5392285585	0.2221276596	0.8802915615
0.5375753641	0.2221276596	0.8805719092
0.5357831120	0.2226950355	0.8805719092
0.5323121548	0.2226950355	0.8819736473
0.5302037001	0.2243971631	0.8819736473
0.5290912390	0.2243971631	0.8822539950
0.5269801021	0.2252482270	0.8822539950
0.5263979435	0.2252482270	0.8825343426
0.5260120034	0.2258156028	0.8825343426
0.5242756605	0.2258156028	0.8830950378
0.5233125687	0.2263829787	0.8830950378
0.5233063102	0.2263829787	0.8833753855
0.5222294331	0.2266666667	0.8833753855
0.5209106803	0.2266666667	0.8839360807
0.5208455920	0.2269503546	0.8839360807
0.5184491873	0.2269503546	0.8850574713
0.5171729326	0.2272340426	0.8850574713
0.5164836049	0.2272340426	0.8856181665
0.5163591504	0.2275177305	0.8856181665
0.5153175592	0.2275177305	0.8858985142
0.5135324001	0.2286524823	0.8858985142
0.5132583380	0.2286524823	0.8864592094
0.5119722486	0.2297872340	0.8864592094
0.5086464286	0.2297872340	0.8881412952
0.5081076622	0.2300709220	0.8881412952
0.5074977875	0.2300709220	0.8887019905
0.5032960773	0.2320567376	0.8887019905
0.5023377538	0.2320567376	0.8889823381
0.5021001697	0.2323404255	0.8889823381
0.4999525547	0.2323404255	0.8915054668
0.4999045432	0.2326241135	0.8915054668
0.4967671037	0.2326241135	0.8931875526
0.4959164262	0.2334751773	0.8931875526
0.4954726696	0.2334751773	0.8934679002
0.4943085611	0.2343262411	0.8934679002
0.4920166433	0.2343262411	0.8940285955
0.4918345511	0.2346099291	0.8940285955
0.4913532138	0.2346099291	0.8945892907
0.4912874699	0.2348936170	0.8945892907
0.4909237325	0.2348936170	0.8948696384
0.4907974005	0.2351773050	0.8948696384
0.4897105694	0.2351773050	0.8951499860
0.4896357358	0.2354609929	0.8951499860
0.4894976914	0.2354609929	0.8957106812
0.4875756204	0.2365957447	0.8957106812
0.4873515069	0.2365957447	0.8959910289
0.4859639108	0.2371631206	0.8959910289
0.4851651788	0.2371631206	0.8962713765
0.4851214886	0.2374468085	0.8962713765
0.4851062000	0.2374468085	0.8965517241
0.4846262336	0.2377304965	0.8965517241
0.4804541171	0.2377304965	0.8976731147
0.4801738262	0.2382978723	0.8976731147
0.4761029184	0.2382978723	0.8990748528
0.4738244116	0.2391489362	0.8990748528
0.4731918573	0.2391489362	0.8993552004
0.4712483585	0.2405673759	0.8993552004
0.4709488750	0.2405673759	0.8996355481
0.4707844257	0.2408510638	0.8996355481
0.4699119627	0.2408510638	0.9001962433
0.4688500166	0.2417021277	0.9001962433
0.4682692885	0.2417021277	0.9004765910
0.4682391882	0.2419858156	0.9004765910
0.4682284296	0.2419858156	0.9007569386
0.4679101408	0.2422695035	0.9007569386
0.4656135738	0.2422695035	0.9013176339
0.4608930349	0.2445390071	0.9013176339
0.4604722857	0.2445390071	0.9015979815
0.4597555101	0.2448226950	0.9015979815
0.4595400691	0.2448226950	0.9018783291
0.4588886797	0.2451063830	0.9018783291
0.4574315250	0.2451063830	0.9029997197
0.4572427273	0.2453900709	0.9029997197
0.4571844041	0.2453900709	0.9032800673
0.4570361078	0.2456737589	0.9032800673
0.4565178156	0.2456737589	0.9035604149
0.4546683729	0.2465248227	0.9035604149
0.4544657469	0.2465248227	0.9038407625
0.4540269971	0.2468085106	0.9038407625
0.4523993731	0.2468085106	0.9046818054
0.4510017037	0.2473758865	0.9046818054
0.4493670166	0.2473758865	0.9049621531
0.4470427930	0.2479432624	0.9049621531
0.4430358708	0.2479432624	0.9052425007
0.4412515163	0.2490780142	0.9052425007
0.4392124414	0.2490780142	0.9063638912
0.4389508069	0.2496453901	0.9063638912
0.4374613166	0.2496453901	0.9066442389
0.4373975396	0.2499290780	0.9066442389
0.4360480011	0.2499290780	0.9069245865
0.4359276593	0.2502127660	0.9069245865
0.4355647564	0.2502127660	0.9072049341
0.4334466755	0.2507801418	0.9072049341
0.4319412410	0.2507801418	0.9080459770
0.4317645431	0.2510638298	0.9080459770
0.4315762520	0.2510638298	0.9083263246
0.4311082661	0.2516312057	0.9083263246
0.4275853932	0.2516312057	0.9097280628
0.4264389277	0.2524822695	0.9097280628
0.4248698354	0.2524822695	0.9108494533
0.4248138070	0.2527659574	0.9108494533
0.4248097539	0.2527659574	0.9111298010
0.4222531319	0.2530496454	0.9111298010
0.4213061929	0.2530496454	0.9116904962
0.4183706641	0.2544680851	0.9116904962
0.4129758477	0.2544680851	0.9136529296
0.4097501338	0.2564539007	0.9136529296
0.4095266461	0.2564539007	0.9139332773
0.4082010388	0.2567375887	0.9139332773
0.4067855775	0.2567375887	0.9144939725
0.4046533406	0.2581560284	0.9144939725
0.4042999446	0.2581560284	0.9147743202
0.4011468589	0.2590070922	0.9147743202
0.4001911581	0.2590070922	0.9150546678
0.3966029882	0.2604255319	0.9150546678
0.3953963816	0.2604255319	0.9153350154
0.3927743137	0.2621276596	0.9153350154
0.3886204958	0.2621276596	0.9156153631
0.3885564208	0.2624113475	0.9156153631
0.3853205442	0.2624113475	0.9158957107
0.3820784092	0.2635460993	0.9158957107
0.3817153275	0.2635460993	0.9161760583
0.3794549108	0.2643971631	0.9161760583
0.3789196312	0.2643971631	0.9164564059
0.3763389885	0.2652482270	0.9164564059
0.3748043180	0.2652482270	0.9170171012
0.3741186857	0.2655319149	0.9170171012
0.3740382493	0.2655319149	0.9172974488
0.3706482649	0.2666666667	0.9172974488
0.3698780239	0.2666666667	0.9175777965
0.3690917492	0.2672340426	0.9175777965
0.3654887378	0.2672340426	0.9178581441
0.3642316759	0.2675177305	0.9178581441
0.3641718924	0.2675177305	0.9181384917
0.3588902652	0.2683687943	0.9181384917
0.3581263125	0.2683687943	0.9184188394
0.3547171652	0.2689361702	0.9184188394
0.3531660736	0.2689361702	0.9186991870
0.3530615270	0.2692198582	0.9186991870
0.3528301716	0.2692198582	0.9192598823
0.3519493937	0.2703546099	0.9192598823
0.3507607579	0.2703546099	0.9195402299
0.3429508209	0.2726241135	0.9195402299
0.3428802490	0.2726241135	0.9198205775
0.3404458463	0.2737588652	0.9198205775
0.3397148550	0.2737588652	0.9201009251
0.3370511830	0.2743262411	0.9201009251
0.3344550133	0.2743262411	0.9206616204
0.3328911662	0.2751773050	0.9206616204
0.3321281374	0.2751773050	0.9209419680
0.3321171701	0.2754609929	0.9209419680
0.3309333622	0.2754609929	0.9217830109
0.3279307485	0.2768794326	0.9217830109
0.3262079656	0.2768794326	0.9223437062
0.3256642222	0.2771631206	0.9223437062
0.3244713545	0.2771631206	0.9226240538
0.3243099451	0.2774468085	0.9226240538
0.3230445385	0.2774468085	0.9231847491
0.3175630271	0.2788652482	0.9231847491
0.3175352812	0.2788652482	0.9237454444
0.3162887692	0.2800000000	0.9237454444
0.3156794906	0.2800000000	0.9240257920
0.3154284954	0.2802836879	0.9240257920
0.3147394955	0.2802836879	0.9243061396
0.3130104542	0.2822695035	0.9243061396
0.3128575087	0.2822695035	0.9245864872
0.3114900589	0.2828368794	0.9245864872
0.3106958568	0.2828368794	0.9248668349
0.3077906966	0.2842553191	0.9248668349
0.3075207770	0.2842553191	0.9251471825
0.3059799373	0.2856737589	0.9251471825
0.3047182560	0.2856737589	0.9254275301
0.3009491861	0.2868085106	0.9254275301
0.3008134365	0.2868085106	0.9257078778
0.3003608584	0.2870921986	0.9257078778
0.2989478111	0.2870921986	0.9262685730
0.2984645069	0.2873758865	0.9262685730
0.2983423173	0.2873758865	0.9265489207
0.2970316708	0.2879432624	0.9265489207
0.2968540192	0.2879432624	0.9268292683
0.2921134531	0.2902127660	0.9268292683
0.2920176685	0.2902127660	0.9271096159
0.2832287848	0.2958865248	0.9271096159
0.2820453048	0.2958865248	0.9273899636
0.2753613293	0.3001418440	0.9273899636
0.2746136785	0.3001418440	0.9276703112
0.2710858285	0.3007092199	0.9276703112
0.2702811956	0.3007092199	0.9279506588
0.2643857300	0.3035460993	0.9279506588
0.2635138631	0.3035460993	0.9282310064
0.2623261213	0.3043971631	0.9282310064
0.2620207965	0.3043971631	0.9285113541
0.2556922436	0.3069503546	0.9285113541
0.2552134693	0.3069503546	0.9287917017
0.2537180185	0.3075177305	0.9287917017
0.2534365356	0.3075177305	0.9290720493
0.2533541620	0.3080851064	0.9290720493
0.2528261840	0.3080851064	0.9293523970
0.2501430213	0.3092198582	0.9293523970
0.2499255687	0.3092198582	0.9296327446
0.2445540577	0.3129078014	0.9296327446
0.2445074320	0.3129078014	0.9299130922
0.2397937328	0.3151773050	0.9299130922
0.2391204089	0.3151773050	0.9304737875
0.2388464063	0.3154609929	0.9304737875
0.2373535484	0.3154609929	0.9307541351
0.2370547503	0.3165957447	0.9307541351
0.2369465083	0.3165957447	0.9310344828
0.2358266860	0.3174468085	0.9310344828
0.2348625362	0.3174468085	0.9313148304
0.2325675637	0.3177304965	0.9313148304
0.2318653613	0.3177304965	0.9315951780
0.2237547785	0.3200000000	0.9315951780
0.2232060879	0.3200000000	0.9318755257
0.2163316160	0.3219858156	0.9318755257
0.2160194516	0.3219858156	0.9321558733
0.2158910632	0.3222695035	0.9321558733
0.2153314799	0.3222695035	0.9324362209
0.2047331482	0.3268085106	0.9324362209
0.2033368051	0.3268085106	0.9329969162
0.2030505538	0.3270921986	0.9329969162
0.2027526200	0.3270921986	0.9332772638
0.2022978216	0.3276595745	0.9332772638
0.2001144290	0.3276595745	0.9335576114
0.1890910864	0.3310638298	0.9335576114
0.1889683306	0.3310638298	0.9338379591
0.1720902771	0.3412765957	0.9338379591
0.1719354540	0.3412765957	0.9341183067
0.1691633761	0.3429787234	0.9341183067
0.1688296050	0.3429787234	0.9346790020
0.1661065966	0.3458156028	0.9346790020
0.1660054922	0.3458156028	0.9349593496
0.1629102081	0.3492198582	0.9349593496
0.1627613306	0.3492198582	0.9352396972
0.1573790461	0.3543262411	0.9352396972
0.1565783322	0.3543262411	0.9355200449
0.1561936438	0.3546099291	0.9355200449
0.1554921269	0.3546099291	0.9358003925
0.1553011686	0.3548936170	0.9358003925
0.1549546570	0.3548936170	0.9360807401
0.1507377923	0.3591489362	0.9360807401
0.1502620727	0.3591489362	0.9363610877
0.1472329944	0.3602836879	0.9363610877
0.1463492811	0.3602836879	0.9366414354
0.1459990144	0.3605673759	0.9366414354
0.1452127546	0.3605673759	0.9369217830
0.1423495114	0.3625531915	0.9369217830
0.1419079751	0.3625531915	0.9372021306
0.1416078657	0.3628368794	0.9372021306
0.1416006684	0.3628368794	0.9374824783
0.1383071840	0.3665248227	0.9374824783
0.1380372345	0.3665248227	0.9380431735
0.1254095882	0.3758865248	0.9380431735
0.1252961308	0.3758865248	0.9383235212
0.1210767478	0.3807092199	0.9383235212
0.1210503504	0.3807092199	0.9386038688
0.1187266558	0.3838297872	0.9386038688
0.1185760722	0.3838297872	0.9388842164
0.1179152802	0.3846808511	0.9388842164
0.1173472926	0.3846808511	0.9397252593
0.1166756526	0.3858156028	0.9397252593
0.1162715107	0.3858156028	0.9400056070
0.1108934209	0.3903546099	0.9400056070
0.1108804345	0.3903546099	0.9402859546
0.1083506644	0.3920567376	0.9402859546
0.1078484207	0.3920567376	0.9405663022
0.1071452051	0.3937588652	0.9405663022
0.1060567647	0.3937588652	0.9411269975
0.1029678211	0.3951773050	0.9411269975
0.1026381627	0.3951773050	0.9414073451
0.0985347405	0.3980141844	0.9414073451
0.0984865576	0.3980141844	0.9416876927
0.0969110653	0.3997163121	0.9416876927
0.0962749273	0.3997163121	0.9419680404
0.0959117413	0.4002836879	0.9419680404
0.0958236903	0.4002836879	0.9422483880
0.0948615372	0.4025531915	0.9422483880
0.0943917856	0.4025531915	0.9428090833
0.0929883718	0.4042553191	0.9428090833
0.0929626748	0.4042553191	0.9430894309
0.0895197764	0.4082269504	0.9430894309
0.0893982798	0.4082269504	0.9433697785
0.0831170231	0.4116312057	0.9433697785
0.0827033073	0.4116312057	0.9436501262
0.0805901960	0.4130496454	0.9436501262
0.0803223103	0.4130496454	0.9444911690
0.0803030580	0.4133333333	0.9444911690
0.0800185651	0.4133333333	0.9447715167
0.0798792839	0.4136170213	0.9447715167
0.0783774927	0.4136170213	0.9456125596
0.0726594627	0.4181560284	0.9456125596
0.0723029152	0.4181560284	0.9458929072
0.0675452650	0.4209929078	0.9458929072
0.0674442276	0.4209929078	0.9461732548
0.0673480034	0.4212765957	0.9461732548
0.0668774769	0.4212765957	0.9464536025
0.0625619143	0.4241134752	0.9464536025
0.0617946424	0.4241134752	0.9467339501
0.0597289018	0.4275177305	0.9467339501
0.0594291911	0.4275177305	0.9472946454
0.0582287386	0.4286524823	0.9472946454
0.0581915453	0.4286524823	0.9475749930
0.0580240339	0.4292198582	0.9475749930
0.0579519309	0.4292198582	0.9478553406
0.0576360263	0.4295035461	0.9478553406
0.0576333590	0.4295035461	0.9481356883
0.0536450334	0.4348936170	0.9481356883
0.0534810722	0.4348936170	0.9484160359
0.0527647622	0.4368794326	0.9484160359
0.0515881851	0.4368794326	0.9486963835
0.0474090539	0.4419858156	0.9486963835
0.0471339002	0.4419858156	0.9489767311
0.0445579737	0.4485106383	0.9489767311
0.0445333458	0.4485106383	0.9492570788
0.0439913757	0.4496453901	0.9492570788
0.0439393371	0.4496453901	0.9495374264
0.0431666709	0.4507801418	0.9495374264
0.0429854356	0.4507801418	0.9498177740
0.0426247604	0.4516312057	0.9498177740
0.0425406508	0.4516312057	0.9503784693
0.0423581563	0.4521985816	0.9503784693
0.0422165543	0.4521985816	0.9512195122
0.0412718728	0.4533333333	0.9512195122
0.0410226099	0.4533333333	0.9517802075
0.0404117703	0.4536170213	0.9517802075
0.0400723331	0.4536170213	0.9520605551
0.0388814285	0.4561702128	0.9520605551
0.0387852937	0.4561702128	0.9523409027
0.0385992229	0.4564539007	0.9523409027
0.0384243354	0.4564539007	0.9526212504
0.0380479805	0.4578723404	0.9526212504
0.0379034467	0.4578723404	0.9529015980
0.0374087878	0.4601418440	0.9529015980
0.0372833125	0.4601418440	0.9531819456
0.0372493118	0.4604255319	0.9531819456
0.0370179228	0.4604255319	0.9534622932
0.0360373519	0.4618439716	0.9534622932
0.0358212627	0.4618439716	0.9537426409
0.0337033123	0.4669503546	0.9537426409
0.0336299725	0.4669503546	0.9540229885
0.0327242389	0.4692198582	0.9540229885
0.0326977596	0.4692198582	0.9543033361
0.0325396359	0.4706382979	0.9543033361
0.0322431438	0.4706382979	0.9545836838
0.0321991071	0.4712056738	0.9545836838
0.0317219272	0.4726241135	0.9545836838
0.0317146927	0.4726241135	0.9548640314
0.0305267740	0.4751773050	0.9548640314
0.0304873269	0.4751773050	0.9551443790
0.0302964188	0.4760283688	0.9551443790
0.0302912258	0.4760283688	0.9554247267
0.0301010609	0.4763120567	0.9554247267
0.0294502135	0.4763120567	0.9565461172
0.0290658437	0.4777304965	0.9565461172
0.0290085338	0.4777304965	0.9568264648
0.0288945194	0.4780141844	0.9568264648
0.0285985004	0.4780141844	0.9571068124
0.0283703506	0.4788652482	0.9571068124
0.0283382032	0.4788652482	0.9576675077
0.0281182416	0.4791489362	0.9576675077
0.0280394517	0.4791489362	0.9579478553
0.0277732760	0.4797163121	0.9579478553
0.0275080334	0.4797163121	0.9585085506
0.0261681434	0.4828368794	0.9585085506
0.0260996297	0.4828368794	0.9587888982
0.0255686585	0.4834042553	0.9587888982
0.0255524181	0.4834042553	0.9590692459
0.0255463999	0.4836879433	0.9590692459
0.0255010389	0.4836879433	0.9596299411
0.0251412950	0.4859574468	0.9596299411
0.0250014011	0.4859574468	0.9599102888
0.0249941666	0.4862411348	0.9599102888
0.0249682907	0.4862411348	0.9601906364
0.0247124825	0.4865248227	0.9601906364
0.0245447233	0.4865248227	0.9604709840
0.0243582949	0.4873758865	0.9604709840
0.0243398994	0.4873758865	0.9607513317
0.0240679532	0.4873758865	0.9613120269
0.0225674976	0.4887943262	0.9613120269
0.0225361846	0.4887943262	0.9615923745
0.0225075483	0.4890780142	0.9615923745
0.0224472322	0.4890780142	0.9618727222
0.0217062607	0.4907801418	0.9618727222
0.0206964780	0.4907801418	0.9627137651
0.0194212236	0.4930496454	0.9627137651
0.0193943903	0.4930496454	0.9629941127
0.0192063618	0.4933333333	0.9629941127
0.0182635039	0.4933333333	0.9646761985
0.0179848783	0.4936170213	0.9646761985
0.0176030453	0.4936170213	0.9660779366
0.0171988998	0.4950354610	0.9660779366
0.0170481931	0.4950354610	0.9663582843
0.0169966109	0.4953191489	0.9663582843
0.0169957988	0.4953191489	0.9666386319
0.0169815514	0.4956028369	0.9666386319
0.0168746952	0.4956028369	0.9669189795
0.0167087689	0.4964539007	0.9669189795
0.0165883154	0.4964539007	0.9674796748
0.0164951663	0.4970212766	0.9674796748
0.0164674800	0.4970212766	0.9680403701
0.0162956584	0.4970212766	0.9686010653
0.0162393209	0.4970212766	0.9688814130
0.0157038495	0.4978723404	0.9688814130
0.0156766009	0.4978723404	0.9691617606
0.0156732090	0.4981560284	0.9691617606
0.0156318471	0.4981560284	0.9694421082
0.0152705051	0.4990070922	0.9694421082
0.0151173752	0.4990070922	0.9700028035
0.0148563124	0.4998581560	0.9700028035
0.0148201147	0.4998581560	0.9702831511
0.0147137241	0.5007092199	0.9702831511
0.0143690798	0.5007092199	0.9711241940
0.0141894780	0.5009929078	0.9711241940
0.0141719189	0.5009929078	0.9714045416
0.0140454834	0.5015602837	0.9714045416
0.0137899546	0.5015602837	0.9719652369
0.0136116771	0.5021276596	0.9719652369
0.0136076389	0.5021276596	0.9722455845
0.0135706048	0.5024113475	0.9722455845
0.0134969754	0.5024113475	0.9730866274
0.0134412115	0.5026950355	0.9730866274
0.0134269344	0.5026950355	0.9733669750
0.0132633494	0.5038297872	0.9733669750
0.0132297855	0.5038297872	0.9736473227
0.0131672900	0.5041134752	0.9736473227
0.0128289778	0.5041134752	0.9753294085
0.0125787770	0.5049645390	0.9753294085
0.0125640603	0.5049645390	0.9756097561
0.0125395516	0.5052482270	0.9756097561
0.0124847014	0.5052482270	0.9761704514
0.0123678679	0.5060992908	0.9761704514
0.0120896567	0.5060992908	0.9772918419
0.0119843995	0.5066666667	0.9772918419
0.0118341409	0.5066666667	0.9781328848
0.0115049593	0.5072340426	0.9781328848
0.0114759235	0.5072340426	0.9784132324
0.0112083238	0.5078014184	0.9784132324
0.0111998348	0.5078014184	0.9786935800
0.0111564323	0.5083687943	0.9786935800
0.0111167803	0.5083687943	0.9792542753
0.0109179234	0.5109219858	0.9792542753
0.0107104788	0.5109219858	0.9795346229
0.0104815811	0.5114893617	0.9795346229
0.0104748430	0.5114893617	0.9798149706
0.0104227494	0.5117730496	0.9798149706
0.0101482579	0.5117730496	0.9803756658
0.0100719184	0.5129078014	0.9803756658
0.0099129025	0.5129078014	0.9812167087
0.0098881237	0.5131914894	0.9812167087
0.0098665887	0.5131914894	0.9814970563
0.0097118830	0.5140425532	0.9814970563
0.0093705570	0.5140425532	0.9823380992
0.0093356883	0.5146099291	0.9823380992
0.0092944913	0.5146099291	0.9826184469
0.0091836480	0.5148936170	0.9826184469
0.0091554578	0.5148936170	0.9828987945
0.0090514952	0.5160283688	0.9828987945
0.0088122254	0.5160283688	0.9837398374
0.0087120514	0.5160283688	0.9843005327
0.0085049151	0.5165957447	0.9843005327
0.0084673138	0.5165957447	0.9845808803
0.0082397331	0.5171631206	0.9845808803
0.0081559364	0.5171631206	0.9851415756
0.0080735805	0.5177304965	0.9851415756
0.0080094514	0.5177304965	0.9854219232
0.0079272464	0.5182978723	0.9854219232
0.0076567857	0.5182978723	0.9862629661
0.0076019331	0.5185815603	0.9862629661
0.0075387666	0.5185815603	0.9865433137
0.0074351439	0.5194326241	0.9865433137
0.0073744142	0.5194326241	0.9868236613
0.0071319793	0.5202836879	0.9868236613
0.0070735877	0.5202836879	0.9871040090
0.0067402823	0.5211347518	0.9871040090
0.0067138565	0.5211347518	0.9873843566
0.0065816855	0.5219858156	0.9873843566
0.0064623388	0.5219858156	0.9876647042
0.0063560768	0.5222695035	0.9876647042
0.0062919650	0.5222695035	0.9879450519
0.0062114657	0.5225531915	0.9879450519
0.0061661857	0.5225531915	0.9882253995
0.0060946411	0.5231205674	0.9882253995
0.0060196286	0.5231205674	0.9885057471
0.0059655914	0.5234042553	0.9885057471
0.0058848192	0.5234042553	0.9890664424
0.0057129264	0.5251063830	0.9890664424
0.0056382287	0.5251063830	0.9893467900
0.0056310073	0.5253900709	0.9893467900
0.0056216358	0.5253900709	0.9896271377
0.0054094242	0.5270921986	0.9896271377
0.0053788018	0.5270921986	0.9901878329
0.0050419299	0.5282269504	0.9901878329
0.0050381883	0.5282269504	0.9904681805
0.0049512787	0.5293617021	0.9904681805
0.0049183294	0.5293617021	0.9910288758
0.0049168942	0.5296453901	0.9910288758
0.0049105734	0.5296453901	0.9913092234
0.0048835259	0.5299290780	0.9913092234
0.0048805443	0.5299290780	0.9915895711
0.0046295356	0.5313475177	0.9915895711
0.0046139499	0.5313475177	0.9918699187
0.0044735204	0.5321985816	0.9918699187
0.0044641863	0.5321985816	0.9921502663
0.0040359320	0.5350354610	0.9921502663
0.0040087947	0.5350354610	0.9924306140
0.0039817384	0.5356028369	0.9924306140
0.0039744494	0.5356028369	0.9927109616
0.0039067455	0.5361702128	0.9927109616
0.0038736262	0.5361702128	0.9929913092
0.0038341277	0.5364539007	0.9929913092
0.0037871609	0.5364539007	0.9932716569
0.0037854882	0.5367375887	0.9932716569
0.0037817620	0.5367375887	0.9935520045
0.0037105600	0.5375886525	0.9935520045
0.0036968973	0.5375886525	0.9938323521
0.0035857281	0.5392907801	0.9938323521
0.0035756310	0.5392907801	0.9941126997
0.0035335317	0.5401418440	0.9941126997
0.0035273130	0.5401418440	0.9943930474
0.0034947761	0.5409929078	0.9943930474
0.0033153710	0.5409929078	0.9952340903
0.0033024314	0.5412765957	0.9952340903
0.0033004484	0.5412765957	0.9955144379
0.0031675098	0.5424113475	0.9955144379
0.0031368556	0.5424113475	0.9957947855
0.0028442482	0.5452482270	0.9957947855
0.0028362023	0.5452482270	0.9960751332
0.0027710288	0.5472340426	0.9960751332
0.0027558096	0.5472340426	0.9963554808
0.0027307174	0.5475177305	0.9963554808
0.0027209518	0.5475177305	0.9966358284
0.0024085750	0.5529078014	0.9966358284
0.0023988045	0.5529078014	0.9969161761
0.0022681495	0.5557446809	0.9969161761
0.0022537133	0.5557446809	0.9971965237
0.0019933016	0.5614184397	0.9971965237
0.0019548230	0.5614184397	0.9974768713
0.0019419667	0.5617021277	0.9974768713
0.0019310685	0.5617021277	0.9977572190
0.0019149375	0.5622695035	0.9977572190
0.0019145428	0.5622695035	0.9980375666
0.0015774177	0.5764539007	0.9980375666
0.0015771076	0.5764539007	0.9983179142
0.0015657829	0.5778723404	0.9983179142
0.0015620094	0.5778723404	0.9985982618
0.0013169603	0.6017021277	0.9985982618
0.0013106545	0.6017021277	0.9988786095
0.0012963304	0.6031205674	0.9988786095
0.0012949451	0.6036879433	0.9988786095
0.0012364950	0.6096453901	0.9988786095
0.0012364114	0.6096453901	0.9991589571
0.0011706906	0.6218439716	0.9991589571
0.0011703566	0.6224113475	0.9991589571
0.0010386736	0.6513475177	0.9991589571
0.0010335299	0.6513475177	0.9994393047
0.0009739315	0.6641134752	0.9994393047
0.0009728762	0.6641134752	0.9997196524
0.0007310988	0.7032624113	0.9997196524
0.0007305967	0.7032624113	1.0000000000
0.0002216724	0.7775886525	1.0000000000
0.0002211252	0.7781560284	1.0000000000
0.0000092956	0.8853900709	1.0000000000
0.0000092883	0.8859574468	1.0000000000
0.0000018882	1.0000000000	1.0000000000


==> newData/akazeMatcherPRCurve.csv <==
threshold   fpr	tpr
2.0000000000	0.0000000000	0.0000000000
1.0000000000	0.0137550201	0.0179216867
0.9333333333	0.0248995984	0.0334337349
0.8666666667	0.0390060241	0.0542670683
0.8000000000	0.0542168675	0.0763554217
0.7333333333	0.0730421687	0.1027108434
0.6666666667	0.1030120482	0.1460341365
0.6000000000	0.1395080321	0.1983433735
0.5333333333	0.1934236948	0.2732931727
0.4666666667	0.2603915663	0.3678212851
0.4000000000	0.3345381526	0.4716867470
0.3333333333	0.4198795181	0.5878514056
0.2666666667	0.4980923695	0.6935240964
0.2000000000	0.5709839357	0.7902610442
0.1333333333	0.6456827309	0.8891064257
0.0666666667	0.6922690763	0.9508534137
0.0000000000	1.0000000000	1.0000000000


==> newData/orbMatcherPRCurve.csv <==
threshold   fpr	tpr
2.0000000000	0.0000000000	0.0000000000
1.0000000000	0.0007530120	0.0429216867
0.9333333333	0.0011044177	0.0532128514
0.8666666667	0.0016566265	0.0627008032
0.8000000000	0.0025100402	0.0740963855
0.7333333333	0.0033634538	0.0867469880
0.6666666667	0.0052208835	0.1031124498
0.6000000000	0.0069779116	0.1208835341
0.5333333333	0.0104919679	0.1435240964
0.4666666667	0.0176204819	0.1710341365
0.4000000000	0.0280120482	0.2046184739
0.3333333333	0.0433734940	0.2476907631
0.2666666667	0.0735943775	0.3054718876
0.2000000000	0.1289658635	0.3948293173
0.1333333333	0.2397590361	0.5248995984
0.0666666667	0.4873995984	0.7232931727
0.0000000000	1.0000000000	1.0000000000


==> newData/randomForestROCCurve.csv <==
threshold		fpr		tpr
0.8937973950	0.0000000000	0.0002688172
0.7268617836	0.0000000000	0.0026881720
0.7000000000	0.0000000000	0.0032258065
0.6946813848	0.0000000000	0.0045698925
0.6666666667	0.0000000000	0.0053763441
0.6665137331	0.0000000000	0.0059139785
0.6661833689	0.0000000000	0.0067204301
0.6611586450	0.0000000000	0.0104838710
0.6333333333	0.0000000000	0.0112903226
0.6331803997	0.0000000000	0.0120967742
0.6329525483	0.0000000000	0.0126344086
0.6328500355	0.0000000000	0.0139784946
0.6328186095	0.0000000000	0.0142473118
0.6327471019	0.0000000000	0.0147849462
0.6279499415	0.0000000000	0.0182795699
0.6000000000	0.0010752688	0.0217741935
0.5998970664	0.0010752688	0.0233870968
0.5995882098	0.0010752688	0.0244623656
0.5995791280	0.0010752688	0.0250000000
0.5995167022	0.0010752688	0.0266129032
0.5994137686	0.0010752688	0.0274193548
0.5993637686	0.0010752688	0.0279569892
0.5973679167	0.0010752688	0.0311827957
0.5971474058	0.0013440860	0.0311827957
0.5905589259	0.0013440860	0.0319892473
0.5666666667	0.0040322581	0.0376344086
0.5665721934	0.0040322581	0.0379032258
0.5665637331	0.0040322581	0.0400537634
0.5663487282	0.0040322581	0.0405913978
0.5661833689	0.0040322581	0.0440860215
0.5661333689	0.0040322581	0.0451612903
0.5658463998	0.0040322581	0.0459677419
0.5657525839	0.0040322581	0.0465053763
0.5650447902	0.0040322581	0.0483870968
0.5647181453	0.0040322581	0.0489247312
0.5353333333	0.0040322581	0.0518817204
0.5333333333	0.0077956989	0.0645161290
0.5332833333	0.0077956989	0.0650537634
0.5332303997	0.0077956989	0.0666666667
0.5331803997	0.0077956989	0.0674731183
0.5330890212	0.0077956989	0.0677419355
0.5330153949	0.0077956989	0.0682795699
0.5328537548	0.0077956989	0.0690860215
0.5328500355	0.0077956989	0.0763440860
0.5328186095	0.0077956989	0.0768817204
0.5328000355	0.0077956989	0.0776881720
0.5327996147	0.0077956989	0.0779569892
0.5327471019	0.0077956989	0.0798387097
0.5326860841	0.0077956989	0.0803763441
0.5326259034	0.0077956989	0.0809139785
0.5312496667	0.0077956989	0.0846774194
0.5306874509	0.0077956989	0.0857526882
0.5095709571	0.0077956989	0.0876344086
0.5020000000	0.0077956989	0.0881720430
0.5000000000	0.0182795699	0.1077956989
0.4999500000	0.0182795699	0.1086021505
0.4998970664	0.0182795699	0.1102150538
0.4998470664	0.0182795699	0.1110215054
0.4996733551	0.0182795699	0.1112903226
0.4996192150	0.0182795699	0.1118279570
0.4995882098	0.0182795699	0.1120967742
0.4995278565	0.0185483871	0.1120967742
0.4995185185	0.0185483871	0.1123655914
0.4995167022	0.0185483871	0.1215053763
0.4994852762	0.0185483871	0.1220430108
0.4994667022	0.0185483871	0.1223118280
0.4994222289	0.0185483871	0.1228494624
0.4994137686	0.0185483871	0.1241935484
0.4991049120	0.0185483871	0.1252688172
0.4987241270	0.0185483871	0.1260752688
0.4979495536	0.0185483871	0.1271505376
0.4975931032	0.0185483871	0.1284946237
0.4973541175	0.0185483871	0.1290322581
0.4962155388	0.0185483871	0.1309139785
0.4957393484	0.0188172043	0.1309139785
0.4682858817	0.0188172043	0.1327956989
0.4666666667	0.0333333333	0.1577956989
0.4665721934	0.0333333333	0.1594086022
0.4665637331	0.0333333333	0.1618279570
0.4663400218	0.0333333333	0.1623655914
0.4662858817	0.0333333333	0.1629032258
0.4662548765	0.0333333333	0.1642473118
0.4661833689	0.0333333333	0.1733870968
0.4661829481	0.0333333333	0.1741935484
0.4661333689	0.0333333333	0.1752688172
0.4660888956	0.0333333333	0.1758064516
0.4660804353	0.0333333333	0.1782258065
0.4658601226	0.0333333333	0.1790322581
0.4657715787	0.0333333333	0.1801075269
0.4656771054	0.0333333333	0.1809139785
0.4656686451	0.0333333333	0.1817204301
0.4652878601	0.0333333333	0.1830645161
0.4650447902	0.0333333333	0.1836021505
0.4646625767	0.0336021505	0.1836021505
0.4645040820	0.0336021505	0.1841397849
0.4353333333	0.0336021505	0.1860215054
0.4333333333	0.0529569892	0.2209677419
0.4332859848	0.0534946237	0.2209677419
0.4332833333	0.0534946237	0.2220430108
0.4332388600	0.0534946237	0.2225806452
0.4332303997	0.0534946237	0.2266129032
0.4331803997	0.0534946237	0.2268817204
0.4330890212	0.0534946237	0.2274193548
0.4329860876	0.0534946237	0.2282258065
0.4329525483	0.0534946237	0.2295698925
0.4329215431	0.0534946237	0.2301075269
0.4328500355	0.0534946237	0.2411290323
0.4328092815	0.0534946237	0.2416666667
0.4328000355	0.0534946237	0.2427419355
0.4327555622	0.0534946237	0.2435483871
0.4327471019	0.0534946237	0.2440860215
0.4327055622	0.0534946237	0.2443548387
0.4326971019	0.0534946237	0.2448924731
0.4325233906	0.0534946237	0.2456989247
0.4324692505	0.0534946237	0.2467741935
0.4324382453	0.0534946237	0.2478494624
0.4323663169	0.0534946237	0.2486559140
0.4301123737	0.0534946237	0.2529569892
0.4290726817	0.0537634409	0.2529569892
0.4286549708	0.0537634409	0.2532258065
0.4281716730	0.0537634409	0.2537634409
0.4210853297	0.0537634409	0.2548387097
0.4095709571	0.0537634409	0.2553763441
0.4000000000	0.0860215054	0.2935483871
0.3999600798	0.0862903226	0.2935483871
0.3998970664	0.0862903226	0.2973118280
0.3997037037	0.0868279570	0.2973118280
0.3996192150	0.0868279570	0.2981182796
0.3995882098	0.0868279570	0.2991935484
0.3995825880	0.0870967742	0.2991935484
0.3995692150	0.0870967742	0.2994623656
0.3995185185	0.0876344086	0.2994623656
0.3995167022	0.0876344086	0.3096774194
0.3995162814	0.0876344086	0.3102150538
0.3994662814	0.0876344086	0.3107526882
0.3994222289	0.0876344086	0.3112903226
0.3994137686	0.0876344086	0.3137096774
0.3991673378	0.0876344086	0.3147849462
0.3991049120	0.0876344086	0.3163978495
0.3990958302	0.0876344086	0.3166666667
0.3990019784	0.0876344086	0.3174731183
0.3983281235	0.0876344086	0.3188172043
0.3978374153	0.0876344086	0.3204301075
0.3921808024	0.0876344086	0.3215053763
0.3686666667	0.0876344086	0.3220430108
0.3666666667	0.1276881720	0.3680107527
0.3666193182	0.1282258065	0.3680107527
0.3665721934	0.1282258065	0.3682795699
0.3665637331	0.1282258065	0.3717741935
0.3665137331	0.1282258065	0.3720430108
0.3664502165	0.1284946237	0.3720430108
0.3664223546	0.1284946237	0.3723118280
0.3662858817	0.1284946237	0.3733870968
0.3662548765	0.1284946237	0.3747311828
0.3661833689	0.1284946237	0.3862903226
0.3660907119	0.1284946237	0.3876344086
0.3660804353	0.1284946237	0.3897849462
0.3658025839	0.1284946237	0.3908602151
0.3656686451	0.1284946237	0.3919354839
0.3650447902	0.1284946237	0.3927419355
0.3645040820	0.1284946237	0.3938172043
0.3641232970	0.1284946237	0.3940860215
0.3624060150	0.1287634409	0.3940860215
0.3429042904	0.1287634409	0.3948924731
0.3333333333	0.1661290323	0.4448924731
0.3332934132	0.1666666667	0.4448924731
0.3332388600	0.1666666667	0.4454301075
0.3332303997	0.1666666667	0.4467741935
0.3331803997	0.1666666667	0.4470430108
0.3330965068	0.1669354839	0.4470430108
0.3330066884	0.1669354839	0.4473118280
0.3329215431	0.1669354839	0.4483870968
0.3329025483	0.1669354839	0.4486559140
0.3328611898	0.1672043011	0.4486559140
0.3328500355	0.1672043011	0.4569892473
0.3327996147	0.1672043011	0.4572580645
0.3327471019	0.1672043011	0.4604838710
0.3324710668	0.1672043011	0.4612903226
0.3324382453	0.1672043011	0.4623655914
0.3318545903	0.1674731183	0.4623655914
0.3311707487	0.1677419355	0.4626344086
0.3095709571	0.1682795699	0.4626344086
0.3000000000	0.2282258065	0.5284946237
0.2999526515	0.2284946237	0.5284946237
0.2999055267	0.2284946237	0.5301075269
0.2998970664	0.2284946237	0.5317204301
0.2995882098	0.2284946237	0.5322580645
0.2995278565	0.2287634409	0.5322580645
0.2995167022	0.2287634409	0.5373655914
0.2994852762	0.2287634409	0.5379032258
0.2994137686	0.2287634409	0.5387096774
0.2992434559	0.2287634409	0.5389784946
0.2991049120	0.2287634409	0.5395161290
0.2990019784	0.2287634409	0.5397849462
0.2988505747	0.2293010753	0.5397849462
0.2978374153	0.2293010753	0.5400537634
0.2666666667	0.2911290323	0.6077956989
0.2666267465	0.2913978495	0.6077956989
0.2665721934	0.2913978495	0.6080645161
0.2665637331	0.2916666667	0.6096774194
0.2665137331	0.2916666667	0.6104838710
0.2662548765	0.2916666667	0.6110215054
0.2661833689	0.2919354839	0.6142473118
0.2661452650	0.2922043011	0.6142473118
0.2660804353	0.2922043011	0.6155913978
0.2657715787	0.2922043011	0.6163978495
0.2654268248	0.2922043011	0.6169354839
0.2646625767	0.2927419355	0.6169354839
0.2638779304	0.2927419355	0.6174731183
0.2333333333	0.3513440860	0.6846774194
0.2332934132	0.3516129032	0.6846774194
0.2332833333	0.3516129032	0.6849462366
0.2332303997	0.3516129032	0.6873655914
0.2330316742	0.3521505376	0.6873655914
0.2329215431	0.3521505376	0.6876344086
0.2329159213	0.3524193548	0.6876344086
0.2328500355	0.3524193548	0.6892473118
0.2328496147	0.3524193548	0.6895161290
0.2327471019	0.3524193548	0.6905913978
0.2000000000	0.4241935484	0.7569892473
0.1998970664	0.4244623656	0.7572580645
0.1995185185	0.4252688172	0.7572580645
0.1995167022	0.4252688172	0.7594086022
0.1994137686	0.4252688172	0.7599462366
0.1983781235	0.4252688172	0.7604838710
0.1762376238	0.4255376344	0.7604838710
0.1666666667	0.4868279570	0.8314516129
0.1666193182	0.4870967742	0.8314516129
0.1665637331	0.4870967742	0.8319892473
0.1661833689	0.4870967742	0.8330645161
0.1660804353	0.4870967742	0.8336021505
0.1658031088	0.4873655914	0.8336021505
0.1333333333	0.5518817204	0.8887096774
0.1329308452	0.5524193548	0.8887096774
0.1317114569	0.5524193548	0.8892473118
0.1311707487	0.5526881720	0.8892473118
0.1000000000	0.6139784946	0.9274193548
0.0965635739	0.6142473118	0.9274193548
0.0666666667	0.6803763441	0.9553763441
0.0650447902	0.6803763441	0.9556451613
0.0333333333	0.7602150538	0.9827956989
0.0000000000	1.0000000000	1.0000000000


==> newData/siftMatcherPRCurve.csv <==
threshold	fpr	tpr
2.0000000000	0.0000000000	0.0000000000
1.0000000000	0.0564759036	0.0119979920
0.9333333333	0.0625502008	0.0142068273
0.8666666667	0.0686746988	0.0183734940
0.8000000000	0.0746485944	0.0251004016
0.7333333333	0.0823795181	0.0336345382
0.6666666667	0.0894076305	0.0444779116
0.6000000000	0.0968373494	0.0593373494
0.5333333333	0.1034638554	0.0799196787
0.4666666667	0.1120983936	0.1048192771
0.4000000000	0.1217369478	0.1340361446
0.3333333333	0.1346385542	0.1799196787
0.2666666667	0.1578313253	0.2410642570
0.2000000000	0.2032128514	0.3424196787
0.1333333333	0.3139056225	0.5060742972
0.0666666667	0.5616967871	0.7494979920
0.0000000000	1.0000000000	1.0000000000


==> newData/surfMatcherPRCurve.csv <==
threshold	fpr	tpr
2.0000000000	0.0000000000	0.0000000000
1.0000000000	0.0024096386	0.0252510040
0.9333333333	0.0030120482	0.0321787149
0.8666666667	0.0048694779	0.0410642570
0.8000000000	0.0070281124	0.0513052209
0.7333333333	0.0092369478	0.0658132530
0.6666666667	0.0134036145	0.0856425703
0.6000000000	0.0192771084	0.1066265060
0.5333333333	0.0288654618	0.1345883534
0.4666666667	0.0432730924	0.1716365462
0.4000000000	0.0671686747	0.2238955823
0.3333333333	0.1071285141	0.2983433735
0.2666666667	0.1774096386	0.4014056225
0.2000000000	0.2897088353	0.5442269076
0.1333333333	0.4694277108	0.7228915663
0.0666666667	0.7278614458	0.8990461847
0.0000000000	1.0000000000	1.0000000000


==> newData/svrROCCurve.csv <==
threshold		fpr		tpr
2.2505458188	0.0000000000	0.0000000000
1.2505458188	0.0002688172	0.0000000000
1.2192999239	0.0013440860	0.0000000000
1.2179776967	0.0013440860	0.0002688172
1.2149416162	0.0018817204	0.0002688172
1.1927530536	0.0018817204	0.0034946237
1.1898183471	0.0021505376	0.0034946237
1.1864317908	0.0021505376	0.0037634409
1.1760129766	0.0034946237	0.0037634409
1.1661732912	0.0034946237	0.0043010753
1.1632456250	0.0037634409	0.0043010753
1.1480971939	0.0037634409	0.0067204301
1.1477115107	0.0043010753	0.0067204301
1.1464065552	0.0043010753	0.0072580645
1.1421528937	0.0043010753	0.0077956989
1.1397316336	0.0043010753	0.0083333333
1.1393586300	0.0045698925	0.0083333333
1.1377738431	0.0045698925	0.0088709677
1.1232313206	0.0059139785	0.0088709677
1.1184863480	0.0059139785	0.0102150538
1.1166727857	0.0061827957	0.0102150538
1.1153326696	0.0061827957	0.0107526882
1.1149857239	0.0064516129	0.0107526882
1.1139649408	0.0064516129	0.0112903226
1.1114694977	0.0072580645	0.0112903226
1.1027021639	0.0072580645	0.0145161290
1.0860956250	0.0083333333	0.0145161290
1.0858214484	0.0083333333	0.0147849462
1.0726039785	0.0088709677	0.0147849462
1.0685241818	0.0088709677	0.0150537634
1.0677966677	0.0091397849	0.0150537634
1.0612796165	0.0091397849	0.0163978495
1.0606470324	0.0094086022	0.0163978495
1.0560230448	0.0094086022	0.0182795699
1.0553716384	0.0096774194	0.0182795699
1.0535409574	0.0096774194	0.0196236559
1.0515204098	0.0099462366	0.0196236559
1.0381489287	0.0099462366	0.0225806452
1.0377489104	0.0099462366	0.0231182796
1.0367474514	0.0102150538	0.0231182796
1.0290158128	0.0102150538	0.0255376344
1.0226943794	0.0107526882	0.0255376344
1.0226875471	0.0107526882	0.0258064516
1.0183786949	0.0110215054	0.0258064516
1.0168589777	0.0110215054	0.0260752688
1.0148349721	0.0112903226	0.0260752688
1.0035929954	0.0112903226	0.0274193548
1.0028042193	0.0115591398	0.0274193548
1.0001769852	0.0115591398	0.0279569892
0.9975249975	0.0118279570	0.0279569892
0.9817335721	0.0118279570	0.0290322581
0.9674338773	0.0137096774	0.0290322581
0.9647064923	0.0137096774	0.0295698925
0.9646925482	0.0139784946	0.0295698925
0.9598628948	0.0139784946	0.0309139785
0.9588856102	0.0145161290	0.0309139785
0.9556203967	0.0145161290	0.0325268817
0.9553137050	0.0147849462	0.0325268817
0.9512236378	0.0147849462	0.0346774194
0.9505624608	0.0153225806	0.0346774194
0.9452692446	0.0153225806	0.0373655914
0.9449892404	0.0155913978	0.0373655914
0.9440562997	0.0155913978	0.0379032258
0.9440277941	0.0158602151	0.0379032258
0.9427941296	0.0158602151	0.0384408602
0.9398064046	0.0161290323	0.0384408602
0.9361929777	0.0161290323	0.0395161290
0.9356907447	0.0163978495	0.0395161290
0.9352786902	0.0163978495	0.0400537634
0.9327669741	0.0172043011	0.0400537634
0.9321525116	0.0172043011	0.0403225806
0.9321113456	0.0174731183	0.0403225806
0.9305415671	0.0174731183	0.0405913978
0.9293692289	0.0177419355	0.0405913978
0.9229842268	0.0177419355	0.0430107527
0.9226547989	0.0180107527	0.0430107527
0.9225825717	0.0180107527	0.0432795699
0.9222755049	0.0185483871	0.0432795699
0.9213247131	0.0185483871	0.0438172043
0.9192218308	0.0193548387	0.0438172043
0.9190730057	0.0193548387	0.0440860215
0.9189287537	0.0196236559	0.0440860215
0.9188262354	0.0196236559	0.0446236559
0.9184873009	0.0198924731	0.0446236559
0.9184723295	0.0198924731	0.0448924731
0.9180344801	0.0201612903	0.0448924731
0.9179539344	0.0201612903	0.0451612903
0.9173737756	0.0204301075	0.0451612903
0.9169389802	0.0204301075	0.0459677419
0.9167338067	0.0206989247	0.0459677419
0.9165821734	0.0206989247	0.0462365591
0.9154843987	0.0212365591	0.0462365591
0.9124320326	0.0212365591	0.0473118280
0.9106622198	0.0215053763	0.0473118280
0.9101935987	0.0215053763	0.0481182796
0.9101865211	0.0217741935	0.0481182796
0.9079477777	0.0217741935	0.0502688172
0.9071768365	0.0223118280	0.0502688172
0.9069251400	0.0223118280	0.0508064516
0.9067600394	0.0225806452	0.0508064516
0.9064965696	0.0225806452	0.0510752688
0.9064964036	0.0228494624	0.0510752688
0.9057034405	0.0228494624	0.0516129032
0.9056211918	0.0231182796	0.0516129032
0.9055897132	0.0231182796	0.0518817204
0.9051939032	0.0233870968	0.0518817204
0.9047426276	0.0233870968	0.0526881720
0.9043713652	0.0236559140	0.0526881720
0.9016165504	0.0236559140	0.0556451613
0.9013978516	0.0239247312	0.0556451613
0.9008447079	0.0239247312	0.0572580645
0.9007328221	0.0241935484	0.0572580645
0.9005256314	0.0241935484	0.0575268817
0.9004385430	0.0250000000	0.0575268817
0.8993765522	0.0250000000	0.0596774194
0.8991755932	0.0252688172	0.0596774194
0.8982421331	0.0252688172	0.0612903226
0.8980209254	0.0252688172	0.0618279570
0.8976603687	0.0252688172	0.0626344086
0.8976467760	0.0255376344	0.0626344086
0.8975758914	0.0255376344	0.0631720430
0.8971694954	0.0258064516	0.0631720430
0.8965657737	0.0258064516	0.0637096774
0.8964653595	0.0260752688	0.0637096774
0.8954930975	0.0260752688	0.0647849462
0.8954580069	0.0263440860	0.0647849462
0.8943156397	0.0263440860	0.0658602151
0.8943133655	0.0266129032	0.0658602151
0.8941256193	0.0266129032	0.0661290323
0.8940215212	0.0268817204	0.0661290323
0.8929642780	0.0268817204	0.0680107527
0.8929435051	0.0268817204	0.0685483871
0.8927836214	0.0268817204	0.0690860215
0.8925001284	0.0271505376	0.0690860215
0.8919869825	0.0271505376	0.0696236559
0.8919509195	0.0274193548	0.0696236559
0.8909067941	0.0274193548	0.0704301075
0.8906959237	0.0276881720	0.0704301075
0.8904839472	0.0276881720	0.0709677419
0.8903319440	0.0279569892	0.0709677419
0.8897358231	0.0279569892	0.0715053763
0.8887480549	0.0279569892	0.0725806452
0.8884104030	0.0279569892	0.0731182796
0.8882235854	0.0279569892	0.0733870968
0.8880983240	0.0284946237	0.0733870968
0.8873336878	0.0284946237	0.0739247312
0.8872327183	0.0287634409	0.0739247312
0.8866846792	0.0287634409	0.0744623656
0.8866131648	0.0290322581	0.0744623656
0.8856839406	0.0290322581	0.0760752688
0.8848378874	0.0293010753	0.0760752688
0.8847879130	0.0293010753	0.0766129032
0.8847850540	0.0293010753	0.0771505376
0.8833349065	0.0293010753	0.0784946237
0.8827993272	0.0301075269	0.0784946237
0.8822875689	0.0301075269	0.0790322581
0.8822079063	0.0303763441	0.0790322581
0.8815288302	0.0303763441	0.0798387097
0.8810610278	0.0306451613	0.0798387097
0.8809988654	0.0306451613	0.0801075269
0.8809442031	0.0309139785	0.0801075269
0.8803317479	0.0309139785	0.0811827957
0.8802196266	0.0311827957	0.0811827957
0.8793856127	0.0311827957	0.0825268817
0.8791109634	0.0317204301	0.0825268817
0.8789104968	0.0317204301	0.0827956989
0.8786837069	0.0322580645	0.0827956989
0.8785130953	0.0322580645	0.0830645161
0.8783345291	0.0325268817	0.0830645161
0.8776969327	0.0325268817	0.0838709677
0.8776742987	0.0327956989	0.0838709677
0.8776332743	0.0327956989	0.0841397849
0.8776127194	0.0330645161	0.0841397849
0.8774972100	0.0330645161	0.0846774194
0.8763541824	0.0341397849	0.0846774194
0.8751530805	0.0341397849	0.0865591398
0.8748401292	0.0344086022	0.0865591398
0.8747308236	0.0344086022	0.0868279570
0.8745124287	0.0346774194	0.0868279570
0.8741348257	0.0346774194	0.0879032258
0.8737108700	0.0349462366	0.0879032258
0.8733172933	0.0349462366	0.0884408602
0.8732318051	0.0352150538	0.0884408602
0.8731952150	0.0352150538	0.0889784946
0.8726975934	0.0352150538	0.0900537634
0.8725582338	0.0354838710	0.0900537634
0.8723460168	0.0354838710	0.0903225806
0.8719036267	0.0357526882	0.0903225806
0.8715532074	0.0357526882	0.0905913978
0.8715213241	0.0360215054	0.0905913978
0.8712040173	0.0360215054	0.0908602151
0.8711911831	0.0362903226	0.0908602151
0.8706303211	0.0362903226	0.0911290323
0.8705701869	0.0365591398	0.0911290323
0.8704312097	0.0365591398	0.0916666667
0.8701402751	0.0373655914	0.0916666667
0.8687635056	0.0373655914	0.0932795699
0.8683390931	0.0381720430	0.0932795699
0.8680054680	0.0381720430	0.0935483871
0.8677177370	0.0384408602	0.0935483871
0.8672872566	0.0384408602	0.0943548387
0.8668354011	0.0389784946	0.0943548387
0.8667922784	0.0389784946	0.0946236559
0.8665755372	0.0392473118	0.0946236559
0.8664021290	0.0392473118	0.0951612903
0.8663766284	0.0395161290	0.0951612903
0.8663580790	0.0395161290	0.0954301075
0.8662620066	0.0397849462	0.0954301075
0.8660029260	0.0397849462	0.0959677419
0.8655852838	0.0403225806	0.0959677419
0.8648741128	0.0403225806	0.0970430108
0.8646066387	0.0405913978	0.0970430108
0.8642164920	0.0405913978	0.0978494624
0.8640179954	0.0408602151	0.0978494624
0.8631620329	0.0408602151	0.0986559140
0.8631392550	0.0411290323	0.0986559140
0.8629425922	0.0411290323	0.0991935484
0.8620592769	0.0419354839	0.0991935484
0.8618215994	0.0419354839	0.1000000000
0.8616728995	0.0422043011	0.1000000000
0.8607438065	0.0422043011	0.1016129032
0.8606744999	0.0424731183	0.1016129032
0.8592653693	0.0424731183	0.1034946237
0.8590896449	0.0427419355	0.1034946237
0.8589771569	0.0427419355	0.1040322581
0.8588695883	0.0430107527	0.1040322581
0.8588037616	0.0430107527	0.1043010753
0.8587773790	0.0432795699	0.1043010753
0.8585247404	0.0432795699	0.1053763441
0.8584921104	0.0435483871	0.1053763441
0.8580616528	0.0435483871	0.1061827957
0.8579826884	0.0440860215	0.1061827957
0.8560979049	0.0440860215	0.1083333333
0.8559637805	0.0443548387	0.1083333333
0.8557260137	0.0443548387	0.1086021505
0.8556719875	0.0446236559	0.1086021505
0.8554257454	0.0446236559	0.1088709677
0.8553631965	0.0448924731	0.1088709677
0.8549498265	0.0448924731	0.1096774194
0.8545528361	0.0451612903	0.1096774194
0.8543593297	0.0451612903	0.1099462366
0.8540506332	0.0459677419	0.1099462366
0.8529467289	0.0459677419	0.1131720430
0.8527552059	0.0462365591	0.1131720430
0.8522286690	0.0462365591	0.1145161290
0.8521479089	0.0465053763	0.1145161290
0.8510794087	0.0465053763	0.1172043011
0.8510013800	0.0467741935	0.1172043011
0.8506011447	0.0467741935	0.1188172043
0.8503712879	0.0470430108	0.1188172043
0.8500860860	0.0470430108	0.1196236559
0.8499081349	0.0475806452	0.1196236559
0.8497837961	0.0481182796	0.1196236559
0.8496152246	0.0481182796	0.1201612903
0.8494125298	0.0489247312	0.1201612903
0.8492823047	0.0489247312	0.1204301075
0.8492153582	0.0491935484	0.1204301075
0.8485368206	0.0491935484	0.1228494624
0.8485293974	0.0494623656	0.1228494624
0.8481618009	0.0494623656	0.1231182796
0.8479249338	0.0500000000	0.1231182796
0.8474288039	0.0500000000	0.1241935484
0.8472808000	0.0502688172	0.1241935484
0.8470969868	0.0502688172	0.1258064516
0.8470388645	0.0505376344	0.1258064516
0.8467197330	0.0505376344	0.1268817204
0.8466857411	0.0508064516	0.1268817204
0.8465872380	0.0508064516	0.1271505376
0.8465584433	0.0510752688	0.1271505376
0.8459876815	0.0510752688	0.1276881720
0.8458708956	0.0513440860	0.1276881720
0.8450079123	0.0513440860	0.1290322581
0.8449709601	0.0516129032	0.1290322581
0.8440454983	0.0516129032	0.1309139785
0.8439489555	0.0518817204	0.1309139785
0.8439072237	0.0518817204	0.1311827957
0.8438797464	0.0524193548	0.1311827957
0.8431793818	0.0524193548	0.1338709677
0.8428410253	0.0526881720	0.1338709677
0.8427838140	0.0526881720	0.1344086022
0.8426317028	0.0529569892	0.1344086022
0.8421238211	0.0529569892	0.1357526882
0.8420889144	0.0532258065	0.1357526882
0.8415792998	0.0532258065	0.1365591398
0.8415003186	0.0534946237	0.1365591398
0.8410010395	0.0534946237	0.1376344086
0.8409303802	0.0537634409	0.1376344086
0.8397915528	0.0537634409	0.1400537634
0.8397344786	0.0540322581	0.1400537634
0.8396536592	0.0540322581	0.1403225806
0.8395771835	0.0545698925	0.1403225806
0.8389411391	0.0545698925	0.1419354839
0.8387798478	0.0548387097	0.1419354839
0.8384718849	0.0548387097	0.1424731183
0.8384664009	0.0551075269	0.1424731183
0.8381475855	0.0551075269	0.1427419355
0.8380726326	0.0553763441	0.1427419355
0.8373488345	0.0553763441	0.1443548387
0.8372775389	0.0556451613	0.1443548387
0.8369096641	0.0556451613	0.1456989247
0.8364802397	0.0559139785	0.1456989247
0.8358163196	0.0559139785	0.1473118280
0.8356178624	0.0561827957	0.1473118280
0.8346790931	0.0561827957	0.1486559140
0.8346062907	0.0564516129	0.1486559140
0.8341119046	0.0564516129	0.1505376344
0.8340012531	0.0569892473	0.1505376344
0.8337126577	0.0569892473	0.1513440860
0.8335519395	0.0572580645	0.1513440860
0.8335260708	0.0572580645	0.1518817204
0.8334302328	0.0575268817	0.1518817204
0.8332910781	0.0575268817	0.1524193548
0.8331559856	0.0577956989	0.1524193548
0.8323635940	0.0577956989	0.1543010753
0.8321810173	0.0580645161	0.1543010753
0.8316800123	0.0580645161	0.1556451613
0.8316444491	0.0583333333	0.1556451613
0.8316207872	0.0583333333	0.1559139785
0.8315285361	0.0586021505	0.1559139785
0.8312396513	0.0586021505	0.1567204301
0.8311775746	0.0588709677	0.1567204301
0.8310442571	0.0588709677	0.1572580645
0.8310360347	0.0591397849	0.1572580645
0.8307781214	0.0591397849	0.1580645161
0.8303209406	0.0596774194	0.1580645161
0.8301976703	0.0596774194	0.1583333333
0.8301394923	0.0599462366	0.1583333333
0.8288931569	0.0599462366	0.1623655914
0.8288737367	0.0602150538	0.1623655914
0.8283326068	0.0602150538	0.1634408602
0.8282670965	0.0602150538	0.1639784946
0.8280384069	0.0602150538	0.1642473118
0.8278932282	0.0610215054	0.1642473118
0.8272156691	0.0610215054	0.1653225806
0.8271693171	0.0612903226	0.1653225806
0.8270659555	0.0612903226	0.1658602151
0.8270416295	0.0615591398	0.1658602151
0.8269460293	0.0615591398	0.1663978495
0.8269343329	0.0618279570	0.1663978495
0.8269232258	0.0618279570	0.1669354839
0.8266455095	0.0618279570	0.1674731183
0.8264824686	0.0620967742	0.1674731183
0.8261181122	0.0620967742	0.1685483871
0.8260178954	0.0626344086	0.1685483871
0.8256014611	0.0626344086	0.1704301075
0.8255923231	0.0629032258	0.1704301075
0.8250819243	0.0629032258	0.1715053763
0.8250603909	0.0631720430	0.1715053763
0.8250514675	0.0631720430	0.1717741935
0.8241974817	0.0642473118	0.1717741935
0.8237311058	0.0642473118	0.1728494624
0.8234686132	0.0645161290	0.1728494624
0.8234464661	0.0645161290	0.1731182796
0.8234310995	0.0647849462	0.1731182796
0.8232460085	0.0647849462	0.1736559140
0.8228466528	0.0650537634	0.1736559140
0.8222794292	0.0650537634	0.1741935484
0.8222762528	0.0655913978	0.1741935484
0.8216007542	0.0655913978	0.1760752688
0.8215569280	0.0658602151	0.1760752688
0.8212672663	0.0658602151	0.1768817204
0.8212414782	0.0661290323	0.1768817204
0.8212105459	0.0661290323	0.1771505376
0.8211303516	0.0663978495	0.1771505376
0.8206876802	0.0663978495	0.1776881720
0.8205665098	0.0666666667	0.1776881720
0.8205290981	0.0666666667	0.1782258065
0.8205270569	0.0669354839	0.1782258065
0.8200018590	0.0669354839	0.1801075269
0.8195937662	0.0674731183	0.1801075269
0.8195592132	0.0674731183	0.1803763441
0.8187842579	0.0677419355	0.1803763441
0.8187836186	0.0677419355	0.1806451613
0.8187689824	0.0680107527	0.1806451613
0.8186945612	0.0680107527	0.1814516129
0.8186822525	0.0682795699	0.1814516129
0.8184831035	0.0682795699	0.1819892473
0.8183737202	0.0685483871	0.1819892473
0.8182560881	0.0685483871	0.1825268817
0.8181968089	0.0688172043	0.1825268817
0.8178753159	0.0688172043	0.1830645161
0.8177319553	0.0688172043	0.1836021505
0.8176973169	0.0688172043	0.1838709677
0.8176923142	0.0688172043	0.1844086022
0.8173230689	0.0688172043	0.1854838710
0.8171461293	0.0690860215	0.1854838710
0.8161049921	0.0690860215	0.1881720430
0.8160261081	0.0690860215	0.1887096774
0.8156986647	0.0690860215	0.1892473118
0.8153715312	0.0693548387	0.1892473118
0.8150803836	0.0693548387	0.1900537634
0.8149745761	0.0696236559	0.1900537634
0.8143718178	0.0696236559	0.1911290323
0.8141916698	0.0701612903	0.1911290323
0.8141274320	0.0701612903	0.1916666667
0.8138038997	0.0704301075	0.1916666667
0.8132950895	0.0704301075	0.1938172043
0.8131624180	0.0706989247	0.1938172043
0.8131440467	0.0706989247	0.1940860215
0.8130743025	0.0706989247	0.1946236559
0.8130677577	0.0706989247	0.1948924731
0.8129218573	0.0709677419	0.1948924731
0.8126851043	0.0709677419	0.1956989247
0.8125822490	0.0712365591	0.1956989247
0.8122930912	0.0712365591	0.1967741935
0.8121967608	0.0715053763	0.1967741935
0.8120885947	0.0715053763	0.1970430108
0.8118751581	0.0715053763	0.1975806452
0.8117943448	0.0715053763	0.1978494624
0.8117533661	0.0717741935	0.1978494624
0.8115224138	0.0717741935	0.1986559140
0.8114241951	0.0720430108	0.1986559140
0.8110026881	0.0720430108	0.1994623656
0.8108403502	0.0723118280	0.1994623656
0.8107768966	0.0723118280	0.1997311828
0.8107617149	0.0725806452	0.1997311828
0.8107301344	0.0725806452	0.2000000000
0.8103957100	0.0733870968	0.2000000000
0.8103912083	0.0733870968	0.2002688172
0.8103472517	0.0736559140	0.2002688172
0.8100447747	0.0736559140	0.2013440860
0.8099520473	0.0741935484	0.2013440860
0.8093417842	0.0741935484	0.2024193548
0.8092413846	0.0747311828	0.2024193548
0.8086075577	0.0747311828	0.2034946237
0.8085968127	0.0750000000	0.2034946237
0.8085810192	0.0750000000	0.2037634409
0.8085282436	0.0752688172	0.2037634409
0.8083557457	0.0752688172	0.2045698925
0.8081941260	0.0760752688	0.2045698925
0.8077980604	0.0760752688	0.2051075269
0.8075587988	0.0760752688	0.2056451613
0.8075194920	0.0760752688	0.2059139785
0.8074765295	0.0763440860	0.2059139785
0.8072761124	0.0763440860	0.2067204301
0.8070908219	0.0768817204	0.2067204301
0.8063267518	0.0768817204	0.2086021505
0.8063264075	0.0771505376	0.2086021505
0.8062865675	0.0771505376	0.2088709677
0.8062085802	0.0771505376	0.2094086022
0.8060552546	0.0771505376	0.2099462366
0.8059055137	0.0774193548	0.2099462366
0.8052972755	0.0774193548	0.2115591398
0.8052534309	0.0774193548	0.2120967742
0.8051639274	0.0774193548	0.2126344086
0.8050142815	0.0776881720	0.2126344086
0.8048407831	0.0776881720	0.2137096774
0.8046020028	0.0782258065	0.2137096774
0.8037786921	0.0782258065	0.2142473118
0.8036932648	0.0784946237	0.2142473118
0.8035626335	0.0784946237	0.2145161290
0.8034331573	0.0790322581	0.2145161290
0.8032941895	0.0790322581	0.2150537634
0.8032442801	0.0793010753	0.2150537634
0.8024359972	0.0793010753	0.2172043011
0.8023123344	0.0795698925	0.2172043011
0.8017262755	0.0795698925	0.2185483871
0.8015221041	0.0801075269	0.2185483871
0.8014981861	0.0801075269	0.2188172043
0.8014922653	0.0803763441	0.2188172043
0.8011146210	0.0803763441	0.2201612903
0.8007154209	0.0811827957	0.2201612903
0.8003554739	0.0811827957	0.2206989247
0.8001650940	0.0814516129	0.2206989247
0.7998743099	0.0814516129	0.2223118280
0.7998204854	0.0817204301	0.2223118280
0.7997040720	0.0817204301	0.2228494624
0.7994195207	0.0822580645	0.2228494624
0.7981591450	0.0822580645	0.2258064516
0.7981325322	0.0830645161	0.2258064516
0.7981263585	0.0830645161	0.2260752688
0.7980559067	0.0833333333	0.2260752688
0.7980455510	0.0833333333	0.2263440860
0.7978638020	0.0836021505	0.2263440860
0.7975814977	0.0836021505	0.2266129032
0.7974998074	0.0838709677	0.2266129032
0.7971031290	0.0838709677	0.2276881720
0.7970992032	0.0841397849	0.2276881720
0.7960652423	0.0841397849	0.2314516129
0.7959963647	0.0844086022	0.2314516129
0.7958936242	0.0844086022	0.2317204301
0.7958062620	0.0846774194	0.2317204301
0.7954754341	0.0846774194	0.2336021505
0.7953572777	0.0849462366	0.2336021505
0.7952933693	0.0849462366	0.2338709677
0.7952042761	0.0854838710	0.2338709677
0.7951283127	0.0854838710	0.2341397849
0.7951129798	0.0857526882	0.2341397849
0.7949719692	0.0857526882	0.2346774194
0.7949544104	0.0860215054	0.2346774194
0.7947861307	0.0860215054	0.2352150538
0.7946649967	0.0862903226	0.2352150538
0.7944581675	0.0862903226	0.2370967742
0.7944360589	0.0865591398	0.2370967742
0.7943392547	0.0865591398	0.2373655914
0.7941781311	0.0868279570	0.2373655914
0.7936518516	0.0868279570	0.2389784946
0.7935255712	0.0870967742	0.2389784946
0.7934409257	0.0870967742	0.2392473118
0.7934192148	0.0873655914	0.2392473118
0.7934052429	0.0873655914	0.2395161290
0.7932526831	0.0876344086	0.2395161290
0.7917642325	0.0876344086	0.2446236559
0.7916931650	0.0879032258	0.2446236559
0.7916013754	0.0879032258	0.2448924731
0.7915102208	0.0881720430	0.2448924731
0.7911910642	0.0881720430	0.2459677419
0.7911825370	0.0884408602	0.2459677419
0.7911032434	0.0884408602	0.2465053763
0.7909800901	0.0889784946	0.2465053763
0.7893986069	0.0889784946	0.2508064516
0.7893901505	0.0889784946	0.2513440860
0.7892436537	0.0892473118	0.2513440860
0.7891528630	0.0892473118	0.2526881720
0.7891506413	0.0895161290	0.2526881720
0.7887906811	0.0895161290	0.2534946237
0.7887114259	0.0900537634	0.2534946237
0.7886093975	0.0900537634	0.2537634409
0.7885825567	0.0905913978	0.2537634409
0.7883252618	0.0905913978	0.2545698925
0.7882771516	0.0908602151	0.2545698925
0.7882751928	0.0908602151	0.2551075269
0.7882125235	0.0911290323	0.2551075269
0.7878988096	0.0911290323	0.2559139785
0.7877273432	0.0916666667	0.2559139785
0.7871896763	0.0916666667	0.2572580645
0.7870148917	0.0924731183	0.2572580645
0.7868600319	0.0924731183	0.2575268817
0.7867386220	0.0927419355	0.2575268817
0.7862938165	0.0927419355	0.2580645161
0.7861602784	0.0930107527	0.2580645161
0.7859690440	0.0930107527	0.2591397849
0.7859389781	0.0932795699	0.2591397849
0.7858243023	0.0932795699	0.2599462366
0.7857867159	0.0935483871	0.2599462366
0.7852652639	0.0935483871	0.2607526882
0.7851822745	0.0938172043	0.2607526882
0.7847405290	0.0938172043	0.2618279570
0.7847125413	0.0938172043	0.2623655914
0.7846918359	0.0940860215	0.2623655914
0.7844828812	0.0940860215	0.2626344086
0.7844529163	0.0943548387	0.2626344086
0.7843593805	0.0943548387	0.2629032258
0.7843351818	0.0946236559	0.2629032258
0.7838553558	0.0946236559	0.2642473118
0.7837759319	0.0948924731	0.2642473118
0.7833330990	0.0948924731	0.2653225806
0.7832691509	0.0948924731	0.2658602151
0.7832239992	0.0948924731	0.2661290323
0.7832105473	0.0951612903	0.2661290323
0.7829026745	0.0951612903	0.2672043011
0.7828959551	0.0954301075	0.2672043011
0.7814155043	0.0954301075	0.2698924731
0.7813594343	0.0956989247	0.2698924731
0.7813070080	0.0956989247	0.2704301075
0.7812954005	0.0956989247	0.2709677419
0.7812406247	0.0962365591	0.2709677419
0.7810571391	0.0962365591	0.2717741935
0.7809191360	0.0967741935	0.2717741935
0.7805085646	0.0967741935	0.2728494624
0.7803356381	0.0973118280	0.2728494624
0.7797200145	0.0973118280	0.2744623656
0.7796346138	0.0975806452	0.2744623656
0.7790367527	0.0975806452	0.2763440860
0.7789571357	0.0978494624	0.2763440860
0.7784892715	0.0978494624	0.2779569892
0.7784805860	0.0981182796	0.2779569892
0.7784290099	0.0981182796	0.2782258065
0.7783045469	0.0986559140	0.2782258065
0.7776593280	0.0986559140	0.2795698925
0.7775823758	0.0991935484	0.2795698925
0.7772871270	0.0991935484	0.2798387097
0.7770173268	0.0994623656	0.2798387097
0.7768345775	0.0994623656	0.2806451613
0.7766951903	0.0994623656	0.2811827957
0.7764408934	0.0994623656	0.2814516129
0.7763691923	0.0997311828	0.2814516129
0.7761857348	0.0997311828	0.2817204301
0.7758732389	0.1002688172	0.2817204301
0.7757497487	0.1002688172	0.2822580645
0.7756949181	0.1005376344	0.2822580645
0.7746427808	0.1005376344	0.2838709677
0.7744402527	0.1008064516	0.2838709677
0.7741176957	0.1008064516	0.2849462366
0.7738704260	0.1010752688	0.2849462366
0.7726513174	0.1010752688	0.2879032258
0.7724765951	0.1013440860	0.2879032258
0.7723824310	0.1013440860	0.2881720430
0.7723740115	0.1016129032	0.2881720430
0.7723684201	0.1016129032	0.2884408602
0.7723038444	0.1018817204	0.2884408602
0.7721449334	0.1018817204	0.2887096774
0.7720804721	0.1021505376	0.2887096774
0.7718358697	0.1021505376	0.2897849462
0.7714884781	0.1024193548	0.2897849462
0.7711718032	0.1024193548	0.2903225806
0.7711168395	0.1026881720	0.2903225806
0.7708216159	0.1026881720	0.2908602151
0.7707985576	0.1029569892	0.2908602151
0.7707180356	0.1029569892	0.2911290323
0.7705280978	0.1034946237	0.2911290323
0.7703221162	0.1034946237	0.2913978495
0.7703015994	0.1037634409	0.2913978495
0.7702054421	0.1037634409	0.2916666667
0.7701450794	0.1040322581	0.2916666667
0.7699598879	0.1040322581	0.2919354839
0.7695282247	0.1043010753	0.2919354839
0.7675161619	0.1043010753	0.2940860215
0.7674744499	0.1045698925	0.2940860215
0.7668278793	0.1045698925	0.2948924731
0.7667397771	0.1045698925	0.2954301075
0.7661720267	0.1045698925	0.2959677419
0.7658450875	0.1051075269	0.2959677419
0.7655405957	0.1051075269	0.2965053763
0.7654707433	0.1053763441	0.2965053763
0.7652268156	0.1053763441	0.2967741935
0.7651815814	0.1056451613	0.2967741935
0.7650656077	0.1056451613	0.2970430108
0.7648997326	0.1059139785	0.2970430108
0.7648729928	0.1059139785	0.2973118280
0.7640322805	0.1061827957	0.2973118280
0.7633849573	0.1061827957	0.2978494624
0.7633662547	0.1064516129	0.2978494624
0.7628629230	0.1064516129	0.2983870968
0.7620869323	0.1072580645	0.2983870968
0.7616953498	0.1072580645	0.2991935484
0.7615241698	0.1075268817	0.2991935484
0.7614692551	0.1075268817	0.2994623656
0.7613606968	0.1077956989	0.2994623656
0.7608525497	0.1077956989	0.2997311828
0.7607740743	0.1080645161	0.2997311828
0.7599299824	0.1080645161	0.3002688172
0.7596564979	0.1080645161	0.3008064516
0.7591906708	0.1086021505	0.3008064516
0.7589389253	0.1086021505	0.3016129032
0.7586510984	0.1088709677	0.3016129032
0.7584152422	0.1088709677	0.3021505376
0.7574316435	0.1091397849	0.3021505376
0.7571489392	0.1091397849	0.3026881720
0.7570002493	0.1096774194	0.3026881720
0.7568926955	0.1096774194	0.3032258065
0.7564432607	0.1102150538	0.3032258065
0.7564366071	0.1102150538	0.3034946237
0.7562822557	0.1104838710	0.3034946237
0.7558821439	0.1110215054	0.3034946237
0.7557194193	0.1110215054	0.3037634409
0.7553713946	0.1112903226	0.3037634409
0.7542097797	0.1112903226	0.3043010753
0.7540956268	0.1115591398	0.3043010753
0.7540406655	0.1115591398	0.3045698925
0.7535674364	0.1118279570	0.3045698925
0.7531664205	0.1118279570	0.3056451613
0.7525008600	0.1123655914	0.3056451613
0.7519506641	0.1123655914	0.3059139785
0.7518177906	0.1126344086	0.3059139785
0.7516319550	0.1126344086	0.3061827957
0.7507543337	0.1131720430	0.3061827957
0.7506715268	0.1131720430	0.3067204301
0.7501785498	0.1139784946	0.3067204301
0.7496367599	0.1139784946	0.3080645161
0.7485577229	0.1150537634	0.3080645161
0.7478353591	0.1150537634	0.3083333333
0.7475625861	0.1155913978	0.3083333333
0.7475275442	0.1155913978	0.3086021505
0.7462456018	0.1166666667	0.3086021505
0.7456244447	0.1166666667	0.3094086022
0.7453269366	0.1174731183	0.3094086022
0.7453201089	0.1174731183	0.3096774194
0.7448898792	0.1177419355	0.3096774194
0.7446106777	0.1177419355	0.3099462366
0.7439131151	0.1182795699	0.3099462366
0.7418011042	0.1182795699	0.3112903226
0.7412944951	0.1188172043	0.3112903226
0.7410302298	0.1188172043	0.3118279570
0.7407355680	0.1190860215	0.3118279570
0.7405406636	0.1190860215	0.3126344086
0.7403819460	0.1190860215	0.3131720430
0.7401414420	0.1190860215	0.3134408602
0.7401372908	0.1196236559	0.3134408602
0.7395182122	0.1196236559	0.3145161290
0.7389880999	0.1201612903	0.3145161290
0.7384175681	0.1201612903	0.3155913978
0.7382551175	0.1204301075	0.3155913978
0.7375881653	0.1204301075	0.3163978495
0.7374511984	0.1206989247	0.3163978495
0.7368295668	0.1206989247	0.3169354839
0.7364138106	0.1212365591	0.3169354839
0.7359687132	0.1212365591	0.3172043011
0.7358547269	0.1215053763	0.3172043011
0.7354811521	0.1215053763	0.3174731183
0.7354700643	0.1217741935	0.3174731183
0.7350689745	0.1217741935	0.3180107527
0.7346011513	0.1220430108	0.3180107527
0.7343981541	0.1220430108	0.3190860215
0.7339760912	0.1223118280	0.3190860215
0.7335928280	0.1223118280	0.3196236559
0.7320304632	0.1225806452	0.3196236559
0.7313771597	0.1225806452	0.3209677419
0.7309494786	0.1228494624	0.3209677419
0.7308725375	0.1228494624	0.3212365591
0.7307961746	0.1231182796	0.3212365591
0.7305868274	0.1231182796	0.3215053763
0.7302004328	0.1239247312	0.3215053763
0.7278418864	0.1239247312	0.3241935484
0.7278315693	0.1241935484	0.3241935484
0.7270030913	0.1241935484	0.3252688172
0.7269603715	0.1244623656	0.3252688172
0.7261496298	0.1244623656	0.3258064516
0.7249325235	0.1244623656	0.3268817204
0.7244294860	0.1250000000	0.3268817204
0.7243273277	0.1250000000	0.3271505376
0.7241064533	0.1252688172	0.3271505376
0.7239240883	0.1252688172	0.3274193548
0.7234359221	0.1258064516	0.3274193548
0.7233665353	0.1258064516	0.3276881720
0.7233429117	0.1260752688	0.3276881720
0.7226821878	0.1260752688	0.3290322581
0.7210919109	0.1282258065	0.3290322581
0.7200894004	0.1282258065	0.3306451613
0.7199476093	0.1284946237	0.3306451613
0.7182452382	0.1284946237	0.3319892473
0.7179751259	0.1287634409	0.3319892473
0.7176803918	0.1287634409	0.3330645161
0.7167569216	0.1290322581	0.3330645161
0.7163703865	0.1290322581	0.3333333333
0.7156504608	0.1295698925	0.3333333333
0.7155973989	0.1295698925	0.3336021505
0.7153532868	0.1298387097	0.3336021505
0.7141500669	0.1298387097	0.3344086022
0.7138259998	0.1301075269	0.3344086022
0.7128292157	0.1301075269	0.3346774194
0.7123324398	0.1303763441	0.3346774194
0.7116110392	0.1303763441	0.3352150538
0.7114180895	0.1306451613	0.3352150538
0.7112513788	0.1306451613	0.3354838710
0.7109132687	0.1309139785	0.3354838710
0.7104478487	0.1309139785	0.3360215054
0.7103805112	0.1311827957	0.3360215054
0.7103113889	0.1311827957	0.3362903226
0.7100181586	0.1314516129	0.3362903226
0.7098474236	0.1314516129	0.3365591398
0.7098334373	0.1317204301	0.3365591398
0.7075937612	0.1317204301	0.3381720430
0.7075780768	0.1319892473	0.3381720430
0.7075554430	0.1319892473	0.3384408602
0.7074630945	0.1322580645	0.3384408602
0.7070374934	0.1322580645	0.3392473118
0.7070267378	0.1325268817	0.3392473118
0.7068321567	0.1325268817	0.3395161290
0.7068092223	0.1327956989	0.3395161290
0.7058948985	0.1327956989	0.3408602151
0.7054855425	0.1333333333	0.3408602151
0.7054668141	0.1333333333	0.3411290323
0.7053062661	0.1336021505	0.3411290323
0.7048533469	0.1336021505	0.3413978495
0.7047082867	0.1338709677	0.3413978495
0.7043930648	0.1338709677	0.3424731183
0.7043185829	0.1341397849	0.3424731183
0.7038930361	0.1341397849	0.3430107527
0.7037583032	0.1341397849	0.3432795699
0.7034646771	0.1346774194	0.3432795699
0.7034380360	0.1346774194	0.3435483871
0.7033564374	0.1352150538	0.3435483871
0.7032534006	0.1352150538	0.3438172043
0.7024966409	0.1357526882	0.3438172043
0.7024157489	0.1357526882	0.3443548387
0.7023190220	0.1360215054	0.3443548387
0.7014307363	0.1360215054	0.3446236559
0.7012698312	0.1368279570	0.3446236559
0.7007316813	0.1368279570	0.3451612903
0.6999606364	0.1379032258	0.3451612903
0.6998540801	0.1379032258	0.3454301075
0.6995800492	0.1381720430	0.3454301075
0.6993624616	0.1381720430	0.3459677419
0.6993202023	0.1384408602	0.3459677419
0.6985111152	0.1384408602	0.3462365591
0.6984608035	0.1384408602	0.3467741935
0.6980471861	0.1384408602	0.3470430108
0.6966195744	0.1389784946	0.3470430108
0.6957447736	0.1389784946	0.3478494624
0.6956683918	0.1392473118	0.3478494624
0.6953874686	0.1392473118	0.3481182796
0.6951219118	0.1395161290	0.3481182796
0.6944787729	0.1395161290	0.3489247312
0.6939790264	0.1403225806	0.3489247312
0.6937669433	0.1403225806	0.3491935484
0.6933971014	0.1408602151	0.3491935484
0.6923721717	0.1408602151	0.3502688172
0.6919866035	0.1411290323	0.3502688172
0.6915959332	0.1411290323	0.3505376344
0.6915664833	0.1413978495	0.3505376344
0.6912269862	0.1413978495	0.3513440860
0.6907301610	0.1413978495	0.3518817204
0.6906876663	0.1416666667	0.3518817204
0.6885887546	0.1416666667	0.3545698925
0.6883273868	0.1419354839	0.3545698925
0.6878622584	0.1419354839	0.3553763441
0.6876817812	0.1422043011	0.3553763441
0.6873226094	0.1422043011	0.3564516129
0.6872153855	0.1424731183	0.3564516129
0.6871416889	0.1424731183	0.3569892473
0.6869793613	0.1424731183	0.3575268817
0.6866249857	0.1427419355	0.3575268817
0.6865702064	0.1427419355	0.3580645161
0.6863617526	0.1430107527	0.3580645161
0.6863554864	0.1430107527	0.3583333333
0.6860850860	0.1438172043	0.3583333333
0.6857753380	0.1438172043	0.3588709677
0.6856718607	0.1440860215	0.3588709677
0.6848508317	0.1440860215	0.3599462366
0.6846481519	0.1446236559	0.3599462366
0.6830761340	0.1446236559	0.3620967742
0.6830371821	0.1448924731	0.3620967742
0.6816767411	0.1448924731	0.3645161290
0.6816426735	0.1451612903	0.3645161290
0.6814482161	0.1451612903	0.3650537634
0.6810046581	0.1454301075	0.3650537634
0.6804521227	0.1454301075	0.3663978495
0.6802986743	0.1456989247	0.3663978495
0.6802800163	0.1456989247	0.3666666667
0.6802540533	0.1459677419	0.3666666667
0.6799331675	0.1459677419	0.3669354839
0.6798250747	0.1459677419	0.3674731183
0.6792793678	0.1459677419	0.3693548387
0.6790177982	0.1467741935	0.3693548387
0.6785227603	0.1467741935	0.3698924731
0.6784525183	0.1470430108	0.3698924731
0.6777414222	0.1470430108	0.3715053763
0.6777357664	0.1473118280	0.3715053763
0.6774764719	0.1473118280	0.3720430108
0.6773842083	0.1475806452	0.3720430108
0.6770187225	0.1475806452	0.3733870968
0.6769542192	0.1478494624	0.3733870968
0.6769195239	0.1478494624	0.3736559140
0.6764901486	0.1483870968	0.3736559140
0.6764741984	0.1486559140	0.3736559140
0.6763894276	0.1486559140	0.3739247312
0.6763714248	0.1489247312	0.3739247312
0.6759812250	0.1489247312	0.3747311828
0.6757744425	0.1489247312	0.3752688172
0.6756286480	0.1489247312	0.3755376344
0.6752776996	0.1491935484	0.3755376344
0.6751141865	0.1491935484	0.3758064516
0.6738572167	0.1502688172	0.3758064516
0.6736099805	0.1502688172	0.3760752688
0.6732132014	0.1505376344	0.3760752688
0.6730623183	0.1505376344	0.3763440860
0.6729955760	0.1508064516	0.3763440860
0.6727567516	0.1508064516	0.3766129032
0.6727477840	0.1510752688	0.3766129032
0.6726240710	0.1510752688	0.3771505376
0.6726164977	0.1513440860	0.3771505376
0.6713524396	0.1513440860	0.3795698925
0.6712423815	0.1516129032	0.3795698925
0.6711428529	0.1516129032	0.3801075269
0.6710361423	0.1518817204	0.3801075269
0.6704954035	0.1518817204	0.3811827957
0.6704333220	0.1521505376	0.3811827957
0.6687736010	0.1521505376	0.3827956989
0.6687250781	0.1524193548	0.3827956989
0.6686965753	0.1524193548	0.3830645161
0.6683399213	0.1529569892	0.3830645161
0.6680426645	0.1529569892	0.3833333333
0.6677683419	0.1534946237	0.3833333333
0.6668267373	0.1534946237	0.3846774194
0.6668261335	0.1537634409	0.3846774194
0.6667510831	0.1537634409	0.3849462366
0.6667482790	0.1540322581	0.3849462366
0.6666311725	0.1540322581	0.3854838710
0.6663067405	0.1545698925	0.3854838710
0.6663000498	0.1545698925	0.3857526882
0.6661190085	0.1548387097	0.3857526882
0.6653045614	0.1548387097	0.3870967742
0.6652958584	0.1553763441	0.3870967742
0.6650674365	0.1553763441	0.3876344086
0.6650634239	0.1556451613	0.3876344086
0.6644833418	0.1556451613	0.3884408602
0.6642327810	0.1561827957	0.3884408602
0.6638153724	0.1561827957	0.3895161290
0.6633607750	0.1564516129	0.3895161290
0.6626852836	0.1564516129	0.3913978495
0.6625882698	0.1564516129	0.3919354839
0.6619245307	0.1564516129	0.3935483871
0.6618887536	0.1567204301	0.3935483871
0.6613941701	0.1567204301	0.3954301075
0.6613049543	0.1569892473	0.3954301075
0.6613044942	0.1569892473	0.3959677419
0.6610367969	0.1569892473	0.3965053763
0.6608725580	0.1577956989	0.3965053763
0.6603990218	0.1577956989	0.3978494624
0.6601921472	0.1580645161	0.3978494624
0.6598157198	0.1580645161	0.3989247312
0.6597095701	0.1583333333	0.3989247312
0.6596250739	0.1583333333	0.3994623656
0.6594717949	0.1588709677	0.3994623656
0.6587722239	0.1588709677	0.4008064516
0.6579772088	0.1596774194	0.4008064516
0.6578971620	0.1596774194	0.4010752688
0.6577888618	0.1602150538	0.4010752688
0.6575201844	0.1607526882	0.4010752688
0.6574159651	0.1610215054	0.4010752688
0.6571608292	0.1610215054	0.4013440860
0.6566320277	0.1615591398	0.4013440860
0.6556427759	0.1615591398	0.4026881720
0.6555296655	0.1615591398	0.4032258065
0.6554801553	0.1615591398	0.4037634409
0.6551736818	0.1618279570	0.4037634409
0.6543990697	0.1618279570	0.4043010753
0.6541465368	0.1623655914	0.4043010753
0.6539654858	0.1623655914	0.4048387097
0.6539186996	0.1626344086	0.4048387097
0.6537449262	0.1626344086	0.4053763441
0.6536453518	0.1629032258	0.4053763441
0.6536064139	0.1629032258	0.4056451613
0.6534219447	0.1634408602	0.4056451613
0.6531635001	0.1634408602	0.4059139785
0.6530778518	0.1634408602	0.4064516129
0.6530033758	0.1637096774	0.4064516129
0.6512169648	0.1637096774	0.4096774194
0.6512169558	0.1639784946	0.4096774194
0.6509638489	0.1639784946	0.4099462366
0.6508103136	0.1642473118	0.4099462366
0.6508068260	0.1642473118	0.4102150538
0.6506755202	0.1645161290	0.4102150538
0.6490476578	0.1645161290	0.4126344086
0.6490269164	0.1647849462	0.4126344086
0.6489979570	0.1647849462	0.4129032258
0.6487090227	0.1655913978	0.4129032258
0.6480516435	0.1655913978	0.4139784946
0.6478434783	0.1658602151	0.4139784946
0.6475696480	0.1658602151	0.4142473118
0.6471944942	0.1661290323	0.4142473118
0.6464643572	0.1661290323	0.4150537634
0.6464390375	0.1663978495	0.4150537634
0.6458860022	0.1663978495	0.4153225806
0.6458703170	0.1666666667	0.4153225806
0.6457861513	0.1666666667	0.4155913978
0.6457843977	0.1669354839	0.4155913978
0.6447546897	0.1669354839	0.4172043011
0.6445601612	0.1672043011	0.4172043011
0.6441077016	0.1672043011	0.4177419355
0.6437389480	0.1682795699	0.4177419355
0.6436128834	0.1682795699	0.4180107527
0.6435490749	0.1685483871	0.4180107527
0.6435466085	0.1685483871	0.4182795699
0.6434579563	0.1688172043	0.4182795699
0.6431964242	0.1688172043	0.4188172043
0.6431071925	0.1690860215	0.4188172043
0.6428468762	0.1696236559	0.4188172043
0.6428210119	0.1696236559	0.4190860215
0.6425418746	0.1698924731	0.4190860215
0.6417205563	0.1698924731	0.4206989247
0.6417115183	0.1701612903	0.4206989247
0.6411046339	0.1701612903	0.4223118280
0.6411029520	0.1704301075	0.4223118280
0.6408512907	0.1704301075	0.4225806452
0.6405892530	0.1706989247	0.4225806452
0.6402825414	0.1706989247	0.4228494624
0.6398766953	0.1709677419	0.4228494624
0.6396536496	0.1709677419	0.4236559140
0.6389554017	0.1715053763	0.4236559140
0.6381640542	0.1715053763	0.4250000000
0.6379630076	0.1717741935	0.4250000000
0.6379600741	0.1717741935	0.4252688172
0.6379238709	0.1720430108	0.4252688172
0.6364615329	0.1720430108	0.4279569892
0.6362801448	0.1725806452	0.4279569892
0.6358917652	0.1725806452	0.4284946237
0.6357904426	0.1728494624	0.4284946237
0.6355497431	0.1728494624	0.4293010753
0.6353849112	0.1736559140	0.4293010753
0.6346591782	0.1736559140	0.4303763441
0.6343418304	0.1739247312	0.4303763441
0.6342914204	0.1739247312	0.4306451613
0.6341810916	0.1741935484	0.4306451613
0.6336991282	0.1741935484	0.4311827957
0.6336990198	0.1744623656	0.4311827957
0.6325388497	0.1744623656	0.4336021505
0.6321011527	0.1747311828	0.4336021505
0.6319487236	0.1747311828	0.4341397849
0.6317699423	0.1752688172	0.4341397849
0.6314916113	0.1752688172	0.4349462366
0.6312903487	0.1755376344	0.4349462366
0.6305633014	0.1755376344	0.4365591398
0.6303777796	0.1758064516	0.4365591398
0.6296169292	0.1758064516	0.4376344086
0.6295989399	0.1760752688	0.4376344086
0.6291878612	0.1760752688	0.4389784946
0.6290341261	0.1763440860	0.4389784946
0.6287427938	0.1763440860	0.4395161290
0.6286498151	0.1766129032	0.4395161290
0.6276254769	0.1766129032	0.4419354839
0.6275568039	0.1768817204	0.4419354839
0.6267885433	0.1768817204	0.4430107527
0.6266983441	0.1771505376	0.4430107527
0.6265230550	0.1771505376	0.4435483871
0.6260805276	0.1782258065	0.4435483871
0.6256361035	0.1782258065	0.4443548387
0.6255562828	0.1784946237	0.4443548387
0.6248434170	0.1784946237	0.4451612903
0.6245671112	0.1787634409	0.4451612903
0.6233119349	0.1787634409	0.4467741935
0.6231730087	0.1793010753	0.4467741935
0.6223680825	0.1793010753	0.4481182796
0.6220907367	0.1801075269	0.4481182796
0.6220460092	0.1801075269	0.4486559140
0.6218988402	0.1803763441	0.4486559140
0.6216708256	0.1803763441	0.4494623656
0.6216266959	0.1806451613	0.4494623656
0.6215514602	0.1806451613	0.4497311828
0.6215088566	0.1809139785	0.4497311828
0.6212143257	0.1809139785	0.4508064516
0.6208798528	0.1809139785	0.4513440860
0.6199999025	0.1809139785	0.4529569892
0.6197929433	0.1811827957	0.4529569892
0.6197306180	0.1811827957	0.4532258065
0.6195192290	0.1817204301	0.4532258065
0.6179812855	0.1817204301	0.4556451613
0.6179734491	0.1819892473	0.4556451613
0.6179600680	0.1819892473	0.4559139785
0.6177367312	0.1825268817	0.4559139785
0.6175265303	0.1825268817	0.4561827957
0.6173537729	0.1827956989	0.4561827957
0.6170576560	0.1827956989	0.4569892473
0.6168527315	0.1830645161	0.4569892473
0.6168264898	0.1830645161	0.4577956989
0.6167184864	0.1833333333	0.4577956989
0.6162434650	0.1833333333	0.4594086022
0.6162217426	0.1833333333	0.4599462366
0.6161962772	0.1833333333	0.4604838710
0.6157318908	0.1836021505	0.4604838710
0.6153616795	0.1836021505	0.4610215054
0.6152121533	0.1838709677	0.4610215054
0.6152112089	0.1838709677	0.4612903226
0.6150103293	0.1844086022	0.4612903226
0.6136368014	0.1844086022	0.4639784946
0.6135642966	0.1846774194	0.4639784946
0.6131153979	0.1846774194	0.4647849462
0.6129271971	0.1849462366	0.4647849462
0.6121161977	0.1849462366	0.4672043011
0.6118049838	0.1857526882	0.4672043011
0.6117793918	0.1857526882	0.4674731183
0.6115883067	0.1860215054	0.4674731183
0.6109084221	0.1860215054	0.4680107527
0.6099520782	0.1873655914	0.4680107527
0.6088112980	0.1873655914	0.4693548387
0.6081487145	0.1876344086	0.4693548387
0.6080319220	0.1876344086	0.4696236559
0.6079365109	0.1879032258	0.4696236559
0.6067625402	0.1879032258	0.4715053763
0.6067162571	0.1884408602	0.4715053763
0.6063432509	0.1884408602	0.4723118280
0.6062644891	0.1887096774	0.4723118280
0.6060557283	0.1887096774	0.4725806452
0.6059395964	0.1889784946	0.4725806452
0.6059340139	0.1889784946	0.4728494624
0.6056772042	0.1892473118	0.4728494624
0.6050228831	0.1892473118	0.4741935484
0.6048440520	0.1895161290	0.4741935484
0.6047582020	0.1895161290	0.4744623656
0.6042361558	0.1897849462	0.4744623656
0.6042261725	0.1897849462	0.4747311828
0.6039242892	0.1900537634	0.4747311828
0.6038846292	0.1900537634	0.4752688172
0.6038645549	0.1900537634	0.4755376344
0.6033274948	0.1903225806	0.4755376344
0.6029739776	0.1903225806	0.4760752688
0.6027505583	0.1905913978	0.4760752688
0.6011918494	0.1905913978	0.4779569892
0.6007125725	0.1911290323	0.4779569892
0.5989685465	0.1911290323	0.4795698925
0.5989615986	0.1913978495	0.4795698925
0.5964098611	0.1913978495	0.4819892473
0.5961316957	0.1919354839	0.4819892473
0.5959353332	0.1919354839	0.4825268817
0.5958930308	0.1922043011	0.4825268817
0.5953539170	0.1922043011	0.4827956989
0.5951328560	0.1924731183	0.4827956989
0.5950839374	0.1924731183	0.4830645161
0.5949283344	0.1927419355	0.4830645161
0.5944124222	0.1927419355	0.4844086022
0.5941940426	0.1930107527	0.4844086022
0.5940435619	0.1930107527	0.4849462366
0.5939969029	0.1935483871	0.4849462366
0.5933499327	0.1935483871	0.4857526882
0.5926960524	0.1940860215	0.4857526882
0.5923116066	0.1940860215	0.4860215054
0.5919338495	0.1948924731	0.4860215054
0.5916770232	0.1948924731	0.4862903226
0.5915917192	0.1954301075	0.4862903226
0.5914907150	0.1954301075	0.4865591398
0.5908447983	0.1956989247	0.4865591398
0.5904833457	0.1956989247	0.4873655914
0.5900990167	0.1959677419	0.4873655914
0.5900645695	0.1959677419	0.4879032258
0.5900611839	0.1962365591	0.4879032258
0.5897289905	0.1962365591	0.4884408602
0.5894552653	0.1965053763	0.4884408602
0.5885577973	0.1965053763	0.4908602151
0.5883888364	0.1967741935	0.4908602151
0.5883331986	0.1967741935	0.4911290323
0.5882013050	0.1970430108	0.4911290323
0.5877015052	0.1970430108	0.4916666667
0.5876579816	0.1973118280	0.4916666667
0.5857204809	0.1973118280	0.4935483871
0.5855394911	0.1978494624	0.4935483871
0.5843941138	0.1978494624	0.4946236559
0.5842151981	0.1981182796	0.4946236559
0.5840395134	0.1981182796	0.4948924731
0.5837912169	0.1983870968	0.4948924731
0.5833740998	0.1983870968	0.4954301075
0.5829157166	0.1986559140	0.4954301075
0.5818647540	0.1986559140	0.4967741935
0.5810504207	0.1991935484	0.4967741935
0.5791546575	0.1991935484	0.4981182796
0.5787941963	0.1991935484	0.4986559140
0.5783891121	0.1991935484	0.4989247312
0.5776856710	0.1994623656	0.4989247312
0.5764674399	0.1994623656	0.5000000000
0.5760319406	0.1997311828	0.5000000000
0.5725465487	0.1997311828	0.5016129032
0.5724385176	0.2000000000	0.5016129032
0.5724031298	0.2000000000	0.5018817204
0.5723675735	0.2002688172	0.5018817204
0.5723420678	0.2002688172	0.5021505376
0.5721823719	0.2005376344	0.5021505376
0.5713824300	0.2005376344	0.5029569892
0.5708637633	0.2008064516	0.5029569892
0.5701964437	0.2008064516	0.5037634409
0.5692755499	0.2016129032	0.5037634409
0.5691071549	0.2016129032	0.5045698925
0.5690712247	0.2018817204	0.5045698925
0.5673400866	0.2018817204	0.5056451613
0.5672746662	0.2024193548	0.5056451613
0.5672073231	0.2024193548	0.5059139785
0.5666340892	0.2032258065	0.5059139785
0.5662414845	0.2032258065	0.5064516129
0.5659725307	0.2037634409	0.5064516129
0.5659032248	0.2037634409	0.5067204301
0.5655439575	0.2043010753	0.5067204301
0.5648191988	0.2043010753	0.5072580645
0.5646812807	0.2048387097	0.5072580645
0.5641502946	0.2048387097	0.5075268817
0.5636485771	0.2051075269	0.5075268817
0.5633827752	0.2051075269	0.5080645161
0.5630944573	0.2053763441	0.5080645161
0.5630808149	0.2053763441	0.5083333333
0.5627136443	0.2059139785	0.5083333333
0.5626730550	0.2059139785	0.5086021505
0.5626416918	0.2059139785	0.5091397849
0.5619911184	0.2064516129	0.5091397849
0.5614450400	0.2064516129	0.5094086022
0.5611717220	0.2069892473	0.5094086022
0.5611168028	0.2069892473	0.5096774194
0.5594987496	0.2077956989	0.5096774194
0.5578088035	0.2077956989	0.5107526882
0.5576622117	0.2083333333	0.5107526882
0.5568341898	0.2083333333	0.5115591398
0.5559181873	0.2091397849	0.5115591398
0.5554752244	0.2091397849	0.5123655914
0.5553667917	0.2094086022	0.5123655914
0.5545321686	0.2094086022	0.5131720430
0.5539373012	0.2096774194	0.5131720430
0.5532817670	0.2096774194	0.5134408602
0.5532619911	0.2099462366	0.5134408602
0.5528848257	0.2099462366	0.5139784946
0.5513112857	0.2112903226	0.5139784946
0.5512625151	0.2112903226	0.5142473118
0.5504992288	0.2123655914	0.5142473118
0.5501411277	0.2123655914	0.5145161290
0.5498649725	0.2129032258	0.5145161290
0.5495772292	0.2129032258	0.5153225806
0.5495400400	0.2129032258	0.5158602151
0.5492864723	0.2129032258	0.5161290323
0.5492592392	0.2131720430	0.5161290323
0.5489167724	0.2131720430	0.5172043011
0.5488299949	0.2134408602	0.5172043011
0.5473497451	0.2134408602	0.5177419355
0.5470524930	0.2137096774	0.5177419355
0.5464830437	0.2137096774	0.5182795699
0.5461875937	0.2142473118	0.5182795699
0.5461487785	0.2142473118	0.5185483871
0.5458459637	0.2145161290	0.5185483871
0.5453677150	0.2145161290	0.5188172043
0.5450811863	0.2147849462	0.5188172043
0.5449891732	0.2147849462	0.5190860215
0.5435262793	0.2153225806	0.5190860215
0.5428952407	0.2153225806	0.5196236559
0.5427684415	0.2155913978	0.5196236559
0.5426370989	0.2155913978	0.5198924731
0.5422037153	0.2161290323	0.5198924731
0.5416545696	0.2161290323	0.5201612903
0.5412887420	0.2169354839	0.5201612903
0.5411551812	0.2169354839	0.5204301075
0.5407712641	0.2174731183	0.5204301075
0.5405976597	0.2174731183	0.5209677419
0.5404519311	0.2174731183	0.5212365591
0.5402148823	0.2177419355	0.5212365591
0.5389168014	0.2177419355	0.5223118280
0.5383627995	0.2177419355	0.5228494624
0.5379137858	0.2180107527	0.5228494624
0.5378875549	0.2180107527	0.5231182796
0.5377316166	0.2180107527	0.5236559140
0.5376827223	0.2180107527	0.5239247312
0.5367001533	0.2185483871	0.5239247312
0.5353215858	0.2185483871	0.5250000000
0.5350364819	0.2193548387	0.5250000000
0.5344233327	0.2193548387	0.5258064516
0.5341099843	0.2198924731	0.5258064516
0.5334069500	0.2198924731	0.5266129032
0.5330139397	0.2206989247	0.5266129032
0.5327611441	0.2206989247	0.5271505376
0.5319914213	0.2212365591	0.5271505376
0.5315081486	0.2212365591	0.5274193548
0.5312511667	0.2215053763	0.5274193548
0.5311608611	0.2215053763	0.5276881720
0.5311020536	0.2217741935	0.5276881720
0.5303848433	0.2217741935	0.5287634409
0.5302116931	0.2217741935	0.5293010753
0.5291614940	0.2223118280	0.5293010753
0.5284951153	0.2223118280	0.5301075269
0.5281234720	0.2225806452	0.5301075269
0.5272423178	0.2225806452	0.5306451613
0.5270677417	0.2225806452	0.5311827957
0.5269919333	0.2231182796	0.5311827957
0.5263844994	0.2231182796	0.5319892473
0.5260628203	0.2239247312	0.5319892473
0.5252131561	0.2239247312	0.5330645161
0.5248329447	0.2247311828	0.5330645161
0.5243565670	0.2247311828	0.5336021505
0.5243535397	0.2250000000	0.5336021505
0.5240123937	0.2250000000	0.5338709677
0.5239092909	0.2252688172	0.5338709677
0.5236327694	0.2252688172	0.5341397849
0.5235343503	0.2255376344	0.5341397849
0.5233041509	0.2255376344	0.5349462366
0.5229507673	0.2260752688	0.5349462366
0.5222349221	0.2260752688	0.5360215054
0.5219726356	0.2263440860	0.5360215054
0.5217766923	0.2268817204	0.5360215054
0.5217614682	0.2271505376	0.5360215054
0.5210827968	0.2271505376	0.5362903226
0.5206182439	0.2274193548	0.5362903226
0.5203657032	0.2274193548	0.5365591398
0.5199001292	0.2279569892	0.5365591398
0.5198553448	0.2279569892	0.5368279570
0.5197840216	0.2282258065	0.5368279570
0.5177507943	0.2282258065	0.5381720430
0.5171967360	0.2287634409	0.5381720430
0.5148302304	0.2287634409	0.5395161290
0.5146953759	0.2290322581	0.5395161290
0.5135467982	0.2290322581	0.5405913978
0.5128640986	0.2301075269	0.5405913978
0.5123795323	0.2301075269	0.5411290323
0.5122323487	0.2303763441	0.5411290323
0.5117427143	0.2303763441	0.5416666667
0.5116907903	0.2306451613	0.5416666667
0.5114990505	0.2306451613	0.5419354839
0.5112433662	0.2309139785	0.5419354839
0.5100960940	0.2309139785	0.5435483871
0.5100469398	0.2311827957	0.5435483871
0.5099397270	0.2311827957	0.5440860215
0.5098118779	0.2314516129	0.5440860215
0.5097914584	0.2314516129	0.5443548387
0.5088451806	0.2319892473	0.5443548387
0.5085097330	0.2319892473	0.5448924731
0.5082741909	0.2322580645	0.5448924731
0.5082639168	0.2322580645	0.5451612903
0.5076813553	0.2325268817	0.5451612903
0.5072400482	0.2325268817	0.5459677419
0.5067217286	0.2333333333	0.5459677419
0.5067154462	0.2333333333	0.5462365591
0.5061795201	0.2338709677	0.5462365591
0.5056807045	0.2338709677	0.5470430108
0.5029561459	0.2357526882	0.5470430108
0.5025672157	0.2357526882	0.5473118280
0.5014989982	0.2362903226	0.5473118280
0.5010961671	0.2362903226	0.5478494624
0.5006221689	0.2365591398	0.5478494624
0.5006017262	0.2365591398	0.5481182796
0.4996616328	0.2370967742	0.5481182796
0.4990316942	0.2370967742	0.5483870968
0.4989815145	0.2373655914	0.5483870968
0.4972378418	0.2373655914	0.5491935484
0.4961594361	0.2381720430	0.5491935484
0.4940322902	0.2381720430	0.5502688172
0.4931846587	0.2392473118	0.5502688172
0.4931805509	0.2392473118	0.5505376344
0.4921832334	0.2397849462	0.5505376344
0.4915492466	0.2397849462	0.5508064516
0.4912958699	0.2400537634	0.5508064516
0.4905551661	0.2400537634	0.5513440860
0.4895147904	0.2403225806	0.5513440860
0.4894871409	0.2403225806	0.5516129032
0.4894327449	0.2405913978	0.5516129032
0.4892754907	0.2405913978	0.5518817204
0.4869195034	0.2419354839	0.5518817204
0.4864829677	0.2419354839	0.5521505376
0.4855641409	0.2427419355	0.5521505376
0.4855455934	0.2427419355	0.5524193548
0.4855223134	0.2430107527	0.5524193548
0.4848147549	0.2430107527	0.5529569892
0.4847354532	0.2435483871	0.5529569892
0.4845224291	0.2435483871	0.5534946237
0.4844896437	0.2438172043	0.5534946237
0.4825687929	0.2438172043	0.5548387097
0.4825573059	0.2440860215	0.5548387097
0.4823196179	0.2440860215	0.5553763441
0.4818032089	0.2446236559	0.5553763441
0.4815820692	0.2446236559	0.5556451613
0.4805398789	0.2454301075	0.5556451613
0.4796058068	0.2454301075	0.5564516129
0.4791123311	0.2459677419	0.5564516129
0.4770475693	0.2459677419	0.5575268817
0.4769497767	0.2465053763	0.5575268817
0.4764262261	0.2465053763	0.5586021505
0.4754375397	0.2467741935	0.5586021505
0.4753455462	0.2467741935	0.5588709677
0.4750675411	0.2470430108	0.5588709677
0.4748414585	0.2470430108	0.5594086022
0.4748396828	0.2473118280	0.5594086022
0.4748019307	0.2473118280	0.5596774194
0.4739871408	0.2475806452	0.5596774194
0.4738468210	0.2475806452	0.5599462366
0.4733916792	0.2483870968	0.5599462366
0.4732077829	0.2483870968	0.5602150538
0.4726728121	0.2486559140	0.5602150538
0.4712639680	0.2486559140	0.5607526882
0.4698690438	0.2500000000	0.5607526882
0.4690173990	0.2500000000	0.5610215054
0.4687275588	0.2508064516	0.5610215054
0.4680909378	0.2508064516	0.5615591398
0.4675651504	0.2513440860	0.5615591398
0.4674547263	0.2513440860	0.5620967742
0.4669438491	0.2516129032	0.5620967742
0.4668664901	0.2521505376	0.5620967742
0.4645626308	0.2521505376	0.5629032258
0.4644819657	0.2524193548	0.5629032258
0.4643386286	0.2524193548	0.5631720430
0.4640241137	0.2526881720	0.5631720430
0.4640219297	0.2526881720	0.5634408602
0.4634229912	0.2529569892	0.5634408602
0.4632310792	0.2529569892	0.5639784946
0.4623068727	0.2534946237	0.5639784946
0.4614766200	0.2534946237	0.5642473118
0.4607447986	0.2548387097	0.5642473118
0.4604226326	0.2548387097	0.5645161290
0.4601406307	0.2556451613	0.5645161290
0.4590843036	0.2556451613	0.5650537634
0.4587392967	0.2561827957	0.5650537634
0.4579244399	0.2561827957	0.5653225806
0.4568397870	0.2564516129	0.5653225806
0.4555985971	0.2564516129	0.5661290323
0.4546512938	0.2569892473	0.5661290323
0.4543581058	0.2569892473	0.5663978495
0.4542579560	0.2572580645	0.5663978495
0.4533341530	0.2572580645	0.5669354839
0.4531508474	0.2577956989	0.5669354839
0.4531376963	0.2583333333	0.5669354839
0.4518070151	0.2594086022	0.5669354839
0.4513175405	0.2594086022	0.5672043011
0.4512281986	0.2596774194	0.5672043011
0.4510611703	0.2596774194	0.5677419355
0.4501141459	0.2596774194	0.5682795699
0.4498483599	0.2604838710	0.5682795699
0.4496783556	0.2604838710	0.5685483871
0.4495952179	0.2604838710	0.5690860215
0.4485120487	0.2604838710	0.5701612903
0.4475198727	0.2618279570	0.5701612903
0.4467021973	0.2618279570	0.5709677419
0.4462296965	0.2623655914	0.5709677419
0.4455243495	0.2623655914	0.5715053763
0.4449895073	0.2631720430	0.5715053763
0.4443519496	0.2631720430	0.5717741935
0.4434880649	0.2639784946	0.5717741935
0.4426739601	0.2639784946	0.5723118280
0.4426675124	0.2642473118	0.5723118280
0.4426016278	0.2642473118	0.5725806452
0.4390376321	0.2658602151	0.5725806452
0.4385658379	0.2658602151	0.5731182796
0.4322714106	0.2701612903	0.5731182796
0.4305064677	0.2701612903	0.5733870968
0.4280896811	0.2712365591	0.5733870968
0.4278052951	0.2712365591	0.5736559140
0.4273567965	0.2715053763	0.5736559140
0.4268267035	0.2715053763	0.5739247312
0.4268177597	0.2717741935	0.5739247312
0.4266899984	0.2717741935	0.5741935484
0.4248126313	0.2741935484	0.5741935484
0.4245094621	0.2741935484	0.5747311828
0.4240609531	0.2747311828	0.5747311828
0.4231543057	0.2747311828	0.5750000000
0.4219915969	0.2755376344	0.5750000000
0.4213940281	0.2755376344	0.5755376344
0.4209724214	0.2758064516	0.5755376344
0.4207214502	0.2758064516	0.5758064516
0.4205855862	0.2763440860	0.5758064516
0.4204560803	0.2763440860	0.5760752688
0.4197327160	0.2766129032	0.5760752688
0.4193818335	0.2766129032	0.5766129032
0.4193740678	0.2768817204	0.5766129032
0.4187695555	0.2768817204	0.5768817204
0.4186840910	0.2771505376	0.5768817204
0.4183851382	0.2771505376	0.5776881720
0.4182562945	0.2774193548	0.5776881720
0.4173515083	0.2774193548	0.5782258065
0.4165312850	0.2779569892	0.5782258065
0.4163680978	0.2779569892	0.5784946237
0.4162983306	0.2782258065	0.5784946237
0.4160168940	0.2782258065	0.5787634409
0.4156979925	0.2784946237	0.5787634409
0.4155122156	0.2784946237	0.5793010753
0.4152216192	0.2787634409	0.5793010753
0.4136546581	0.2787634409	0.5803763441
0.4136149781	0.2790322581	0.5803763441
0.4119222918	0.2790322581	0.5809139785
0.4102978026	0.2801075269	0.5809139785
0.4093946535	0.2801075269	0.5811827957
0.4082029436	0.2817204301	0.5811827957
0.4080689976	0.2817204301	0.5814516129
0.4080097371	0.2819892473	0.5814516129
0.4080085150	0.2819892473	0.5817204301
0.4067945217	0.2830645161	0.5817204301
0.4065903105	0.2830645161	0.5819892473
0.4060148419	0.2836021505	0.5819892473
0.4052901300	0.2836021505	0.5822580645
0.4052189143	0.2836021505	0.5827956989
0.4041122059	0.2836021505	0.5846774194
0.4038748106	0.2838709677	0.5846774194
0.4035823941	0.2838709677	0.5849462366
0.4034165247	0.2841397849	0.5849462366
0.4031628834	0.2841397849	0.5852150538
0.4027663317	0.2846774194	0.5852150538
0.4021537784	0.2846774194	0.5857526882
0.4015659524	0.2854838710	0.5857526882
0.4014096486	0.2854838710	0.5862903226
0.4013529587	0.2857526882	0.5862903226
0.4010958583	0.2857526882	0.5865591398
0.4009740548	0.2860215054	0.5865591398
0.4008023602	0.2860215054	0.5868279570
0.4001668476	0.2873655914	0.5868279570
0.3988561266	0.2873655914	0.5876344086
0.3987796474	0.2876344086	0.5876344086
0.3986931949	0.2876344086	0.5879032258
0.3983568768	0.2879032258	0.5879032258
0.3983385747	0.2879032258	0.5881720430
0.3982449158	0.2879032258	0.5887096774
0.3979745495	0.2881720430	0.5887096774
0.3976297433	0.2881720430	0.5892473118
0.3970505192	0.2881720430	0.5900537634
0.3966439264	0.2887096774	0.5900537634
0.3960631947	0.2887096774	0.5903225806
0.3952347481	0.2889784946	0.5903225806
0.3948017768	0.2889784946	0.5911290323
0.3947177468	0.2889784946	0.5916666667
0.3941682901	0.2892473118	0.5916666667
0.3940912584	0.2897849462	0.5916666667
0.3930555575	0.2903225806	0.5916666667
0.3925883988	0.2903225806	0.5924731183
0.3922388872	0.2908602151	0.5924731183
0.3921270570	0.2908602151	0.5927419355
0.3884016859	0.2935483871	0.5927419355
0.3876658803	0.2935483871	0.5932795699
0.3865584539	0.2938172043	0.5932795699
0.3857296124	0.2938172043	0.5940860215
0.3857033686	0.2943548387	0.5940860215
0.3852177061	0.2943548387	0.5948924731
0.3847117635	0.2946236559	0.5948924731
0.3834007912	0.2946236559	0.5959677419
0.3831355681	0.2948924731	0.5959677419
0.3820357988	0.2948924731	0.5962365591
0.3803239980	0.2956989247	0.5962365591
0.3798640657	0.2956989247	0.5965053763
0.3796513189	0.2959677419	0.5965053763
0.3795242614	0.2959677419	0.5967741935
0.3786245172	0.2967741935	0.5967741935
0.3776828373	0.2967741935	0.5975806452
0.3773309526	0.2978494624	0.5975806452
0.3769065902	0.2978494624	0.5978494624
0.3760747356	0.2981182796	0.5978494624
0.3756850538	0.2981182796	0.5986559140
0.3756790496	0.2983870968	0.5986559140
0.3756737018	0.2983870968	0.5989247312
0.3755425856	0.2986559140	0.5989247312
0.3748480803	0.2986559140	0.5991935484
0.3737119773	0.3000000000	0.5991935484
0.3727385853	0.3000000000	0.5997311828
0.3725888890	0.3005376344	0.5997311828
0.3725184023	0.3005376344	0.6000000000
0.3721150160	0.3008064516	0.6000000000
0.3720974568	0.3008064516	0.6002688172
0.3708406385	0.3024193548	0.6002688172
0.3699971148	0.3024193548	0.6008064516
0.3665924040	0.3045698925	0.6008064516
0.3665801485	0.3045698925	0.6010752688
0.3662405097	0.3048387097	0.6010752688
0.3656647161	0.3048387097	0.6013440860
0.3645406786	0.3053763441	0.6013440860
0.3640512582	0.3053763441	0.6018817204
0.3640201395	0.3056451613	0.6018817204
0.3637825800	0.3056451613	0.6021505376
0.3634993057	0.3061827957	0.6021505376
0.3634168673	0.3061827957	0.6024193548
0.3633026572	0.3064516129	0.6024193548
0.3632823908	0.3064516129	0.6029569892
0.3629006401	0.3069892473	0.6029569892
0.3627570839	0.3069892473	0.6032258065
0.3608600852	0.3088709677	0.6032258065
0.3608452347	0.3088709677	0.6034946237
0.3606925050	0.3094086022	0.6034946237
0.3603164360	0.3094086022	0.6037634409
0.3595872699	0.3102150538	0.6037634409
0.3595073677	0.3102150538	0.6040322581
0.3594700992	0.3104838710	0.6040322581
0.3591528928	0.3104838710	0.6045698925
0.3589235493	0.3104838710	0.6048387097
0.3584106364	0.3107526882	0.6048387097
0.3583699203	0.3112903226	0.6048387097
0.3578460103	0.3112903226	0.6053763441
0.3575273342	0.3115591398	0.6053763441
0.3575144351	0.3115591398	0.6059139785
0.3573446573	0.3118279570	0.6059139785
0.3571908031	0.3118279570	0.6064516129
0.3571801107	0.3120967742	0.6064516129
0.3568893690	0.3120967742	0.6069892473
0.3562631935	0.3134408602	0.6069892473
0.3561206287	0.3134408602	0.6075268817
0.3560912910	0.3137096774	0.6075268817
0.3559632734	0.3137096774	0.6077956989
0.3551834477	0.3145161290	0.6077956989
0.3547915046	0.3145161290	0.6083333333
0.3546942439	0.3147849462	0.6083333333
0.3545815132	0.3147849462	0.6088709677
0.3543856920	0.3158602151	0.6088709677
0.3542279789	0.3158602151	0.6096774194
0.3540306280	0.3161290323	0.6096774194
0.3539448811	0.3161290323	0.6099462366
0.3526948322	0.3174731183	0.6099462366
0.3526633103	0.3174731183	0.6102150538
0.3523242876	0.3177419355	0.6102150538
0.3516865301	0.3177419355	0.6104838710
0.3516632571	0.3180107527	0.6104838710
0.3515339417	0.3180107527	0.6110215054
0.3514640894	0.3182795699	0.6110215054
0.3511576395	0.3182795699	0.6112903226
0.3503663459	0.3196236559	0.6112903226
0.3495997917	0.3196236559	0.6129032258
0.3495514037	0.3198924731	0.6129032258
0.3488781080	0.3198924731	0.6134408602
0.3484899589	0.3201612903	0.6134408602
0.3483607054	0.3201612903	0.6139784946
0.3480242016	0.3206989247	0.6139784946
0.3479717409	0.3206989247	0.6145161290
0.3477738943	0.3206989247	0.6150537634
0.3473311386	0.3212365591	0.6150537634
0.3469101211	0.3212365591	0.6153225806
0.3464385040	0.3215053763	0.6153225806
0.3460518353	0.3215053763	0.6155913978
0.3459155617	0.3217741935	0.6155913978
0.3454958483	0.3217741935	0.6161290323
0.3450898020	0.3223118280	0.6161290323
0.3450196459	0.3223118280	0.6163978495
0.3445597007	0.3233870968	0.6163978495
0.3442422127	0.3233870968	0.6172043011
0.3434106060	0.3236559140	0.6172043011
0.3432613977	0.3236559140	0.6174731183
0.3431811387	0.3239247312	0.6174731183
0.3431181289	0.3239247312	0.6177419355
0.3428649862	0.3244623656	0.6177419355
0.3426325827	0.3244623656	0.6182795699
0.3422738861	0.3252688172	0.6182795699
0.3407160780	0.3252688172	0.6198924731
0.3401247302	0.3263440860	0.6198924731
0.3400728645	0.3263440860	0.6204301075
0.3399011220	0.3263440860	0.6206989247
0.3397567452	0.3266129032	0.6206989247
0.3396172161	0.3266129032	0.6212365591
0.3395208285	0.3268817204	0.6212365591
0.3393865970	0.3268817204	0.6215053763
0.3392731379	0.3274193548	0.6215053763
0.3384642444	0.3274193548	0.6220430108
0.3384482091	0.3276881720	0.6220430108
0.3384021735	0.3276881720	0.6223118280
0.3375339783	0.3290322581	0.6223118280
0.3374947513	0.3290322581	0.6228494624
0.3373579750	0.3290322581	0.6231182796
0.3366046404	0.3298387097	0.6231182796
0.3362264349	0.3298387097	0.6239247312
0.3360336724	0.3301075269	0.6239247312
0.3359756350	0.3301075269	0.6241935484
0.3351935804	0.3311827957	0.6241935484
0.3349313477	0.3311827957	0.6244623656
0.3347214727	0.3314516129	0.6244623656
0.3346240048	0.3314516129	0.6250000000
0.3344557033	0.3319892473	0.6250000000
0.3342710363	0.3319892473	0.6252688172
0.3328444433	0.3336021505	0.6252688172
0.3328413492	0.3336021505	0.6255376344
0.3326936571	0.3338709677	0.6255376344
0.3325402241	0.3338709677	0.6258064516
0.3324442230	0.3346774194	0.6258064516
0.3322813349	0.3346774194	0.6260752688
0.3322441856	0.3349462366	0.6260752688
0.3321513258	0.3349462366	0.6263440860
0.3319817455	0.3352150538	0.6263440860
0.3311720444	0.3352150538	0.6271505376
0.3305663956	0.3362903226	0.6271505376
0.3305661282	0.3362903226	0.6274193548
0.3304749238	0.3365591398	0.6274193548
0.3303983742	0.3365591398	0.6279569892
0.3301990797	0.3365591398	0.6284946237
0.3301469320	0.3368279570	0.6284946237
0.3300449874	0.3368279570	0.6290322581
0.3298901869	0.3370967742	0.6290322581
0.3297118072	0.3370967742	0.6295698925
0.3291136753	0.3376344086	0.6295698925
0.3290639466	0.3376344086	0.6298387097
0.3283807503	0.3379032258	0.6298387097
0.3283609304	0.3379032258	0.6301075269
0.3283249605	0.3381720430	0.6301075269
0.3278145107	0.3381720430	0.6311827957
0.3272117605	0.3387096774	0.6311827957
0.3270820571	0.3387096774	0.6314516129
0.3263679252	0.3403225806	0.6314516129
0.3256500261	0.3403225806	0.6322580645
0.3256258026	0.3405913978	0.6322580645
0.3254824114	0.3405913978	0.6330645161
0.3251213087	0.3413978495	0.6330645161
0.3249132458	0.3413978495	0.6336021505
0.3248396463	0.3416666667	0.6336021505
0.3248240146	0.3416666667	0.6338709677
0.3247898640	0.3419354839	0.6338709677
0.3244058600	0.3419354839	0.6344086022
0.3243170136	0.3422043011	0.6344086022
0.3242295467	0.3422043011	0.6349462366
0.3238477306	0.3432795699	0.6349462366
0.3236580345	0.3432795699	0.6352150538
0.3233421986	0.3438172043	0.6352150538
0.3230672029	0.3438172043	0.6357526882
0.3228110256	0.3440860215	0.6357526882
0.3225465197	0.3440860215	0.6365591398
0.3224477454	0.3443548387	0.6365591398
0.3222010933	0.3443548387	0.6370967742
0.3217667151	0.3448924731	0.6370967742
0.3217616016	0.3454301075	0.6370967742
0.3215050657	0.3462365591	0.6370967742
0.3215024745	0.3462365591	0.6373655914
0.3214117610	0.3465053763	0.6373655914
0.3210422095	0.3465053763	0.6381720430
0.3202725918	0.3483870968	0.6381720430
0.3202707957	0.3483870968	0.6384408602
0.3201373195	0.3486559140	0.6384408602
0.3201291774	0.3486559140	0.6387096774
0.3195110389	0.3491935484	0.6387096774
0.3193837264	0.3491935484	0.6392473118
0.3184244972	0.3500000000	0.6392473118
0.3183267234	0.3500000000	0.6395161290
0.3183256202	0.3502688172	0.6395161290
0.3182968875	0.3502688172	0.6397849462
0.3182939872	0.3505376344	0.6397849462
0.3182064101	0.3505376344	0.6400537634
0.3178756168	0.3513440860	0.6400537634
0.3177703149	0.3513440860	0.6403225806
0.3176625437	0.3518817204	0.6403225806
0.3175403574	0.3518817204	0.6405913978
0.3174758893	0.3521505376	0.6405913978
0.3173722176	0.3521505376	0.6413978495
0.3167720466	0.3534946237	0.6413978495
0.3167500120	0.3534946237	0.6416666667
0.3167480817	0.3537634409	0.6416666667
0.3166327950	0.3537634409	0.6419354839
0.3165672169	0.3540322581	0.6419354839
0.3159807555	0.3540322581	0.6424731183
0.3157572787	0.3543010753	0.6424731183
0.3156698221	0.3543010753	0.6427419355
0.3154839664	0.3545698925	0.6427419355
0.3151454045	0.3545698925	0.6432795699
0.3150740636	0.3548387097	0.6432795699
0.3150674069	0.3548387097	0.6435483871
0.3133667198	0.3572580645	0.6435483871
0.3130579563	0.3572580645	0.6438172043
0.3122924061	0.3583333333	0.6438172043
0.3120656687	0.3583333333	0.6440860215
0.3118970916	0.3586021505	0.6440860215
0.3117577138	0.3586021505	0.6443548387
0.3108679143	0.3599462366	0.6443548387
0.3104605157	0.3599462366	0.6446236559
0.3102511266	0.3604838710	0.6446236559
0.3102429100	0.3604838710	0.6448924731
0.3098449849	0.3612903226	0.6448924731
0.3097573703	0.3612903226	0.6451612903
0.3091559300	0.3618279570	0.6451612903
0.3081801208	0.3618279570	0.6459677419
0.3080169797	0.3620967742	0.6459677419
0.3077380249	0.3620967742	0.6465053763
0.3060819087	0.3631720430	0.6465053763
0.3060108679	0.3631720430	0.6470430108
0.3057400345	0.3634408602	0.6470430108
0.3055354447	0.3634408602	0.6473118280
0.3049721914	0.3637096774	0.6473118280
0.3046317480	0.3637096774	0.6478494624
0.3045068283	0.3639784946	0.6478494624
0.3043719030	0.3639784946	0.6481182796
0.3041229029	0.3642473118	0.6481182796
0.3040771099	0.3642473118	0.6483870968
0.3033641488	0.3655913978	0.6483870968
0.3033053543	0.3655913978	0.6489247312
0.3032989047	0.3658602151	0.6489247312
0.3027370773	0.3658602151	0.6497311828
0.3023318413	0.3663978495	0.6497311828
0.3016664709	0.3663978495	0.6502688172
0.3002664856	0.3690860215	0.6502688172
0.3001691289	0.3696236559	0.6502688172
0.2994854145	0.3704301075	0.6502688172
0.2991904950	0.3704301075	0.6505376344
0.2988182991	0.3712365591	0.6505376344
0.2987292493	0.3712365591	0.6510752688
0.2984916061	0.3715053763	0.6510752688
0.2977005939	0.3715053763	0.6524193548
0.2975608113	0.3717741935	0.6524193548
0.2974113834	0.3717741935	0.6529569892
0.2958995524	0.3733870968	0.6529569892
0.2955697651	0.3733870968	0.6532258065
0.2955557715	0.3733870968	0.6537634409
0.2953859504	0.3739247312	0.6537634409
0.2952005144	0.3739247312	0.6543010753
0.2941062237	0.3752688172	0.6543010753
0.2935445095	0.3752688172	0.6553763441
0.2928137472	0.3763440860	0.6553763441
0.2927875160	0.3763440860	0.6556451613
0.2927552413	0.3766129032	0.6556451613
0.2923082362	0.3766129032	0.6561827957
0.2921848674	0.3771505376	0.6561827957
0.2921675797	0.3771505376	0.6564516129
0.2919440640	0.3779569892	0.6564516129
0.2913411885	0.3779569892	0.6575268817
0.2910325472	0.3784946237	0.6575268817
0.2910060176	0.3784946237	0.6577956989
0.2894908105	0.3801075269	0.6577956989
0.2880279794	0.3801075269	0.6588709677
0.2864278652	0.3819892473	0.6588709677
0.2860344861	0.3819892473	0.6596774194
0.2857616210	0.3822580645	0.6596774194
0.2855577391	0.3822580645	0.6599462366
0.2848348064	0.3836021505	0.6599462366
0.2848100277	0.3836021505	0.6602150538
0.2847924263	0.3838709677	0.6602150538
0.2847077271	0.3838709677	0.6604838710
0.2844257529	0.3844086022	0.6604838710
0.2842434859	0.3844086022	0.6607526882
0.2840818768	0.3849462366	0.6607526882
0.2839561170	0.3849462366	0.6612903226
0.2834374275	0.3860215054	0.6612903226
0.2830317689	0.3860215054	0.6615591398
0.2821016351	0.3873655914	0.6615591398
0.2816724906	0.3873655914	0.6618279570
0.2814896177	0.3876344086	0.6618279570
0.2813356556	0.3876344086	0.6623655914
0.2813129581	0.3879032258	0.6623655914
0.2806496149	0.3879032258	0.6634408602
0.2806334386	0.3881720430	0.6634408602
0.2804736331	0.3881720430	0.6637096774
0.2803087025	0.3884408602	0.6637096774
0.2802125964	0.3884408602	0.6642473118
0.2797563048	0.3887096774	0.6642473118
0.2796751920	0.3892473118	0.6642473118
0.2775766711	0.3905913978	0.6642473118
0.2774160798	0.3905913978	0.6645161290
0.2771715109	0.3908602151	0.6645161290
0.2770941399	0.3908602151	0.6647849462
0.2754583818	0.3927419355	0.6647849462
0.2753204679	0.3927419355	0.6653225806
0.2751502283	0.3935483871	0.6653225806
0.2747812545	0.3935483871	0.6655913978
0.2742638285	0.3946236559	0.6655913978
0.2741014584	0.3946236559	0.6658602151
0.2737634778	0.3948924731	0.6658602151
0.2736021265	0.3948924731	0.6661290323
0.2714133288	0.3962365591	0.6661290323
0.2710058902	0.3962365591	0.6663978495
0.2695650299	0.3991935484	0.6663978495
0.2691247713	0.3991935484	0.6669354839
0.2686888216	0.3997311828	0.6669354839
0.2683723466	0.3997311828	0.6672043011
0.2675729530	0.4005376344	0.6672043011
0.2669647833	0.4005376344	0.6674731183
0.2668278998	0.4010752688	0.6674731183
0.2668256754	0.4010752688	0.6677419355
0.2665259147	0.4018817204	0.6677419355
0.2663876585	0.4018817204	0.6680107527
0.2662945533	0.4021505376	0.6680107527
0.2653007170	0.4021505376	0.6690860215
0.2649368692	0.4026881720	0.6690860215
0.2648507777	0.4026881720	0.6696236559
0.2647240535	0.4029569892	0.6696236559
0.2644786361	0.4029569892	0.6701612903
0.2641140787	0.4037634409	0.6701612903
0.2640085468	0.4037634409	0.6704301075
0.2630268814	0.4051075269	0.6704301075
0.2627821410	0.4051075269	0.6706989247
0.2621113008	0.4061827957	0.6706989247
0.2619236132	0.4061827957	0.6712365591
0.2613349620	0.4067204301	0.6712365591
0.2613282837	0.4067204301	0.6715053763
0.2603561334	0.4072580645	0.6715053763
0.2603328735	0.4072580645	0.6717741935
0.2599881398	0.4075268817	0.6717741935
0.2598839818	0.4075268817	0.6720430108
0.2590867942	0.4086021505	0.6720430108
0.2587594247	0.4086021505	0.6725806452
0.2585784153	0.4091397849	0.6725806452
0.2583485973	0.4091397849	0.6728494624
0.2579516570	0.4099462366	0.6728494624
0.2571007622	0.4099462366	0.6733870968
0.2568184695	0.4104838710	0.6733870968
0.2564132260	0.4104838710	0.6739247312
0.2559074043	0.4110215054	0.6739247312
0.2555856417	0.4110215054	0.6741935484
0.2547693897	0.4120967742	0.6741935484
0.2544999522	0.4120967742	0.6747311828
0.2539858095	0.4126344086	0.6747311828
0.2537299492	0.4126344086	0.6750000000
0.2532437821	0.4139784946	0.6750000000
0.2531139620	0.4139784946	0.6755376344
0.2522428270	0.4142473118	0.6755376344
0.2514545548	0.4142473118	0.6758064516
0.2494294016	0.4153225806	0.6758064516
0.2493238079	0.4153225806	0.6760752688
0.2492558009	0.4155913978	0.6760752688
0.2488241543	0.4155913978	0.6766129032
0.2486463266	0.4158602151	0.6766129032
0.2486301030	0.4158602151	0.6768817204
0.2478867597	0.4166666667	0.6768817204
0.2477610159	0.4166666667	0.6771505376
0.2473013047	0.4169354839	0.6771505376
0.2472236490	0.4169354839	0.6774193548
0.2468769474	0.4174731183	0.6774193548
0.2467476468	0.4174731183	0.6776881720
0.2464914373	0.4180107527	0.6776881720
0.2462869875	0.4180107527	0.6779569892
0.2461675512	0.4182795699	0.6779569892
0.2459706320	0.4182795699	0.6782258065
0.2456717323	0.4185483871	0.6782258065
0.2453688339	0.4185483871	0.6784946237
0.2448553749	0.4185483871	0.6790322581
0.2443413965	0.4185483871	0.6798387097
0.2442210398	0.4188172043	0.6798387097
0.2438666767	0.4188172043	0.6803763441
0.2433548405	0.4193548387	0.6803763441
0.2432919387	0.4193548387	0.6809139785
0.2432720108	0.4196236559	0.6809139785
0.2431787073	0.4196236559	0.6814516129
0.2422661689	0.4206989247	0.6814516129
0.2417665038	0.4206989247	0.6822580645
0.2416569911	0.4209677419	0.6822580645
0.2413250955	0.4209677419	0.6825268817
0.2410489474	0.4217741935	0.6825268817
0.2409755471	0.4217741935	0.6827956989
0.2409040178	0.4220430108	0.6827956989
0.2406072772	0.4220430108	0.6833333333
0.2399900654	0.4228494624	0.6833333333
0.2398786081	0.4228494624	0.6836021505
0.2389800537	0.4250000000	0.6836021505
0.2382594372	0.4250000000	0.6844086022
0.2378912200	0.4252688172	0.6844086022
0.2377331424	0.4252688172	0.6849462366
0.2376063294	0.4260752688	0.6849462366
0.2375429709	0.4260752688	0.6852150538
0.2367105651	0.4268817204	0.6852150538
0.2364230099	0.4268817204	0.6854838710
0.2360008101	0.4271505376	0.6854838710
0.2358251111	0.4276881720	0.6854838710
0.2357998759	0.4279569892	0.6854838710
0.2357960149	0.4279569892	0.6857526882
0.2354778473	0.4279569892	0.6862903226
0.2350954922	0.4284946237	0.6862903226
0.2350845562	0.4284946237	0.6865591398
0.2346248980	0.4293010753	0.6865591398
0.2344578186	0.4293010753	0.6868279570
0.2338367555	0.4298387097	0.6868279570
0.2337172641	0.4298387097	0.6873655914
0.2329470461	0.4301075269	0.6873655914
0.2329449846	0.4301075269	0.6876344086
0.2320889725	0.4317204301	0.6876344086
0.2319328614	0.4317204301	0.6881720430
0.2314355667	0.4319892473	0.6881720430
0.2312345271	0.4319892473	0.6884408602
0.2310514863	0.4325268817	0.6884408602
0.2306241975	0.4325268817	0.6889784946
0.2275771030	0.4352150538	0.6889784946
0.2273851530	0.4352150538	0.6895161290
0.2273143799	0.4357526882	0.6895161290
0.2269143674	0.4357526882	0.6897849462
0.2268110456	0.4360215054	0.6897849462
0.2267028032	0.4360215054	0.6900537634
0.2264166602	0.4362903226	0.6900537634
0.2262309483	0.4362903226	0.6903225806
0.2260550331	0.4365591398	0.6903225806
0.2253576404	0.4365591398	0.6911290323
0.2252242910	0.4370967742	0.6911290323
0.2250124071	0.4370967742	0.6913978495
0.2249015048	0.4373655914	0.6913978495
0.2248602812	0.4373655914	0.6916666667
0.2238479368	0.4379032258	0.6916666667
0.2238332029	0.4379032258	0.6922043011
0.2237170538	0.4387096774	0.6922043011
0.2237166539	0.4387096774	0.6924731183
0.2236314887	0.4389784946	0.6924731183
0.2235362786	0.4389784946	0.6927419355
0.2231446502	0.4403225806	0.6927419355
0.2229087358	0.4403225806	0.6932795699
0.2227043383	0.4408602151	0.6932795699
0.2218119243	0.4408602151	0.6940860215
0.2218100836	0.4411290323	0.6940860215
0.2210585618	0.4411290323	0.6948924731
0.2201258752	0.4427419355	0.6948924731
0.2200583367	0.4427419355	0.6951612903
0.2197964565	0.4430107527	0.6951612903
0.2194043448	0.4430107527	0.6956989247
0.2187228821	0.4443548387	0.6956989247
0.2185471440	0.4443548387	0.6962365591
0.2181210698	0.4454301075	0.6962365591
0.2177032027	0.4454301075	0.6967741935
0.2168320190	0.4465053763	0.6967741935
0.2165643959	0.4465053763	0.6973118280
0.2161960154	0.4475806452	0.6973118280
0.2155010295	0.4475806452	0.6975806452
0.2148033346	0.4483870968	0.6975806452
0.2144309478	0.4483870968	0.6983870968
0.2142697947	0.4486559140	0.6983870968
0.2142601940	0.4486559140	0.6986559140
0.2141019227	0.4486559140	0.6991935484
0.2136206922	0.4486559140	0.6994623656
0.2129541198	0.4500000000	0.6994623656
0.2124801561	0.4500000000	0.7000000000
0.2124700985	0.4502688172	0.7000000000
0.2119424166	0.4502688172	0.7013440860
0.2116571437	0.4508064516	0.7013440860
0.2115544540	0.4508064516	0.7016129032
0.2113009066	0.4510752688	0.7016129032
0.2112962582	0.4510752688	0.7021505376
0.2112843025	0.4513440860	0.7021505376
0.2111752961	0.4513440860	0.7029569892
0.2111052537	0.4516129032	0.7029569892
0.2109863684	0.4516129032	0.7032258065
0.2108566401	0.4521505376	0.7032258065
0.2106581130	0.4521505376	0.7037634409
0.2098433051	0.4529569892	0.7037634409
0.2096033973	0.4529569892	0.7048387097
0.2093621348	0.4532258065	0.7048387097
0.2093541254	0.4532258065	0.7051075269
0.2089509736	0.4540322581	0.7051075269
0.2087715135	0.4540322581	0.7053763441
0.2087136216	0.4545698925	0.7053763441
0.2085744304	0.4545698925	0.7059139785
0.2073241421	0.4553763441	0.7059139785
0.2071971318	0.4553763441	0.7067204301
0.2071209239	0.4556451613	0.7067204301
0.2067458948	0.4556451613	0.7069892473
0.2066572153	0.4567204301	0.7069892473
0.2061360774	0.4567204301	0.7077956989
0.2055477752	0.4569892473	0.7077956989
0.2054745977	0.4569892473	0.7080645161
0.2054545392	0.4575268817	0.7080645161
0.2054326830	0.4575268817	0.7083333333
0.2053532866	0.4575268817	0.7088709677
0.2049516059	0.4577956989	0.7088709677
0.2047678857	0.4577956989	0.7096774194
0.2047347120	0.4580645161	0.7096774194
0.2043394032	0.4580645161	0.7099462366
0.2043235088	0.4583333333	0.7099462366
0.2042248752	0.4583333333	0.7102150538
0.2041797169	0.4586021505	0.7102150538
0.2037274059	0.4586021505	0.7110215054
0.2037105391	0.4591397849	0.7110215054
0.2032314763	0.4591397849	0.7112903226
0.2028158617	0.4596774194	0.7112903226
0.2022193868	0.4596774194	0.7118279570
0.2020973451	0.4599462366	0.7118279570
0.2020090446	0.4599462366	0.7120967742
0.2017037735	0.4610215054	0.7120967742
0.2013912716	0.4610215054	0.7123655914
0.2010191851	0.4618279570	0.7123655914
0.2004127154	0.4618279570	0.7129032258
0.2002518141	0.4623655914	0.7129032258
0.2002312683	0.4623655914	0.7131720430
0.1999337362	0.4631720430	0.7131720430
0.1997220908	0.4631720430	0.7134408602
0.1993564509	0.4634408602	0.7134408602
0.1992141213	0.4634408602	0.7139784946
0.1990547649	0.4639784946	0.7139784946
0.1989378886	0.4639784946	0.7142473118
0.1989210891	0.4642473118	0.7142473118
0.1987770222	0.4642473118	0.7147849462
0.1985127517	0.4647849462	0.7147849462
0.1980018106	0.4647849462	0.7155913978
0.1979322455	0.4647849462	0.7161290323
0.1977886100	0.4650537634	0.7161290323
0.1973322854	0.4650537634	0.7166666667
0.1971017973	0.4653225806	0.7166666667
0.1970783506	0.4653225806	0.7169354839
0.1970053767	0.4658602151	0.7169354839
0.1968283491	0.4658602151	0.7177419355
0.1964475416	0.4661290323	0.7177419355
0.1962141137	0.4661290323	0.7180107527
0.1960726613	0.4663978495	0.7180107527
0.1959587499	0.4663978495	0.7188172043
0.1952886674	0.4674731183	0.7188172043
0.1950700595	0.4674731183	0.7190860215
0.1947455127	0.4682795699	0.7190860215
0.1938193936	0.4682795699	0.7212365591
0.1937433985	0.4685483871	0.7212365591
0.1936842794	0.4685483871	0.7215053763
0.1936344114	0.4688172043	0.7215053763
0.1931224971	0.4688172043	0.7220430108
0.1928444706	0.4690860215	0.7220430108
0.1922609723	0.4690860215	0.7225806452
0.1921789417	0.4693548387	0.7225806452
0.1919783606	0.4693548387	0.7228494624
0.1919626682	0.4696236559	0.7228494624
0.1910929301	0.4696236559	0.7244623656
0.1909640532	0.4696236559	0.7250000000
0.1902498448	0.4712365591	0.7250000000
0.1901491767	0.4712365591	0.7252688172
0.1900888549	0.4717741935	0.7252688172
0.1900536239	0.4720430108	0.7252688172
0.1898610955	0.4720430108	0.7263440860
0.1895387774	0.4725806452	0.7263440860
0.1894363400	0.4725806452	0.7266129032
0.1889816381	0.4733870968	0.7266129032
0.1888932600	0.4733870968	0.7268817204
0.1883006894	0.4736559140	0.7268817204
0.1881216777	0.4736559140	0.7274193548
0.1879619542	0.4739247312	0.7274193548
0.1873536231	0.4739247312	0.7282258065
0.1869165672	0.4747311828	0.7282258065
0.1865882449	0.4747311828	0.7295698925
0.1863582561	0.4752688172	0.7295698925
0.1862457840	0.4752688172	0.7301075269
0.1860596549	0.4766129032	0.7301075269
0.1859329315	0.4766129032	0.7303763441
0.1855662223	0.4771505376	0.7303763441
0.1854866429	0.4771505376	0.7311827957
0.1846238050	0.4784946237	0.7311827957
0.1844502932	0.4784946237	0.7314516129
0.1844284536	0.4787634409	0.7314516129
0.1843566196	0.4787634409	0.7319892473
0.1842918145	0.4793010753	0.7319892473
0.1842600746	0.4793010753	0.7322580645
0.1842159001	0.4795698925	0.7322580645
0.1839088830	0.4795698925	0.7327956989
0.1838919928	0.4798387097	0.7327956989
0.1838834523	0.4798387097	0.7330645161
0.1837510862	0.4801075269	0.7330645161
0.1836100300	0.4801075269	0.7336021505
0.1834577443	0.4806451613	0.7336021505
0.1831380987	0.4806451613	0.7341397849
0.1822104298	0.4827956989	0.7341397849
0.1815409491	0.4827956989	0.7352150538
0.1814810204	0.4830645161	0.7352150538
0.1812626766	0.4830645161	0.7357526882
0.1810524600	0.4830645161	0.7360215054
0.1810454752	0.4833333333	0.7360215054
0.1807678112	0.4833333333	0.7365591398
0.1806573245	0.4836021505	0.7365591398
0.1805849992	0.4836021505	0.7370967742
0.1805091379	0.4841397849	0.7370967742
0.1801549072	0.4841397849	0.7381720430
0.1799566887	0.4844086022	0.7381720430
0.1799219610	0.4844086022	0.7387096774
0.1799164117	0.4844086022	0.7389784946
0.1798447479	0.4846774194	0.7389784946
0.1795795542	0.4846774194	0.7395161290
0.1791503966	0.4854838710	0.7395161290
0.1791278530	0.4854838710	0.7397849462
0.1791178261	0.4860215054	0.7397849462
0.1788519396	0.4860215054	0.7408602151
0.1788253905	0.4862903226	0.7408602151
0.1787420422	0.4862903226	0.7411290323
0.1786676721	0.4873655914	0.7411290323
0.1782533260	0.4873655914	0.7413978495
0.1782510703	0.4876344086	0.7413978495
0.1780390711	0.4876344086	0.7419354839
0.1775687701	0.4889784946	0.7419354839
0.1771479462	0.4889784946	0.7422043011
0.1770202354	0.4895161290	0.7422043011
0.1770032693	0.4895161290	0.7424731183
0.1770027915	0.4897849462	0.7424731183
0.1769051151	0.4897849462	0.7427419355
0.1767399813	0.4905913978	0.7427419355
0.1767271703	0.4905913978	0.7430107527
0.1767035592	0.4908602151	0.7430107527
0.1762636533	0.4908602151	0.7443548387
0.1759189595	0.4919354839	0.7443548387
0.1757990302	0.4919354839	0.7446236559
0.1755191978	0.4922043011	0.7446236559
0.1754281434	0.4922043011	0.7448924731
0.1754021086	0.4924731183	0.7448924731
0.1751123963	0.4924731183	0.7451612903
0.1748916699	0.4932795699	0.7451612903
0.1748538375	0.4932795699	0.7454301075
0.1745995081	0.4940860215	0.7454301075
0.1743304432	0.4940860215	0.7459677419
0.1742765828	0.4943548387	0.7459677419
0.1742177601	0.4943548387	0.7462365591
0.1741540139	0.4946236559	0.7462365591
0.1739896071	0.4946236559	0.7465053763
0.1735982104	0.4946236559	0.7470430108
0.1731885262	0.4946236559	0.7483870968
0.1730658825	0.4948924731	0.7483870968
0.1729508793	0.4948924731	0.7489247312
0.1726691702	0.4951612903	0.7489247312
0.1723508009	0.4951612903	0.7491935484
0.1720408250	0.4959677419	0.7491935484
0.1718169847	0.4959677419	0.7494623656
0.1718164696	0.4959677419	0.7500000000
0.1716738839	0.4959677419	0.7502688172
0.1716631691	0.4965053763	0.7502688172
0.1715153173	0.4965053763	0.7505376344
0.1710149265	0.4970430108	0.7505376344
0.1704751505	0.4970430108	0.7508064516
0.1703766232	0.4973118280	0.7508064516
0.1703187170	0.4973118280	0.7510752688
0.1701475421	0.4978494624	0.7510752688
0.1698421008	0.4978494624	0.7513440860
0.1696602541	0.4983870968	0.7513440860
0.1696411505	0.4983870968	0.7516129032
0.1693927893	0.4986559140	0.7516129032
0.1691061730	0.4986559140	0.7524193548
0.1688290683	0.5000000000	0.7524193548
0.1686516869	0.5000000000	0.7529569892
0.1685644610	0.5005376344	0.7529569892
0.1684873789	0.5005376344	0.7534946237
0.1682320190	0.5010752688	0.7534946237
0.1681932535	0.5010752688	0.7537634409
0.1680150165	0.5013440860	0.7537634409
0.1676038593	0.5013440860	0.7540322581
0.1670251375	0.5018817204	0.7540322581
0.1670228092	0.5018817204	0.7543010753
0.1668335944	0.5021505376	0.7543010753
0.1664365409	0.5021505376	0.7553763441
0.1662697203	0.5024193548	0.7553763441
0.1660325235	0.5024193548	0.7556451613
0.1660273877	0.5029569892	0.7556451613
0.1659785710	0.5029569892	0.7559139785
0.1658338909	0.5034946237	0.7559139785
0.1657328956	0.5034946237	0.7561827957
0.1655982552	0.5040322581	0.7561827957
0.1655896692	0.5040322581	0.7564516129
0.1653884021	0.5043010753	0.7564516129
0.1651046804	0.5043010753	0.7569892473
0.1649966054	0.5045698925	0.7569892473
0.1649283883	0.5045698925	0.7575268817
0.1648327321	0.5051075269	0.7575268817
0.1646398768	0.5056451613	0.7575268817
0.1646011080	0.5056451613	0.7577956989
0.1644425768	0.5061827957	0.7577956989
0.1643806175	0.5061827957	0.7580645161
0.1641113851	0.5064516129	0.7580645161
0.1640777881	0.5064516129	0.7583333333
0.1640210487	0.5067204301	0.7583333333
0.1634704599	0.5067204301	0.7591397849
0.1634209579	0.5067204301	0.7596774194
0.1631558440	0.5067204301	0.7602150538
0.1628705294	0.5075268817	0.7602150538
0.1628244669	0.5075268817	0.7604838710
0.1625730579	0.5080645161	0.7604838710
0.1622314276	0.5080645161	0.7607526882
0.1615991726	0.5094086022	0.7607526882
0.1615571378	0.5094086022	0.7610215054
0.1614155442	0.5096774194	0.7610215054
0.1611642527	0.5096774194	0.7612903226
0.1609450264	0.5102150538	0.7612903226
0.1607845394	0.5102150538	0.7618279570
0.1607602501	0.5107526882	0.7618279570
0.1602747640	0.5107526882	0.7623655914
0.1600839204	0.5112903226	0.7623655914
0.1596754952	0.5112903226	0.7631720430
0.1595638526	0.5115591398	0.7631720430
0.1593797279	0.5115591398	0.7637096774
0.1593068110	0.5118279570	0.7637096774
0.1591978354	0.5118279570	0.7639784946
0.1590668870	0.5118279570	0.7645161290
0.1590561269	0.5120967742	0.7645161290
0.1588898644	0.5120967742	0.7647849462
0.1588477887	0.5123655914	0.7647849462
0.1587290545	0.5123655914	0.7653225806
0.1585448335	0.5129032258	0.7653225806
0.1579165126	0.5129032258	0.7658602151
0.1576606441	0.5134408602	0.7658602151
0.1571742735	0.5134408602	0.7663978495
0.1568313031	0.5145161290	0.7663978495
0.1566764887	0.5145161290	0.7669354839
0.1562577421	0.5155913978	0.7669354839
0.1562272392	0.5155913978	0.7674731183
0.1561914294	0.5161290323	0.7674731183
0.1561218189	0.5161290323	0.7680107527
0.1561044783	0.5163978495	0.7680107527
0.1557392574	0.5163978495	0.7685483871
0.1555629122	0.5169354839	0.7685483871
0.1555425050	0.5169354839	0.7688172043
0.1554773290	0.5172043011	0.7688172043
0.1553511024	0.5172043011	0.7693548387
0.1551682399	0.5174731183	0.7693548387
0.1547705951	0.5174731183	0.7704301075
0.1545601474	0.5177419355	0.7704301075
0.1541528152	0.5177419355	0.7712365591
0.1537816047	0.5193548387	0.7712365591
0.1536438242	0.5193548387	0.7723118280
0.1522231553	0.5206989247	0.7723118280
0.1521420069	0.5206989247	0.7733870968
0.1514103014	0.5236559140	0.7733870968
0.1514085703	0.5236559140	0.7736559140
0.1513438078	0.5241935484	0.7736559140
0.1511764177	0.5241935484	0.7739247312
0.1511061274	0.5250000000	0.7739247312
0.1510478861	0.5250000000	0.7741935484
0.1509949569	0.5252688172	0.7741935484
0.1507321680	0.5252688172	0.7744623656
0.1506771133	0.5255376344	0.7744623656
0.1506286642	0.5255376344	0.7747311828
0.1506200388	0.5258064516	0.7747311828
0.1505330321	0.5258064516	0.7752688172
0.1504925999	0.5263440860	0.7752688172
0.1503726092	0.5263440860	0.7755376344
0.1502513483	0.5266129032	0.7755376344
0.1501518338	0.5266129032	0.7760752688
0.1501424599	0.5268817204	0.7760752688
0.1501226069	0.5274193548	0.7760752688
0.1498397810	0.5282258065	0.7760752688
0.1496878019	0.5282258065	0.7766129032
0.1495573098	0.5287634409	0.7766129032
0.1491563540	0.5287634409	0.7771505376
0.1486255177	0.5295698925	0.7771505376
0.1485536758	0.5295698925	0.7774193548
0.1485395660	0.5298387097	0.7774193548
0.1484686509	0.5298387097	0.7779569892
0.1484214241	0.5301075269	0.7779569892
0.1481861998	0.5301075269	0.7782258065
0.1479029935	0.5309139785	0.7782258065
0.1478530585	0.5309139785	0.7784946237
0.1475150084	0.5322580645	0.7784946237
0.1475032878	0.5322580645	0.7787634409
0.1471327268	0.5333333333	0.7787634409
0.1470680290	0.5333333333	0.7790322581
0.1466193118	0.5360215054	0.7790322581
0.1466182881	0.5360215054	0.7793010753
0.1465563995	0.5365591398	0.7793010753
0.1464887623	0.5365591398	0.7795698925
0.1464712376	0.5368279570	0.7795698925
0.1464037678	0.5368279570	0.7798387097
0.1462396038	0.5373655914	0.7798387097
0.1460743194	0.5373655914	0.7801075269
0.1458730970	0.5381720430	0.7801075269
0.1455541227	0.5381720430	0.7806451613
0.1449024822	0.5400537634	0.7806451613
0.1448204635	0.5400537634	0.7809139785
0.1439970308	0.5419354839	0.7809139785
0.1439789564	0.5419354839	0.7811827957
0.1439052620	0.5419354839	0.7817204301
0.1438536932	0.5422043011	0.7817204301
0.1437565000	0.5422043011	0.7819892473
0.1436856421	0.5424731183	0.7819892473
0.1434196403	0.5424731183	0.7822580645
0.1434091182	0.5427419355	0.7822580645
0.1433778988	0.5427419355	0.7825268817
0.1430908323	0.5440860215	0.7825268817
0.1430636016	0.5440860215	0.7827956989
0.1430208499	0.5443548387	0.7827956989
0.1429651827	0.5443548387	0.7830645161
0.1428448375	0.5443548387	0.7836021505
0.1426140844	0.5443548387	0.7838709677
0.1425778701	0.5446236559	0.7838709677
0.1424309226	0.5446236559	0.7841397849
0.1423869137	0.5448924731	0.7841397849
0.1422972581	0.5448924731	0.7846774194
0.1421146533	0.5454301075	0.7846774194
0.1420747842	0.5454301075	0.7849462366
0.1420655592	0.5456989247	0.7849462366
0.1419604052	0.5456989247	0.7852150538
0.1418679446	0.5459677419	0.7852150538
0.1418144498	0.5459677419	0.7857526882
0.1417238885	0.5462365591	0.7857526882
0.1416004423	0.5462365591	0.7860215054
0.1414323386	0.5467741935	0.7860215054
0.1413550183	0.5467741935	0.7868279570
0.1413541254	0.5470430108	0.7868279570
0.1413080465	0.5470430108	0.7870967742
0.1411349695	0.5481182796	0.7870967742
0.1411164938	0.5481182796	0.7873655914
0.1409367172	0.5483870968	0.7873655914
0.1408814414	0.5483870968	0.7876344086
0.1406186025	0.5491935484	0.7876344086
0.1405049311	0.5491935484	0.7881720430
0.1400533742	0.5508064516	0.7881720430
0.1398270675	0.5508064516	0.7887096774
0.1398198880	0.5508064516	0.7892473118
0.1395350247	0.5518817204	0.7892473118
0.1394874451	0.5518817204	0.7895161290
0.1388859691	0.5551075269	0.7895161290
0.1386679587	0.5551075269	0.7903225806
0.1384164807	0.5556451613	0.7903225806
0.1384029553	0.5556451613	0.7905913978
0.1383001489	0.5561827957	0.7905913978
0.1382342627	0.5561827957	0.7908602151
0.1381531361	0.5567204301	0.7908602151
0.1380629097	0.5567204301	0.7913978495
0.1378268511	0.5567204301	0.7916666667
0.1377793654	0.5572580645	0.7916666667
0.1377458807	0.5572580645	0.7919354839
0.1377448752	0.5577956989	0.7919354839
0.1377335207	0.5580645161	0.7919354839
0.1374796821	0.5580645161	0.7927419355
0.1374440911	0.5583333333	0.7927419355
0.1367486044	0.5583333333	0.7935483871
0.1364702050	0.5599462366	0.7935483871
0.1363230345	0.5599462366	0.7940860215
0.1359697014	0.5610215054	0.7940860215
0.1355980265	0.5610215054	0.7946236559
0.1353903935	0.5618279570	0.7946236559
0.1353656357	0.5618279570	0.7948924731
0.1347621767	0.5634408602	0.7948924731
0.1345332979	0.5634408602	0.7956989247
0.1344342767	0.5639784946	0.7956989247
0.1343981146	0.5639784946	0.7962365591
0.1337622610	0.5663978495	0.7962365591
0.1336954669	0.5663978495	0.7965053763
0.1336655829	0.5669354839	0.7965053763
0.1335391790	0.5669354839	0.7970430108
0.1331441333	0.5685483871	0.7970430108
0.1331393783	0.5685483871	0.7973118280
0.1330099067	0.5688172043	0.7973118280
0.1329536190	0.5688172043	0.7975806452
0.1329198681	0.5690860215	0.7975806452
0.1328568425	0.5690860215	0.7978494624
0.1324747526	0.5706989247	0.7978494624
0.1321023509	0.5706989247	0.7981182796
0.1320605105	0.5712365591	0.7981182796
0.1320582821	0.5712365591	0.7983870968
0.1319174209	0.5720430108	0.7983870968
0.1318991467	0.5720430108	0.7986559140
0.1313860269	0.5733870968	0.7986559140
0.1310708966	0.5733870968	0.7994623656
0.1310291075	0.5736559140	0.7994623656
0.1309193906	0.5736559140	0.7997311828
0.1308646224	0.5739247312	0.7997311828
0.1308627357	0.5739247312	0.8000000000
0.1308060424	0.5741935484	0.8000000000
0.1307956380	0.5741935484	0.8002688172
0.1305405451	0.5750000000	0.8002688172
0.1303031855	0.5750000000	0.8008064516
0.1301349788	0.5755376344	0.8008064516
0.1300815381	0.5755376344	0.8010752688
0.1300684388	0.5758064516	0.8010752688
0.1300587623	0.5758064516	0.8013440860
0.1297241528	0.5768817204	0.8013440860
0.1295781889	0.5768817204	0.8016129032
0.1290061096	0.5784946237	0.8016129032
0.1289654670	0.5784946237	0.8018817204
0.1288866253	0.5787634409	0.8018817204
0.1288122354	0.5787634409	0.8021505376
0.1284954377	0.5806451613	0.8021505376
0.1284438735	0.5806451613	0.8024193548
0.1283577383	0.5814516129	0.8024193548
0.1282308476	0.5814516129	0.8029569892
0.1280343215	0.5822580645	0.8029569892
0.1280043878	0.5822580645	0.8032258065
0.1274694752	0.5836021505	0.8032258065
0.1273907882	0.5836021505	0.8034946237
0.1260456629	0.5881720430	0.8034946237
0.1259819343	0.5881720430	0.8037634409
0.1257149333	0.5889784946	0.8037634409
0.1256896896	0.5895161290	0.8037634409
0.1256415830	0.5895161290	0.8040322581
0.1255607347	0.5900537634	0.8040322581
0.1253416796	0.5900537634	0.8045698925
0.1253364100	0.5903225806	0.8045698925
0.1252575204	0.5903225806	0.8051075269
0.1244526399	0.5930107527	0.8051075269
0.1243214658	0.5930107527	0.8053763441
0.1241727969	0.5943548387	0.8053763441
0.1240941527	0.5943548387	0.8059139785
0.1237710950	0.5954301075	0.8059139785
0.1237594337	0.5954301075	0.8061827957
0.1234566638	0.5962365591	0.8061827957
0.1232831042	0.5962365591	0.8067204301
0.1232283264	0.5967741935	0.8067204301
0.1231489602	0.5967741935	0.8072580645
0.1228018635	0.5970430108	0.8072580645
0.1227998852	0.5970430108	0.8075268817
0.1227388160	0.5973118280	0.8075268817
0.1226075745	0.5973118280	0.8077956989
0.1225689247	0.5975806452	0.8077956989
0.1224958868	0.5975806452	0.8080645161
0.1223892634	0.5981182796	0.8080645161
0.1223441918	0.5981182796	0.8083333333
0.1223328522	0.5983870968	0.8083333333
0.1221493861	0.5983870968	0.8088709677
0.1217216259	0.5991935484	0.8088709677
0.1216373139	0.5991935484	0.8094086022
0.1213386637	0.6000000000	0.8094086022
0.1211971677	0.6000000000	0.8099462366
0.1207332823	0.6013440860	0.8099462366
0.1204594582	0.6013440860	0.8104838710
0.1204566453	0.6016129032	0.8104838710
0.1204466490	0.6016129032	0.8107526882
0.1201573219	0.6029569892	0.8107526882
0.1201151696	0.6029569892	0.8110215054
0.1200905119	0.6032258065	0.8110215054
0.1199275987	0.6032258065	0.8115591398
0.1198817816	0.6037634409	0.8115591398
0.1197165770	0.6037634409	0.8123655914
0.1197023582	0.6040322581	0.8123655914
0.1194579345	0.6040322581	0.8131720430
0.1192518714	0.6053763441	0.8131720430
0.1191549786	0.6053763441	0.8137096774
0.1191118607	0.6056451613	0.8137096774
0.1190391944	0.6056451613	0.8142473118
0.1189555825	0.6064516129	0.8142473118
0.1187768864	0.6064516129	0.8145161290
0.1182936490	0.6077956989	0.8145161290
0.1182855402	0.6077956989	0.8150537634
0.1179130766	0.6096774194	0.8150537634
0.1178587828	0.6096774194	0.8153225806
0.1175171945	0.6107526882	0.8153225806
0.1173760569	0.6107526882	0.8155913978
0.1170307055	0.6129032258	0.8155913978
0.1167267951	0.6129032258	0.8161290323
0.1166692171	0.6131720430	0.8161290323
0.1165518173	0.6131720430	0.8163978495
0.1156169873	0.6155913978	0.8163978495
0.1153837971	0.6155913978	0.8172043011
0.1152507902	0.6169354839	0.8172043011
0.1151944424	0.6169354839	0.8174731183
0.1151310287	0.6174731183	0.8174731183
0.1150853421	0.6174731183	0.8177419355
0.1150207557	0.6177419355	0.8177419355
0.1149058494	0.6177419355	0.8180107527
0.1144792026	0.6190860215	0.8180107527
0.1143212650	0.6190860215	0.8185483871
0.1137606704	0.6206989247	0.8185483871
0.1137155441	0.6206989247	0.8188172043
0.1136307714	0.6209677419	0.8188172043
0.1134735723	0.6209677419	0.8190860215
0.1134437190	0.6215053763	0.8190860215
0.1131455358	0.6236559140	0.8190860215
0.1129306891	0.6236559140	0.8193548387
0.1114956685	0.6301075269	0.8193548387
0.1114903091	0.6301075269	0.8196236559
0.1114767135	0.6303763441	0.8196236559
0.1114029484	0.6303763441	0.8198924731
0.1113467286	0.6306451613	0.8198924731
0.1112975045	0.6306451613	0.8201612903
0.1112900216	0.6309139785	0.8201612903
0.1112886935	0.6309139785	0.8204301075
0.1110668197	0.6322580645	0.8204301075
0.1110128927	0.6322580645	0.8209677419
0.1106164255	0.6344086022	0.8209677419
0.1103595510	0.6344086022	0.8215053763
0.1102532363	0.6344086022	0.8220430108
0.1101140680	0.6346774194	0.8220430108
0.1101110065	0.6346774194	0.8223118280
0.1095366784	0.6381720430	0.8223118280
0.1095141486	0.6381720430	0.8228494624
0.1094692108	0.6384408602	0.8228494624
0.1094518256	0.6384408602	0.8231182796
0.1091056169	0.6392473118	0.8231182796
0.1090912728	0.6392473118	0.8233870968
0.1090523524	0.6397849462	0.8233870968
0.1090187828	0.6397849462	0.8236559140
0.1088573440	0.6405913978	0.8236559140
0.1087413028	0.6405913978	0.8239247312
0.1083869835	0.6424731183	0.8239247312
0.1082741951	0.6430107527	0.8239247312
0.1082131258	0.6430107527	0.8241935484
0.1078699421	0.6443548387	0.8241935484
0.1077053341	0.6443548387	0.8247311828
0.1061579306	0.6491935484	0.8247311828
0.1061112885	0.6491935484	0.8250000000
0.1056707902	0.6510752688	0.8250000000
0.1056458682	0.6510752688	0.8255376344
0.1054001072	0.6526881720	0.8255376344
0.1052716244	0.6526881720	0.8258064516
0.1049046517	0.6540322581	0.8258064516
0.1048724298	0.6540322581	0.8260752688
0.1048651749	0.6543010753	0.8260752688
0.1047806088	0.6543010753	0.8263440860
0.1047777435	0.6545698925	0.8263440860
0.1046956464	0.6545698925	0.8268817204
0.1046928328	0.6548387097	0.8268817204
0.1043277133	0.6548387097	0.8274193548
0.1042907870	0.6548387097	0.8279569892
0.1042461475	0.6551075269	0.8279569892
0.1042383559	0.6551075269	0.8282258065
0.1041422343	0.6556451613	0.8282258065
0.1041382579	0.6556451613	0.8287634409
0.1038558369	0.6561827957	0.8287634409
0.1036878143	0.6561827957	0.8293010753
0.1035958009	0.6567204301	0.8293010753
0.1035511394	0.6567204301	0.8295698925
0.1033925936	0.6572580645	0.8295698925
0.1033095045	0.6572580645	0.8301075269
0.1032581018	0.6575268817	0.8301075269
0.1032498995	0.6575268817	0.8306451613
0.1029160886	0.6588709677	0.8306451613
0.1028562652	0.6588709677	0.8309139785
0.1020979994	0.6615591398	0.8309139785
0.1020943300	0.6615591398	0.8311827957
0.1017211116	0.6637096774	0.8311827957
0.1016415805	0.6637096774	0.8317204301
0.1015979533	0.6645161290	0.8317204301
0.1015316603	0.6645161290	0.8319892473
0.1014482885	0.6647849462	0.8319892473
0.1014145591	0.6647849462	0.8325268817
0.1005501688	0.6672043011	0.8325268817
0.1004711573	0.6672043011	0.8327956989
0.1004692102	0.6674731183	0.8327956989
0.1003430211	0.6674731183	0.8330645161
0.1003190773	0.6677419355	0.8330645161
0.1002499664	0.6682795699	0.8330645161
0.1002426171	0.6688172043	0.8330645161
0.1002218364	0.6688172043	0.8333333333
0.1000949578	0.6696236559	0.8333333333
0.1000871380	0.6696236559	0.8336021505
0.0994837863	0.6715053763	0.8336021505
0.0994709888	0.6715053763	0.8341397849
0.0994608137	0.6720430108	0.8341397849
0.0994308921	0.6720430108	0.8344086022
0.0993266132	0.6728494624	0.8344086022
0.0991703569	0.6728494624	0.8349462366
0.0986866277	0.6747311828	0.8349462366
0.0985197589	0.6747311828	0.8354838710
0.0979799372	0.6774193548	0.8354838710
0.0978943615	0.6774193548	0.8357526882
0.0978249152	0.6774193548	0.8362903226
0.0966341699	0.6822580645	0.8362903226
0.0966234365	0.6822580645	0.8368279570
0.0964252201	0.6833333333	0.8368279570
0.0962541676	0.6833333333	0.8370967742
0.0962005632	0.6836021505	0.8370967742
0.0961977057	0.6836021505	0.8376344086
0.0958228951	0.6844086022	0.8376344086
0.0958041082	0.6844086022	0.8381720430
0.0956756901	0.6849462366	0.8381720430
0.0956706117	0.6849462366	0.8384408602
0.0954934330	0.6852150538	0.8384408602
0.0952322397	0.6852150538	0.8392473118
0.0942150866	0.6887096774	0.8392473118
0.0941744839	0.6887096774	0.8397849462
0.0940951924	0.6889784946	0.8397849462
0.0940705653	0.6889784946	0.8400537634
0.0940441435	0.6892473118	0.8400537634
0.0936009459	0.6892473118	0.8408602151
0.0935584887	0.6895161290	0.8408602151
0.0935526286	0.6895161290	0.8411290323
0.0935355055	0.6900537634	0.8411290323
0.0935296702	0.6900537634	0.8413978495
0.0930421983	0.6922043011	0.8413978495
0.0930246014	0.6922043011	0.8416666667
0.0929669774	0.6924731183	0.8416666667
0.0929182461	0.6924731183	0.8419354839
0.0928068679	0.6930107527	0.8419354839
0.0927656910	0.6930107527	0.8422043011
0.0926919623	0.6938172043	0.8422043011
0.0926660140	0.6938172043	0.8424731183
0.0925720063	0.6946236559	0.8424731183
0.0925385479	0.6946236559	0.8430107527
0.0921888910	0.6954301075	0.8430107527
0.0921044616	0.6954301075	0.8432795699
0.0913602623	0.6975806452	0.8432795699
0.0912701019	0.6981182796	0.8432795699
0.0911388965	0.6986559140	0.8432795699
0.0911072264	0.6986559140	0.8435483871
0.0910007401	0.6991935484	0.8435483871
0.0908179130	0.6991935484	0.8440860215
0.0905918835	0.6991935484	0.8451612903
0.0905611444	0.6994623656	0.8451612903
0.0905610018	0.6994623656	0.8454301075
0.0905452131	0.6997311828	0.8454301075
0.0905192104	0.6997311828	0.8456989247
0.0904130624	0.7008064516	0.8456989247
0.0903965523	0.7008064516	0.8459677419
0.0900825861	0.7013440860	0.8459677419
0.0900813693	0.7013440860	0.8462365591
0.0896757904	0.7021505376	0.8462365591
0.0895198463	0.7021505376	0.8473118280
0.0894136835	0.7026881720	0.8473118280
0.0892825227	0.7026881720	0.8475806452
0.0890235890	0.7034946237	0.8475806452
0.0888282383	0.7034946237	0.8483870968
0.0886838368	0.7043010753	0.8483870968
0.0886749261	0.7043010753	0.8486559140
0.0886254254	0.7048387097	0.8486559140
0.0885994566	0.7048387097	0.8489247312
0.0881641021	0.7064516129	0.8489247312
0.0880609061	0.7064516129	0.8491935484
0.0878353897	0.7072580645	0.8491935484
0.0877474019	0.7072580645	0.8494623656
0.0871739298	0.7091397849	0.8494623656
0.0871665134	0.7091397849	0.8497311828
0.0870103477	0.7104838710	0.8497311828
0.0866907443	0.7104838710	0.8502688172
0.0864799523	0.7110215054	0.8502688172
0.0864681237	0.7110215054	0.8505376344
0.0864162710	0.7115591398	0.8505376344
0.0864075538	0.7115591398	0.8508064516
0.0862586378	0.7120967742	0.8508064516
0.0862523748	0.7120967742	0.8510752688
0.0861130429	0.7123655914	0.8510752688
0.0860290237	0.7123655914	0.8513440860
0.0860009636	0.7126344086	0.8513440860
0.0859587869	0.7126344086	0.8516129032
0.0852552907	0.7158602151	0.8516129032
0.0850973175	0.7158602151	0.8521505376
0.0848381600	0.7161290323	0.8521505376
0.0846422570	0.7161290323	0.8524193548
0.0843662957	0.7169354839	0.8524193548
0.0843112727	0.7169354839	0.8526881720
0.0838211604	0.7190860215	0.8526881720
0.0837800793	0.7190860215	0.8529569892
0.0834966182	0.7193548387	0.8529569892
0.0834890994	0.7193548387	0.8532258065
0.0832159501	0.7204301075	0.8532258065
0.0829076146	0.7204301075	0.8540322581
0.0828014592	0.7209677419	0.8540322581
0.0827919106	0.7215053763	0.8540322581
0.0827778724	0.7215053763	0.8543010753
0.0824688375	0.7225806452	0.8543010753
0.0824675167	0.7225806452	0.8545698925
0.0823398886	0.7228494624	0.8545698925
0.0823141755	0.7228494624	0.8548387097
0.0822554923	0.7236559140	0.8548387097
0.0822479431	0.7236559140	0.8553763441
0.0821551420	0.7244623656	0.8553763441
0.0819820146	0.7244623656	0.8556451613
0.0819472248	0.7247311828	0.8556451613
0.0818519408	0.7247311828	0.8561827957
0.0814785112	0.7279569892	0.8561827957
0.0812047163	0.7279569892	0.8567204301
0.0806864898	0.7290322581	0.8567204301
0.0806351987	0.7290322581	0.8572580645
0.0805883094	0.7295698925	0.8572580645
0.0805562163	0.7295698925	0.8575268817
0.0803956622	0.7301075269	0.8575268817
0.0803778099	0.7301075269	0.8577956989
0.0800373104	0.7311827957	0.8577956989
0.0798306985	0.7311827957	0.8580645161
0.0797905891	0.7314516129	0.8580645161
0.0795702951	0.7314516129	0.8583333333
0.0793965027	0.7322580645	0.8583333333
0.0792724619	0.7322580645	0.8586021505
0.0790693048	0.7333333333	0.8586021505
0.0790027217	0.7333333333	0.8588709677
0.0786926162	0.7341397849	0.8588709677
0.0784976380	0.7341397849	0.8591397849
0.0781578836	0.7357526882	0.8591397849
0.0778889681	0.7357526882	0.8594086022
0.0778139691	0.7360215054	0.8594086022
0.0777958139	0.7360215054	0.8596774194
0.0773057006	0.7373655914	0.8596774194
0.0772196543	0.7373655914	0.8607526882
0.0771241926	0.7376344086	0.8607526882
0.0769292639	0.7376344086	0.8610215054
0.0768450174	0.7379032258	0.8610215054
0.0768064406	0.7379032258	0.8612903226
0.0767317953	0.7381720430	0.8612903226
0.0764720051	0.7381720430	0.8618279570
0.0762697834	0.7384408602	0.8618279570
0.0762141648	0.7384408602	0.8620967742
0.0762024171	0.7387096774	0.8620967742
0.0761742743	0.7387096774	0.8626344086
0.0760696778	0.7395161290	0.8626344086
0.0760186985	0.7395161290	0.8629032258
0.0754861805	0.7411290323	0.8629032258
0.0753971046	0.7411290323	0.8631720430
0.0746888132	0.7424731183	0.8631720430
0.0746099988	0.7424731183	0.8634408602
0.0745987937	0.7427419355	0.8634408602
0.0745394052	0.7427419355	0.8639784946
0.0744816177	0.7430107527	0.8639784946
0.0743264414	0.7430107527	0.8645161290
0.0742179725	0.7432795699	0.8645161290
0.0742033471	0.7432795699	0.8647849462
0.0738761424	0.7448924731	0.8647849462
0.0738666567	0.7448924731	0.8650537634
0.0735949045	0.7451612903	0.8650537634
0.0734937690	0.7451612903	0.8655913978
0.0725967566	0.7489247312	0.8655913978
0.0724290873	0.7489247312	0.8658602151
0.0722336118	0.7502688172	0.8658602151
0.0722315375	0.7502688172	0.8661290323
0.0720332862	0.7508064516	0.8661290323
0.0720110806	0.7508064516	0.8663978495
0.0719059250	0.7518817204	0.8663978495
0.0718907062	0.7518817204	0.8666666667
0.0718642320	0.7521505376	0.8666666667
0.0718593564	0.7521505376	0.8669354839
0.0718445444	0.7524193548	0.8669354839
0.0718362638	0.7524193548	0.8672043011
0.0715098814	0.7534946237	0.8672043011
0.0714533520	0.7534946237	0.8677419355
0.0710288601	0.7548387097	0.8677419355
0.0710100098	0.7548387097	0.8680107527
0.0708734947	0.7553763441	0.8680107527
0.0707803046	0.7553763441	0.8685483871
0.0707689433	0.7559139785	0.8685483871
0.0706666963	0.7559139785	0.8688172043
0.0704520000	0.7564516129	0.8688172043
0.0699410918	0.7564516129	0.8690860215
0.0692396894	0.7580645161	0.8690860215
0.0690939007	0.7580645161	0.8693548387
0.0690665347	0.7583333333	0.8693548387
0.0690155864	0.7583333333	0.8696236559
0.0671523469	0.7634408602	0.8696236559
0.0670804709	0.7639784946	0.8696236559
0.0669237442	0.7639784946	0.8698924731
0.0663360046	0.7645161290	0.8698924731
0.0663344799	0.7645161290	0.8701612903
0.0662521876	0.7650537634	0.8701612903
0.0661369082	0.7650537634	0.8704301075
0.0660300041	0.7653225806	0.8704301075
0.0659765556	0.7653225806	0.8709677419
0.0655275353	0.7663978495	0.8709677419
0.0653519825	0.7663978495	0.8712365591
0.0651821078	0.7672043011	0.8712365591
0.0651485644	0.7672043011	0.8717741935
0.0651144336	0.7677419355	0.8717741935
0.0650852537	0.7677419355	0.8720430108
0.0649601191	0.7682795699	0.8720430108
0.0648653030	0.7682795699	0.8723118280
0.0648611977	0.7682795699	0.8728494624
0.0647454805	0.7685483871	0.8728494624
0.0644465505	0.7685483871	0.8736559140
0.0644226366	0.7685483871	0.8741935484
0.0639463862	0.7701612903	0.8741935484
0.0637335555	0.7701612903	0.8744623656
0.0637031492	0.7704301075	0.8744623656
0.0635700825	0.7704301075	0.8750000000
0.0634091880	0.7712365591	0.8750000000
0.0631402991	0.7712365591	0.8752688172
0.0628808594	0.7723118280	0.8752688172
0.0627965148	0.7723118280	0.8755376344
0.0627430178	0.7725806452	0.8755376344
0.0624685422	0.7725806452	0.8763440860
0.0624622072	0.7728494624	0.8763440860
0.0624019535	0.7728494624	0.8766129032
0.0623784159	0.7731182796	0.8766129032
0.0623382680	0.7731182796	0.8768817204
0.0613527040	0.7763440860	0.8768817204
0.0612068629	0.7763440860	0.8774193548
0.0609397034	0.7766129032	0.8774193548
0.0608610154	0.7766129032	0.8776881720
0.0608144244	0.7768817204	0.8776881720
0.0606877132	0.7768817204	0.8779569892
0.0606599852	0.7771505376	0.8779569892
0.0606002620	0.7771505376	0.8782258065
0.0605686629	0.7774193548	0.8782258065
0.0605674858	0.7774193548	0.8784946237
0.0605615254	0.7774193548	0.8790322581
0.0605251524	0.7774193548	0.8793010753
0.0604214150	0.7776881720	0.8793010753
0.0602731261	0.7776881720	0.8801075269
0.0600997747	0.7784946237	0.8801075269
0.0600949979	0.7784946237	0.8803763441
0.0597749566	0.7790322581	0.8803763441
0.0596716413	0.7790322581	0.8809139785
0.0596622154	0.7790322581	0.8817204301
0.0594721946	0.7798387097	0.8817204301
0.0594368040	0.7798387097	0.8819892473
0.0593839022	0.7803763441	0.8819892473
0.0592847931	0.7803763441	0.8822580645
0.0589885526	0.7819892473	0.8822580645
0.0588819688	0.7819892473	0.8827956989
0.0588293021	0.7822580645	0.8827956989
0.0587637814	0.7822580645	0.8830645161
0.0586132912	0.7827956989	0.8830645161
0.0585053095	0.7833333333	0.8830645161
0.0580960206	0.7841397849	0.8830645161
0.0577590573	0.7841397849	0.8838709677
0.0576083395	0.7844086022	0.8838709677
0.0574779505	0.7844086022	0.8841397849
0.0573464447	0.7852150538	0.8841397849
0.0570781926	0.7852150538	0.8849462366
0.0569880814	0.7852150538	0.8854838710
0.0568581130	0.7860215054	0.8854838710
0.0565009980	0.7860215054	0.8865591398
0.0559919442	0.7868279570	0.8865591398
0.0559522595	0.7868279570	0.8870967742
0.0557953528	0.7873655914	0.8870967742
0.0556585803	0.7879032258	0.8870967742
0.0554638071	0.7884408602	0.8870967742
0.0553737326	0.7884408602	0.8873655914
0.0552710745	0.7895161290	0.8873655914
0.0552603306	0.7895161290	0.8876344086
0.0551925194	0.7897849462	0.8876344086
0.0551625855	0.7897849462	0.8879032258
0.0551121958	0.7900537634	0.8879032258
0.0551031743	0.7900537634	0.8881720430
0.0550041050	0.7903225806	0.8881720430
0.0549353773	0.7903225806	0.8884408602
0.0538345368	0.7927419355	0.8884408602
0.0538241988	0.7927419355	0.8887096774
0.0535462105	0.7935483871	0.8887096774
0.0535212433	0.7935483871	0.8889784946
0.0534539672	0.7938172043	0.8889784946
0.0533454099	0.7938172043	0.8892473118
0.0531197537	0.7948924731	0.8892473118
0.0531055350	0.7948924731	0.8895161290
0.0528666405	0.7956989247	0.8895161290
0.0528516467	0.7956989247	0.8897849462
0.0528008739	0.7959677419	0.8897849462
0.0524867197	0.7959677419	0.8903225806
0.0524654580	0.7965053763	0.8903225806
0.0524319084	0.7965053763	0.8908602151
0.0523917196	0.7967741935	0.8908602151
0.0523110610	0.7967741935	0.8911290323
0.0522808877	0.7970430108	0.8911290323
0.0521359876	0.7970430108	0.8913978495
0.0517416267	0.7978494624	0.8913978495
0.0514864114	0.7978494624	0.8916666667
0.0514758896	0.7981182796	0.8916666667
0.0513142997	0.7986559140	0.8916666667
0.0512628905	0.7989247312	0.8916666667
0.0511587022	0.7989247312	0.8919354839
0.0507879668	0.8002688172	0.8919354839
0.0503729817	0.8002688172	0.8924731183
0.0496673040	0.8029569892	0.8924731183
0.0495541597	0.8029569892	0.8932795699
0.0491920322	0.8037634409	0.8932795699
0.0489964365	0.8037634409	0.8940860215
0.0488274848	0.8045698925	0.8940860215
0.0486955006	0.8045698925	0.8946236559
0.0485261706	0.8051075269	0.8946236559
0.0484667960	0.8051075269	0.8948924731
0.0474407424	0.8075268817	0.8948924731
0.0473495335	0.8075268817	0.8954301075
0.0472436848	0.8080645161	0.8954301075
0.0469939211	0.8080645161	0.8962365591
0.0468249075	0.8088709677	0.8962365591
0.0467368773	0.8088709677	0.8967741935
0.0466064834	0.8094086022	0.8967741935
0.0465347073	0.8094086022	0.8975806452
0.0460953432	0.8107526882	0.8975806452
0.0460305691	0.8107526882	0.8978494624
0.0457562409	0.8118279570	0.8978494624
0.0455468216	0.8118279570	0.8981182796
0.0452482282	0.8131720430	0.8981182796
0.0452134089	0.8131720430	0.8983870968
0.0449695494	0.8142473118	0.8983870968
0.0449167141	0.8142473118	0.8986559140
0.0446790237	0.8147849462	0.8986559140
0.0445531779	0.8147849462	0.8989247312
0.0445416707	0.8150537634	0.8989247312
0.0444844994	0.8150537634	0.8991935484
0.0443629468	0.8155913978	0.8991935484
0.0442186810	0.8155913978	0.8994623656
0.0441873343	0.8158602151	0.8994623656
0.0441533993	0.8158602151	0.9000000000
0.0441519878	0.8161290323	0.9000000000
0.0441323469	0.8161290323	0.9002688172
0.0434278895	0.8169354839	0.9002688172
0.0433553273	0.8169354839	0.9008064516
0.0433312331	0.8172043011	0.9008064516
0.0432367935	0.8172043011	0.9013440860
0.0431544381	0.8177419355	0.9013440860
0.0431347561	0.8177419355	0.9018817204
0.0430997307	0.8177419355	0.9021505376
0.0430561855	0.8182795699	0.9021505376
0.0426845881	0.8182795699	0.9032258065
0.0419756691	0.8193548387	0.9032258065
0.0418373165	0.8193548387	0.9037634409
0.0417738542	0.8196236559	0.9037634409
0.0417674349	0.8196236559	0.9040322581
0.0414286757	0.8204301075	0.9040322581
0.0414096150	0.8204301075	0.9043010753
0.0405352466	0.8209677419	0.9043010753
0.0405121470	0.8209677419	0.9045698925
0.0399178636	0.8225806452	0.9045698925
0.0397468358	0.8225806452	0.9048387097
0.0394594604	0.8233870968	0.9048387097
0.0393719215	0.8233870968	0.9056451613
0.0389117006	0.8241935484	0.9056451613
0.0387860170	0.8241935484	0.9059139785
0.0385235733	0.8255376344	0.9059139785
0.0382046123	0.8255376344	0.9064516129
0.0375359850	0.8268817204	0.9064516129
0.0374607152	0.8268817204	0.9067204301
0.0374013717	0.8274193548	0.9067204301
0.0370148540	0.8274193548	0.9075268817
0.0366349950	0.8290322581	0.9075268817
0.0365181065	0.8290322581	0.9077956989
0.0364958557	0.8295698925	0.9077956989
0.0364212292	0.8295698925	0.9083333333
0.0363035969	0.8298387097	0.9083333333
0.0361818718	0.8298387097	0.9091397849
0.0361049212	0.8301075269	0.9091397849
0.0358789428	0.8301075269	0.9094086022
0.0358085645	0.8306451613	0.9094086022
0.0356894733	0.8306451613	0.9096774194
0.0356627431	0.8309139785	0.9096774194
0.0356223301	0.8309139785	0.9099462366
0.0355139443	0.8314516129	0.9099462366
0.0347244951	0.8314516129	0.9107526882
0.0346464080	0.8317204301	0.9107526882
0.0345806651	0.8317204301	0.9112903226
0.0345744683	0.8319892473	0.9112903226
0.0344711001	0.8319892473	0.9118279570
0.0343337969	0.8319892473	0.9120967742
0.0338106739	0.8330645161	0.9120967742
0.0331294175	0.8330645161	0.9129032258
0.0324017826	0.8344086022	0.9129032258
0.0320494266	0.8344086022	0.9137096774
0.0318578952	0.8354838710	0.9137096774
0.0317842467	0.8354838710	0.9139784946
0.0295492135	0.8397849462	0.9139784946
0.0295179369	0.8397849462	0.9142473118
0.0292642725	0.8403225806	0.9142473118
0.0290731812	0.8403225806	0.9147849462
0.0289347679	0.8405913978	0.9147849462
0.0287926698	0.8405913978	0.9153225806
0.0285153464	0.8411290323	0.9153225806
0.0283474849	0.8411290323	0.9155913978
0.0282816969	0.8411290323	0.9161290323
0.0281062665	0.8419354839	0.9161290323
0.0278996947	0.8419354839	0.9166666667
0.0275530053	0.8427419355	0.9166666667
0.0272075395	0.8427419355	0.9169354839
0.0265429382	0.8440860215	0.9169354839
0.0263049027	0.8440860215	0.9172043011
0.0260430414	0.8446236559	0.9172043011
0.0259091655	0.8446236559	0.9174731183
0.0253435440	0.8451612903	0.9174731183
0.0251353717	0.8451612903	0.9180107527
0.0243307240	0.8465053763	0.9180107527
0.0243208083	0.8465053763	0.9182795699
0.0240640661	0.8473118280	0.9182795699
0.0239598385	0.8473118280	0.9188172043
0.0228938645	0.8486559140	0.9188172043
0.0228685223	0.8486559140	0.9190860215
0.0226649092	0.8489247312	0.9190860215
0.0223163435	0.8489247312	0.9196236559
0.0219979410	0.8494623656	0.9196236559
0.0219083708	0.8494623656	0.9201612903
0.0217132757	0.8502688172	0.9201612903
0.0216927758	0.8502688172	0.9204301075
0.0216114929	0.8508064516	0.9204301075
0.0215759629	0.8508064516	0.9206989247
0.0211885238	0.8510752688	0.9206989247
0.0208601685	0.8510752688	0.9215053763
0.0204474478	0.8524193548	0.9215053763
0.0201838736	0.8524193548	0.9217741935
0.0196435417	0.8537634409	0.9217741935
0.0195702733	0.8537634409	0.9220430108
0.0187299115	0.8551075269	0.9220430108
0.0185897050	0.8551075269	0.9223118280
0.0183459419	0.8553763441	0.9223118280
0.0181962494	0.8553763441	0.9225806452
0.0180967879	0.8556451613	0.9225806452
0.0177810722	0.8556451613	0.9231182796
0.0173296454	0.8561827957	0.9231182796
0.0173268565	0.8561827957	0.9233870968
0.0169770912	0.8572580645	0.9233870968
0.0165665010	0.8572580645	0.9236559140
0.0164904575	0.8577956989	0.9236559140
0.0162741875	0.8577956989	0.9241935484
0.0162394801	0.8580645161	0.9241935484
0.0160450680	0.8580645161	0.9247311828
0.0154723323	0.8583333333	0.9247311828
0.0154313181	0.8583333333	0.9250000000
0.0153724596	0.8586021505	0.9250000000
0.0151589387	0.8586021505	0.9252688172
0.0148976668	0.8591397849	0.9252688172
0.0148852343	0.8591397849	0.9258064516
0.0146001487	0.8599462366	0.9258064516
0.0144535549	0.8599462366	0.9260752688
0.0139267935	0.8602150538	0.9260752688
0.0138893275	0.8602150538	0.9266129032
0.0132033685	0.8604838710	0.9266129032
0.0131996090	0.8604838710	0.9268817204
0.0129267591	0.8610215054	0.9268817204
0.0126988036	0.8610215054	0.9271505376
0.0123980915	0.8618279570	0.9271505376
0.0121518202	0.8618279570	0.9276881720
0.0117343336	0.8623655914	0.9276881720
0.0116851773	0.8623655914	0.9279569892
0.0115362363	0.8623655914	0.9284946237
0.0114927394	0.8623655914	0.9287634409
0.0111957977	0.8629032258	0.9287634409
0.0111018181	0.8629032258	0.9290322581
0.0107328022	0.8637096774	0.9290322581
0.0106708229	0.8637096774	0.9293010753
0.0104244012	0.8642473118	0.9293010753
0.0096331510	0.8642473118	0.9298387097
0.0094094199	0.8653225806	0.9298387097
0.0093909630	0.8653225806	0.9301075269
0.0091361457	0.8655913978	0.9301075269
0.0088670213	0.8655913978	0.9303763441
0.0086963697	0.8663978495	0.9303763441
0.0085976464	0.8663978495	0.9306451613
0.0084513718	0.8666666667	0.9306451613
0.0084327770	0.8666666667	0.9309139785
0.0081525636	0.8669354839	0.9309139785
0.0077719697	0.8669354839	0.9311827957
0.0071185600	0.8688172043	0.9311827957
0.0070603850	0.8688172043	0.9314516129
0.0069739695	0.8690860215	0.9314516129
0.0069685379	0.8690860215	0.9319892473
0.0069107492	0.8693548387	0.9319892473
0.0067949662	0.8693548387	0.9322580645
0.0067902524	0.8696236559	0.9322580645
0.0067426255	0.8696236559	0.9325268817
0.0065421539	0.8698924731	0.9325268817
0.0065135327	0.8698924731	0.9327956989
0.0058553872	0.8709677419	0.9327956989
0.0056417015	0.8709677419	0.9330645161
0.0054726691	0.8712365591	0.9330645161
0.0053191537	0.8712365591	0.9336021505
0.0053178336	0.8712365591	0.9338709677
0.0051204468	0.8717741935	0.9338709677
0.0050476289	0.8717741935	0.9341397849
0.0050426737	0.8720430108	0.9341397849
0.0049364829	0.8720430108	0.9344086022
0.0035813058	0.8744623656	0.9344086022
0.0033796155	0.8744623656	0.9349462366
0.0022428908	0.8750000000	0.9349462366
0.0019290711	0.8750000000	0.9352150538
0.0014887333	0.8760752688	0.9352150538
0.0014693658	0.8760752688	0.9354838710
0.0012694798	0.8763440860	0.9354838710
0.0011251171	0.8763440860	0.9357526882
0.0008824272	0.8766129032	0.9357526882
0.0006798732	0.8766129032	0.9362903226
-0.0002283142	0.8776881720	0.9362903226
-0.0002345133	0.8776881720	0.9365591398
-0.0003596671	0.8782258065	0.9365591398
-0.0004099504	0.8782258065	0.9368279570
-0.0005695923	0.8784946237	0.9368279570
-0.0007787494	0.8784946237	0.9370967742
-0.0008202634	0.8787634409	0.9370967742
-0.0008967303	0.8787634409	0.9373655914
-0.0014266651	0.8793010753	0.9373655914
-0.0014832446	0.8793010753	0.9376344086
-0.0025276025	0.8806451613	0.9376344086
-0.0025699195	0.8806451613	0.9381720430
-0.0026976011	0.8814516129	0.9381720430
-0.0028122771	0.8814516129	0.9387096774
-0.0030645373	0.8819892473	0.9387096774
-0.0030951580	0.8819892473	0.9389784946
-0.0032532514	0.8822580645	0.9389784946
-0.0033449364	0.8822580645	0.9392473118
-0.0036399375	0.8825268817	0.9392473118
-0.0040932640	0.8825268817	0.9397849462
-0.0041016326	0.8827956989	0.9397849462
-0.0043166118	0.8827956989	0.9403225806
-0.0045270940	0.8827956989	0.9408602151
-0.0047451210	0.8830645161	0.9408602151
-0.0047766753	0.8830645161	0.9411290323
-0.0049317405	0.8833333333	0.9411290323
-0.0049343944	0.8833333333	0.9413978495
-0.0051438099	0.8841397849	0.9413978495
-0.0052409976	0.8841397849	0.9416666667
-0.0053352378	0.8846774194	0.9416666667
-0.0054512713	0.8846774194	0.9419354839
-0.0054762985	0.8846774194	0.9424731183
-0.0054871598	0.8846774194	0.9427419355
-0.0056621577	0.8849462366	0.9427419355
-0.0058114175	0.8849462366	0.9430107527
-0.0061213468	0.8857526882	0.9430107527
-0.0064194840	0.8857526882	0.9432795699
-0.0065822989	0.8860215054	0.9432795699
-0.0066993377	0.8860215054	0.9435483871
-0.0068496357	0.8862903226	0.9435483871
-0.0073264591	0.8862903226	0.9440860215
-0.0073580157	0.8865591398	0.9440860215
-0.0074347861	0.8865591398	0.9443548387
-0.0076874593	0.8865591398	0.9448924731
-0.0082550189	0.8865591398	0.9451612903
-0.0083001738	0.8868279570	0.9451612903
-0.0083296131	0.8868279570	0.9454301075
-0.0088961282	0.8887096774	0.9454301075
-0.0089407436	0.8887096774	0.9456989247
-0.0091123831	0.8892473118	0.9456989247
-0.0092944207	0.8892473118	0.9462365591
-0.0096214223	0.8895161290	0.9462365591
-0.0096299476	0.8895161290	0.9465053763
-0.0097623039	0.8897849462	0.9465053763
-0.0098311735	0.8897849462	0.9467741935
-0.0099065566	0.8897849462	0.9475806452
-0.0099730860	0.8897849462	0.9478494624
-0.0103563810	0.8903225806	0.9478494624
-0.0107672229	0.8903225806	0.9483870968
-0.0109571517	0.8908602151	0.9483870968
-0.0111430020	0.8908602151	0.9489247312
-0.0114343271	0.8913978495	0.9489247312
-0.0115535848	0.8913978495	0.9494623656
-0.0115755504	0.8916666667	0.9494623656
-0.0116911595	0.8916666667	0.9497311828
-0.0117064563	0.8919354839	0.9497311828
-0.0121409584	0.8919354839	0.9505376344
-0.0135162158	0.8946236559	0.9505376344
-0.0136517639	0.8946236559	0.9510752688
-0.0136569771	0.8948924731	0.9510752688
-0.0137880673	0.8948924731	0.9513440860
-0.0144435248	0.8954301075	0.9513440860
-0.0144826603	0.8954301075	0.9518817204
-0.0145914820	0.8959677419	0.9518817204
-0.0147391211	0.8959677419	0.9521505376
-0.0150494946	0.8967741935	0.9521505376
-0.0150813056	0.8967741935	0.9524193548
-0.0152834951	0.8973118280	0.9524193548
-0.0157109520	0.8973118280	0.9529569892
-0.0181959121	0.8997311828	0.9529569892
-0.0182692787	0.8997311828	0.9532258065
-0.0192053060	0.9010752688	0.9532258065
-0.0193575150	0.9010752688	0.9534946237
-0.0195197464	0.9016129032	0.9534946237
-0.0195201917	0.9016129032	0.9537634409
-0.0195266585	0.9018817204	0.9537634409
-0.0196189980	0.9018817204	0.9540322581
-0.0199970148	0.9024193548	0.9540322581
-0.0204969666	0.9024193548	0.9548387097
-0.0205210445	0.9026881720	0.9548387097
-0.0208873064	0.9026881720	0.9553763441
-0.0228668531	0.9061827957	0.9553763441
-0.0229698727	0.9061827957	0.9556451613
-0.0238276519	0.9069892473	0.9556451613
-0.0240119942	0.9069892473	0.9559139785
-0.0241120331	0.9072580645	0.9559139785
-0.0242357265	0.9072580645	0.9564516129
-0.0242448560	0.9075268817	0.9564516129
-0.0242824346	0.9075268817	0.9567204301
-0.0248060167	0.9088709677	0.9567204301
-0.0258008688	0.9088709677	0.9572580645
-0.0267571829	0.9099462366	0.9572580645
-0.0268031486	0.9099462366	0.9575268817
-0.0268946225	0.9104838710	0.9575268817
-0.0270581771	0.9104838710	0.9577956989
-0.0275418392	0.9112903226	0.9577956989
-0.0276614283	0.9112903226	0.9580645161
-0.0278940791	0.9118279570	0.9580645161
-0.0278991474	0.9123655914	0.9580645161
-0.0280901762	0.9123655914	0.9586021505
-0.0282266429	0.9123655914	0.9591397849
-0.0284322129	0.9123655914	0.9596774194
-0.0290192361	0.9126344086	0.9596774194
-0.0291019849	0.9126344086	0.9599462366
-0.0305027295	0.9142473118	0.9599462366
-0.0305396996	0.9142473118	0.9602150538
-0.0307426684	0.9150537634	0.9602150538
-0.0307720406	0.9150537634	0.9604838710
-0.0308965284	0.9153225806	0.9604838710
-0.0308978766	0.9153225806	0.9607526882
-0.0309669279	0.9155913978	0.9607526882
-0.0311323382	0.9155913978	0.9610215054
-0.0312794643	0.9161290323	0.9610215054
-0.0314926748	0.9161290323	0.9620967742
-0.0315161604	0.9163978495	0.9620967742
-0.0317492611	0.9163978495	0.9626344086
-0.0317872006	0.9166666667	0.9626344086
-0.0324604224	0.9166666667	0.9631720430
-0.0330624468	0.9174731183	0.9631720430
-0.0335873081	0.9174731183	0.9634408602
-0.0336532559	0.9177419355	0.9634408602
-0.0337767169	0.9177419355	0.9637096774
-0.0342568573	0.9185483871	0.9637096774
-0.0347398557	0.9185483871	0.9642473118
-0.0349286626	0.9193548387	0.9642473118
-0.0351584885	0.9193548387	0.9645161290
-0.0358764070	0.9198924731	0.9645161290
-0.0359362511	0.9198924731	0.9647849462
-0.0365339896	0.9217741935	0.9647849462
-0.0365782262	0.9217741935	0.9650537634
-0.0379655626	0.9233870968	0.9650537634
-0.0380408920	0.9233870968	0.9653225806
-0.0381019232	0.9236559140	0.9653225806
-0.0385091324	0.9236559140	0.9661290323
-0.0390914940	0.9241935484	0.9661290323
-0.0393103639	0.9241935484	0.9663978495
-0.0393161943	0.9244623656	0.9663978495
-0.0394985731	0.9244623656	0.9666666667
-0.0396657480	0.9247311828	0.9666666667
-0.0399329257	0.9247311828	0.9669354839
-0.0401700292	0.9252688172	0.9669354839
-0.0402921280	0.9252688172	0.9672043011
-0.0404413018	0.9252688172	0.9680107527
-0.0412297864	0.9274193548	0.9680107527
-0.0412733666	0.9274193548	0.9682795699
-0.0423858342	0.9290322581	0.9682795699
-0.0424338616	0.9290322581	0.9688172043
-0.0425512870	0.9295698925	0.9688172043
-0.0434005155	0.9301075269	0.9688172043
-0.0434126511	0.9301075269	0.9690860215
-0.0448591570	0.9319892473	0.9690860215
-0.0451094966	0.9319892473	0.9693548387
-0.0453398136	0.9325268817	0.9693548387
-0.0454283008	0.9325268817	0.9696236559
-0.0455303588	0.9327956989	0.9696236559
-0.0456419374	0.9327956989	0.9698924731
-0.0476528606	0.9376344086	0.9698924731
-0.0476661950	0.9376344086	0.9701612903
-0.0476834335	0.9379032258	0.9701612903
-0.0477863861	0.9379032258	0.9704301075
-0.0479056819	0.9384408602	0.9704301075
-0.0482395475	0.9384408602	0.9709677419
-0.0489323011	0.9397849462	0.9709677419
-0.0495115085	0.9397849462	0.9712365591
-0.0495251418	0.9400537634	0.9712365591
-0.0497424166	0.9400537634	0.9717741935
-0.0501919055	0.9408602151	0.9717741935
-0.0505409622	0.9408602151	0.9720430108
-0.0521700043	0.9427419355	0.9720430108
-0.0521799202	0.9427419355	0.9723118280
-0.0529999577	0.9438172043	0.9723118280
-0.0531701969	0.9438172043	0.9725806452
-0.0538626689	0.9443548387	0.9725806452
-0.0541147726	0.9443548387	0.9731182796
-0.0542623395	0.9446236559	0.9731182796
-0.0544019214	0.9446236559	0.9733870968
-0.0544479672	0.9448924731	0.9733870968
-0.0548908394	0.9448924731	0.9736559140
-0.0552180632	0.9454301075	0.9736559140
-0.0557261407	0.9454301075	0.9739247312
-0.0564140644	0.9462365591	0.9739247312
-0.0565050135	0.9462365591	0.9741935484
-0.0565772008	0.9462365591	0.9747311828
-0.0568207623	0.9467741935	0.9747311828
-0.0573554942	0.9467741935	0.9755376344
-0.0581327761	0.9481182796	0.9755376344
-0.0581977144	0.9481182796	0.9758064516
-0.0602361065	0.9497311828	0.9758064516
-0.0605730801	0.9497311828	0.9763440860
-0.0611270002	0.9502688172	0.9763440860
-0.0613035181	0.9502688172	0.9766129032
-0.0616845785	0.9505376344	0.9766129032
-0.0618661372	0.9505376344	0.9768817204
-0.0630907472	0.9521505376	0.9768817204
-0.0632907078	0.9521505376	0.9771505376
-0.0641003482	0.9529569892	0.9771505376
-0.0644379615	0.9529569892	0.9776881720
-0.0649317789	0.9543010753	0.9776881720
-0.0649326641	0.9543010753	0.9782258065
-0.0652640350	0.9543010753	0.9784946237
-0.0657109018	0.9553763441	0.9784946237
-0.0661428895	0.9553763441	0.9790322581
-0.0665408126	0.9559139785	0.9790322581
-0.0671841569	0.9559139785	0.9798387097
-0.0671876210	0.9561827957	0.9798387097
-0.0675162287	0.9561827957	0.9801075269
-0.0677166126	0.9564516129	0.9801075269
-0.0679733293	0.9564516129	0.9806451613
-0.0694882686	0.9575268817	0.9806451613
-0.0702696881	0.9575268817	0.9811827957
-0.0703094951	0.9577956989	0.9811827957
-0.0709212437	0.9577956989	0.9817204301
-0.0713917004	0.9586021505	0.9817204301
-0.0715798936	0.9586021505	0.9819892473
-0.0723739612	0.9588709677	0.9819892473
-0.0729146885	0.9588709677	0.9822580645
-0.0742266186	0.9604838710	0.9822580645
-0.0746511901	0.9604838710	0.9830645161
-0.0746657450	0.9604838710	0.9838709677
-0.0757151018	0.9612903226	0.9838709677
-0.0760923552	0.9612903226	0.9841397849
-0.0763731287	0.9612903226	0.9846774194
-0.0773958772	0.9618279570	0.9846774194
-0.0774722217	0.9618279570	0.9849462366
-0.0790601071	0.9629032258	0.9849462366
-0.0801835818	0.9629032258	0.9852150538
-0.0803426719	0.9631720430	0.9852150538
-0.0821813371	0.9631720430	0.9860215054
-0.0825215812	0.9634408602	0.9860215054
-0.0857849153	0.9634408602	0.9862903226
-0.0867102208	0.9642473118	0.9862903226
-0.0870761876	0.9642473118	0.9868279570
-0.0873347536	0.9642473118	0.9870967742
-0.0874503654	0.9645161290	0.9870967742
-0.0884874783	0.9645161290	0.9873655914
-0.0887496595	0.9647849462	0.9873655914
-0.0888669058	0.9647849462	0.9879032258
-0.0893224087	0.9653225806	0.9879032258
-0.0897207940	0.9653225806	0.9881720430
-0.0924315477	0.9663978495	0.9881720430
-0.0925591996	0.9663978495	0.9884408602
-0.0935455064	0.9669354839	0.9884408602
-0.0944250074	0.9669354839	0.9892473118
-0.1024089561	0.9696236559	0.9892473118
-0.1025121598	0.9696236559	0.9895161290
-0.1094224325	0.9728494624	0.9895161290
-0.1106197876	0.9728494624	0.9897849462
-0.1114465260	0.9731182796	0.9897849462
-0.1116620518	0.9731182796	0.9900537634
-0.1128020085	0.9736559140	0.9900537634
-0.1130364388	0.9736559140	0.9903225806
-0.1134398417	0.9741935484	0.9903225806
-0.1137488886	0.9741935484	0.9905913978
-0.1215701553	0.9760752688	0.9905913978
-0.1243966984	0.9760752688	0.9908602151
-0.1252209580	0.9763440860	0.9908602151
-0.1266531179	0.9763440860	0.9911290323
-0.1270526222	0.9768817204	0.9911290323
-0.1281665712	0.9768817204	0.9913978495
-0.1293100950	0.9771505376	0.9913978495
-0.1294207181	0.9771505376	0.9916666667
-0.1306316622	0.9779569892	0.9916666667
-0.1320079343	0.9779569892	0.9919354839
-0.1343362990	0.9784946237	0.9919354839
-0.1347683966	0.9784946237	0.9924731183
-0.1353124351	0.9787634409	0.9924731183
-0.1365303915	0.9787634409	0.9935483871
-0.1368001269	0.9790322581	0.9935483871
-0.1377684312	0.9790322581	0.9940860215
-0.1382535898	0.9793010753	0.9940860215
-0.1391099780	0.9793010753	0.9946236559
-0.1400237370	0.9798387097	0.9946236559
-0.1406647591	0.9798387097	0.9948924731
-0.1420533143	0.9801075269	0.9948924731
-0.1431500939	0.9801075269	0.9951612903
-0.1447271391	0.9809139785	0.9951612903
-0.1448798113	0.9809139785	0.9954301075
-0.1450388721	0.9811827957	0.9954301075
-0.1456180693	0.9811827957	0.9956989247
-0.1477147593	0.9819892473	0.9956989247
-0.1479042501	0.9825268817	0.9956989247
-0.1490688809	0.9830645161	0.9956989247
-0.1506163167	0.9830645161	0.9959677419
-0.1526170505	0.9846774194	0.9959677419
-0.1537227449	0.9846774194	0.9962365591
-0.1564974703	0.9860215054	0.9962365591
-0.1574132930	0.9860215054	0.9965053763
-0.1575664801	0.9862903226	0.9965053763
-0.1578323907	0.9862903226	0.9970430108
-0.1632824862	0.9870967742	0.9970430108
-0.1635365497	0.9870967742	0.9973118280
-0.1642352261	0.9876344086	0.9973118280
-0.1653956535	0.9876344086	0.9975806452
-0.1664544760	0.9881720430	0.9975806452
-0.1667384521	0.9887096774	0.9975806452
-0.1674039918	0.9887096774	0.9978494624
-0.1694762045	0.9897849462	0.9978494624
-0.1740289354	0.9897849462	0.9986559140
-0.1742314559	0.9900537634	0.9986559140
-0.1758510229	0.9900537634	0.9994623656
-0.1759845395	0.9903225806	0.9994623656
-0.1776564501	0.9903225806	0.9997311828
-0.1791364322	0.9908602151	0.9997311828
-0.1795202960	0.9908602151	1.0000000000
-0.2095383065	0.9965053763	1.0000000000
-0.2166874903	0.9970430108	1.0000000000
-0.3528607778	1.0000000000	1.0000000000

